Temporal Unknown Incremental Clustering (TUIC) Model for Analysis of Traffic Surveillance Videos

Optimized scene representation is an important characteristic of a framework for detecting abnormalities on live videos. One of the challenges for detecting abnormalities in live videos is real-time detection of objects in a non-parametric way. Another challenge is to efficiently represent the state of objects temporally across frames. In this paper, a Gibbs sampling based heuristic model referred to as Temporal Unknown Incremental Clustering (TUIC) has been proposed to cluster pixels with motion. Pixel motion is first detected using optical flow and a Bayesian algorithm has been applied to associate pixels belonging to similar cluster in subsequent frames. The algorithm is fast and produces accurate results in $\Theta(kn)$ time, where $k$ is the number of clusters and $n$ the number of pixels. Our experimental validation with publicly available datasets reveals that the proposed framework has good potential to open-up new opportunities for real-time traffic analysis.

==> images/03_DistanceFunctions/UD/logTempDoc.txt <==
Temporal Document Preparation Log.
timestamp 	startTime 	ime 	ClusterLabel 	maxUD 		maxMD 		numPix
1		0		1		0		0		0		57184
1		1		0		1		19.0012		0		416
2		0		2		0		0		0		57224
2		1		1		1		18.9479		4.18809		376
3		0		3		0		0		0		56839
3		1		2		1		21.3432		4.1492		710
3		3		0		2		8.51469		0		16
3		3		0		3		14.0366		0		26
3		3		0		4		2.33522		0		9
4		0		4		0		0		0		56976
4		1		3		1		20.4079		8.08923		452
4		3		1		3		18.1196		0		172
5		0		5		0		0		0		56935
5		1		4		1		18.0679		3.16055		328
5		3		2		3		19.2757		7.95198		337
6		0		6		0		0		0		56741
6		1		5		1		17.7439		3.42376		429
6		3		3		3		18.8997		6.14858		430
7		0		7		0		0		0		56417
7		1		6		1		21.1443		3.43095		644
7		3		4		3		20.1871		4.62975		539
8		0		8		0		0		0		56733
8		1		7		1		13.9213		2.23384		291
8		3		5		3		20.8403		3.86159		576
9		0		9		0		0		0		56669
9		1		8		1		13.6		2.38364		317
9		3		6		3		21.3421		3.58807		614
10		0		10		0		0		0		56743
10		1		9		1		14.774		2.98777		198
10		3		7		3		21.531		3.48886		659
11		0		11		0		0		0		56200
11		1		10		1		18.6285		3.83425		552
11		3		8		3		23.8827		3.22109		825
11		11		0		5		6.75463		0		23
12		0		12		0		0		0		56548
12		1		11		1		11.9362		1.89102		116
12		3		9		3		25.8415		3.24401		934
12		12		0		6		1		0		2
13		0		13		0		0		0		56342
13		1		12		1		16.0794		4.76581		249
13		3		10		3		26.1893		3.21266		1009
14		0		14		0		0		0		56431
14		1		13		1		11.0575		2.43518		102
14		3		11		3		25.864		3.2632		1067
15		0		15		0		0		0		56012
15		1		14		1		30.3747		6.66133		410
15		3		12		3		26.9819		3.29251		1178
16		0		16		0		0		0		56277
16		1		15		1		10.2824		1.47244		88
16		3		13		3		26.7031		3.16857		1235
17		0		17		0		0		0		56168
17		1		16		1		27.4501		9.46218		164
17		3		14		3		27.3746		3.01633		1268
18		0		18		0		0		0		56244
18		1		17		1		22.5921		2.57079		52
18		3		15		3		28.0932		3.04902		1304
19		0		19		0		0		0		55544
19		1		18		1		30.8073		2.87095		657
19		3		16		3		27.8981		3.11575		1399
20		0		20		0		0		0		55954
20		1		19		1		29.19		2.45118		245
20		3		17		3		27.7787		2.56481		1401
21		0		21		0		0		0		55919
21		1		20		1		39.4624		3.36831		253
21		3		18		3		28.2449		2.56693		1428
22		0		22		0		0		0		56159
22		3		19		3		28.5394		3.22581		1441
23		0		23		0		0		0		55577
23		3		20		3		29.2012		3.22451		1533
23		23		0		7		12.3165		0		226
23		23		0		8		13.3417		0		256
23		23		0		9		3		0		8
24		0		24		0		0		0		55838
24		3		21		3		30.0657		2.66109		1493
24		23		1		8		10.6887		2.25179		221
24		24		0		10		10.651		0		47
24		24		0		11		0		0		1
25		0		25		0		0		0		55978
25		3		22		3		29.7701		3.55092		1518
25		25		0		12		9.10267		0		104
26		0		26		0		0		0		55805
26		3		23		3		29.6633		3.53102		1555
26		25		1		12		39.4877		10.0084		87
26		26		0		13		12.4811		0		153
27		0		27		0		0		0		55455
27		3		24		3		30.225		3.57571		1643
27		25		2		12		14.7678		3.84249		139
27		26		1		13		12.7715		0		363
28		0		28		0		0		0		56115
28		3		25		3		29.1568		3.51733		1485
29		0		29		0		0		0		55931
29		3		26		3		28.0819		3.45114		1430
29		29		0		14		12.1733		0		239
30		0		30		0		0		0		56164
30		3		27		3		28.1107		3.39204		1436
31		0		31		0		0		0		55623
31		3		28		3		29.2644		3.60904		1610
31		31		0		15		17.3033		0		367
32		0		32		0		0		0		56175
32		3		29		3		28.226		3.14377		1400
32		31		1		15		12.7681		1.69709		25
33		0		33		0		0		0		56003
33		3		30		3		26.3268		3.19244		1361
33		31		2		15		15.1804		14.7589		236
34		0		34		0		0		0		56192
34		3		31		3		26.0903		3.1716		1338
34		31		3		15		10.0433		2.98535		70
35		0		35		0		0		0		55651
35		3		32		3		28.0347		3.20498		1449
35		31		4		15		24.8555		7.45144		500
36		0		36		0		0		0		56081
36		3		33		3		26.576		3.12348		1347
36		31		5		15		16.2566		2.32965		172
37		0		37		0		0		0		55990
37		3		34		3		27.4747		3.1125		1375
37		31		6		15		14.6491		7.9991		235
38		0		38		0		0		0		56103
38		3		35		3		27.1597		3.13214		1369
38		38		0		16		13.3417		0		128
39		0		39		0		0		0		55427
39		3		36		3		28.7552		3.13913		1476
39		38		1		16		26.6923		13.3167		697
40		0		40		0		0		0		55926
40		3		37		3		28.8688		3.05297		1382
40		38		2		16		17.8798		2.48462		292
41		0		41		0		0		0		55614
41		3		38		3		29.1701		2.71523		1385
41		38		3		16		21.5657		4.09963		601
42		0		42		0		0		0		55735
42		3		39		3		28.8009		3.04822		1379
42		38		4		16		19.2797		2.75621		486
43		0		43		0		0		0		55249
43		3		40		3		29.9216		3.1323		1474
43		38		5		16		22.7654		2.8742		849
43		43		0		17		7.5074		0		28
44		0		44		0		0		0		55545
44		3		41		3		28.7875		2.68864		1350
44		38		6		16		20.641		2.60131		705
45		0		45		0		0		0		55974
45		3		42		3		28.4012		2.67258		1320
45		38		7		16		19.2124		2.48466		306
46		0		46		0		0		0		55636
46		3		43		3		27.814		2.63737		1298
46		38		8		16		21.4073		2.54166		666
47		0		47		0		0		0		55352
47		3		44		3		28.8549		2.73784		1410
47		38		9		16		20.5757		2.71687		838
48		0		48		0		0		0		55834
48		3		45		3		29.954		2.8883		1255
48		38		10		16		19.3559		2.23737		503
48		48		0		18		2.5		0		8
49		0		49		0		0		0		55882
49		3		46		3		29.3448		2.83116		1221
49		38		11		16		20.5818		3.60786		497
50		0		50		0		0		0		55795
50		3		47		3		29.7468		2.88152		1256
50		38		12		16		18.9178		2.71947		549
51		0		51		0		0		0		55169
51		3		48		3		29.9765		2.92762		1369
51		38		13		16		27.2239		3.54084		1051
51		51		0		19		3.97522		0		11
52		0		52		0		0		0		55639
52		3		49		3		28.4189		2.75695		1202
52		38		14		16		22.8035		2.54882		759
53		0		53		0		0		0		55636
53		3		50		3		27.6226		2.70838		1191
53		38		15		16		23.8349		2.74185		773
54		0		54		0		0		0		55688
54		3		51		3		27.6232		2.92988		1217
54		38		16		16		22.7801		2.46854		691
54		54		0		20		2.5		0		4
55		0		55		0		0		0		55092
55		3		52		3		29.2765		3.16481		1384
55		38		17		16		26.6823		3.42622		1107
55		55		0		21		5.09902		0		17
56		0		56		0		0		0		55547
56		3		53		3		27.879		2.8106		1138
56		38		18		16		24.0644		2.48259		915
57		0		57		0		0		0		55719
57		3		54		3		27.3793		2.73991		1152
57		38		19		16		22.1033		2.5091		729
58		0		58		0		0		0		55677
58		3		55		3		26.7509		2.69167		1156
58		38		20		16		22.0296		3.045		767
59		0		59		0		0		0		55218
59		3		56		3		27.3421		2.7619		1241
59		38		21		16		25.0984		2.8223		1141
60		0		60		0		0		0		55715
60		3		57		3		26.1907		2.6837		1140
60		38		22		16		21.5042		2.40043		745
61		0		61		0		0		0		55663
61		3		58		3		25.6984		2.71175		1135
61		38		23		16		23.9176		3.08265		802
62		0		62		0		0		0		55740
62		3		59		3		25.4466		2.69841		1113
62		38		24		16		22.0911		2.48056		741
62		62		0		22		2.5		0		6
63		0		63		0		0		0		55164
63		3		60		3		26.9985		2.72181		1242
63		38		25		16		24.805		2.68537		1192
63		63		0		23		1		0		2
64		0		64		0		0		0		55669
64		3		61		3		26.3515		2.71522		1126
64		38		26		16		21.7757		2.38419		805
65		0		65		0		0		0		55553
65		3		62		3		26.357		2.63976		1116
65		38		27		16		21.8716		2.53159		931
66		0		66		0		0		0		55493
66		3		63		3		26.8016		2.70837		1137
66		38		28		16		23.5933		2.53125		970
67		0		67		0		0		0		55111
67		3		64		3		27.1455		2.68717		1261
67		38		29		16		25.3518		2.57247		1228
68		0		68		0		0		0		55443
68		3		65		3		26.7466		2.68561		1166
68		38		30		16		24.7539		2.58115		991
69		0		69		0		0		0		55451
69		3		66		3		27.0611		2.69453		1183
69		38		31		16		24.4766		2.58494		966
70		0		70		0		0		0		55409
70		3		67		3		26.2551		2.6399		1186
70		38		32		16		26.2826		2.797		1005
71		0		71		0		0		0		55178
71		3		68		3		26.728		2.71104		1282
71		38		33		16		26.6253		2.76939		1140
72		0		72		0		0		0		55530
72		3		69		3		25.9445		2.66444		1144
72		38		34		16		21.235		2.22766		919
72		72		0		24		2.5		0		7
73		0		73		0		0		0		55653
73		3		70		3		25.3381		2.70716		1150
73		38		35		16		19.6528		2.3189		797
74		0		74		0		0		0		55667
74		3		71		3		24.7425		2.67756		1128
74		38		36		16		23.2363		2.875		805
75		0		75		0		0		0		55258
75		3		72		3		25.5477		2.76345		1219
75		38		37		16		25.2139		2.74486		1045
75		75		0		25		8.86707		0		78
76		0		76		0		0		0		55687
76		3		73		3		24.6019		2.63223		1140
76		38		38		16		20.3826		2.27386		773
77		0		77		0		0		0		55632
77		3		74		3		25.6388		2.66084		1144
77		38		39		16		22.3412		2.73336		824
78		0		78		0		0		0		55660
78		3		75		3		25.0912		2.68698		1153
78		38		40		16		21.8385		2.66206		787
79		0		79		0		0		0		55423
79		3		76		3		25.9605		2.71634		1227
79		38		41		16		23.6326		2.62931		950
80		0		80		0		0		0		55674
80		3		77		3		25.0434		2.61906		1157
80		38		42		16		22.0147		2.56513		769
81		0		81		0		0		0		55720
81		3		78		3		24.7583		2.64573		1137
81		38		43		16		21.361		2.65412		743
82		0		82		0		0		0		55770
82		3		79		3		24.4276		2.6709		1120
82		38		44		16		21.6168		2.71293		710
83		0		83		0		0		0		55267
83		3		80		3		25.7649		2.7316		1209
83		38		45		16		20.883		2.67676		828
83		83		0		26		14.9195		0		296
84		0		84		0		0		0		55870
84		3		81		3		33.085		3.64713		1106
84		38		46		16		20.9503		2.8621		624
85		0		85		0		0		0		55864
85		3		82		3		25.074		2.64254		1119
85		38		47		16		20.9696		2.91236		617
86		0		86		0		0		0		55901
86		3		83		3		24.5559		2.66802		1097
86		38		48		16		20.2155		2.7792		602
87		0		87		0		0		0		55342
87		3		84		3		26.1328		2.67547		1193
87		38		49		16		21.0603		2.67949		698
87		87		0		27		16.2672		0		356
87		87		0		28		3.16228		0		11
88		0		88		0		0		0		55960
88		3		85		3		25.2034		2.62163		1095
88		38		50		16		16.2532		2.26071		446
88		87		1		28		15.901		0		99
89		0		89		0		0		0		55995
89		3		86		3		24.7983		2.57891		1080
89		38		51		16		13.5275		2.32876		314
89		87		2		28		15.4446		0		211
90		0		90		0		0		0		55896
90		3		87		3		25.2629		2.62186		1111
90		38		52		16		19.0157		3.5191		296
90		87		3		28		16.7035		0		297
91		0		91		0		0		0		55192
91		3		88		3		25.1187		2.63921		1181
91		38		53		16		19.5906		2.9182		507
91		87		4		28		18.0367		0		430
91		91		0		29		15.4977		0		290
92		0		92		0		0		0		55743
92		3		89		3		24.531		2.54551		1105
92		38		54		16		16.1		2.55047		284
92		87		5		28		18.3873		4.21012		468
93		0		93		0		0		0		55812
93		3		90		3		24.3117		2.49631		1071
93		38		55		16		15.7768		2.69505		200
93		87		6		28		19.3081		3.55043		517
94		0		94		0		0		0		55834
94		3		91		3		24.1819		2.5345		1054
94		38		56		16		12.5206		2.58596		145
94		87		7		28		20.3081		2.90228		567
95		0		95		0		0		0		55328
95		3		92		3		25.2051		2.60681		1174
95		38		57		16		15.6228		3.34256		201
95		87		8		28		22.7226		3.61925		679
95		95		0		30		13.9129		0		218
96		0		96		0		0		0		55766
96		3		93		3		24.4009		2.51573		1057
96		38		58		16		13.0424		5.34631		102
96		87		9		28		21.3336		3.40454		675
97		0		97		0		0		0		55714
97		3		94		3		24.1164		2.49383		1078
97		38		59		16		7.9379		2.85832		53
97		87		10		28		22.9348		3.24114		755
98		0		98		0		0		0		55739
98		3		95		3		24.1451		2.521		1025
98		87		11		28		23.2313		3.19235		836
99		0		99		0		0		0		55366
99		3		96		3		25.2402		2.59892		1143
99		87		12		28		24.2084		3.31697		960
99		99		0		31		10.8121		0		131
100		0		100		0		0		0		55574
100		3		97		3		24.6404		2.61986		1023
100		87		13		28		24.6465		3.13002		1003
101		0		101		0		0		0		55481
101		3		98		3		24.7266		2.61738		1068
101		87		14		28		24.9582		3.09878		1051
102		0		102		0		0		0		55476
102		3		99		3		23.8085		2.4894		1054
102		87		15		28		25.687		3.02272		1070
103		0		103		0		0		0		55301
103		3		100		3		24.939		2.60191		1111
103		87		16		28		26.2639		3.07097		1124
103		103		0		32		7.30616		0		64
104		0		104		0		0		0		55532
104		3		101		3		24.2588		2.50384		1020
104		87		17		28		25.358		2.59932		1048
105		0		105		0		0		0		55474
105		3		102		3		23.3846		2.48186		1000
105		87		18		28		25.6131		2.59288		1125
105		105		0		33		0		0		1
106		0		106		0		0		0		55394
106		3		103		3		23.7708		2.58682		1044
106		87		19		28		25.4151		2.5351		1155
106		106		0		34		2.23607		0		7
107		0		107		0		0		0		54932
107		3		104		3		23.8824		2.53429		1088
107		87		20		28		26.2716		3.06751		1252
107		106		1		34		11.4086		0		142
107		107		0		35		16.2177		0		186
108		0		108		0		0		0		55356
108		3		105		3		23.2125		2.48441		1025
108		87		21		28		26.8585		3.01844		1219
109		0		109		0		0		0		55399
109		3		106		3		23.2109		2.57064		930
109		87		22		28		27.4235		3.42374		1271
110		0		110		0		0		0		55286
110		3		107		3		22.918		2.54191		1008
110		87		23		28		26.9753		3.42496		1294
110		110		0		36		9.43398		0		7
110		110		0		37		2.23607		0		5
111		0		111		0		0		0		54705
111		3		108		3		23.6399		2.51248		1084
111		87		24		28		27.6277		3.43811		1351
111		110		1		36		8.71565		0		183
111		111		0		38		13.6015		0		277
112		0		112		0		0		0		55285
112		3		109		3		22.6753		2.50223		1015
112		87		25		28		28.0199		3.3173		1300
113		0		113		0		0		0		55236
113		3		110		3		23.1549		2.58441		928
113		87		26		28		27.4442		3.36538		1340
113		113		0		39		7.7394		0		96
114		0		114		0		0		0		55210
114		3		111		3		23.1257		2.62911		993
114		87		27		28		26.6801		3.47527		1299
114		113		1		39		6.45682		2.43411		98
115		0		115		0		0		0		54548
115		3		112		3		40.8721		4.57414		1079
115		87		28		28		27.1815		3.56833		1324
115		113		2		39		15.8411		18.9055		370
115		115		0		40		16.4012		0		279
116		0		116		0		0		0		55216
116		3		113		3		22.6007		2.49004		1001
116		87		29		28		26.4879		3.1921		1207
116		113		3		39		11.6307		5.57338		176
117		0		117		0		0		0		55275
117		3		114		3		22.3837		2.51667		937
117		87		30		28		25.38		3.22548		1209
117		113		4		39		9.91539		2.56099		179
118		0		118		0		0		0		55343
118		3		115		3		22.7154		2.56358		983
118		87		31		28		24.939		3.2219		1208
118		113		5		39		8.1988		2.77496		66
119		0		119		0		0		0		54638
119		3		116		3		42.1649		4.75682		1062
119		87		32		28		25.7471		3.22909		1287
119		113		6		39		16.3763		5.99981		354
119		119		0		41		13.6015		0		259
120		0		120		0		0		0		55247
120		3		117		3		22.0669		2.39536		994
120		87		33		28		24.829		3.14716		1146
120		113		7		39		13.6919		2.26373		213
121		0		121		0		0		0		55294
121		3		118		3		21.8728		2.50765		908
121		87		34		28		23.4326		3.14154		1153
121		113		8		39		13.3785		3.08935		244
121		121		0		42		0		0		1
122		0		122		0		0		0		55150
122		3		119		3		21.7607		2.48354		975
122		87		35		28		23.7843		3.12482		1153
122		113		9		39		15.2324		3.23552		322
123		0		123		0		0		0		54656
123		3		120		3		42.2422		4.79178		1037
123		87		36		28		32.1403		3.71274		1248
123		113		10		39		15.719		2.95425		504
123		123		0		43		35.3768		0		155
124		0		124		0		0		0		55076
124		3		121		3		22.1608		2.41826		967
124		87		37		28		24.5909		3.07059		1116
124		113		11		39		15.4025		2.58442		437
124		124		0		44		2		0		4
125		0		125		0		0		0		55123
125		3		122		3		22.3578		2.52291		917
125		87		38		28		23.7397		2.42147		1108
125		113		12		39		17.1227		2.70023		452
126		0		126		0		0		0		55204
126		3		123		3		22.0219		2.5007		945
126		87		39		28		24.3079		2.53765		1125
126		113		13		39		19.4016		2.88328		326
127		0		127		0		0		0		54450
127		3		124		3		22.2624		2.49153		996
127		87		40		28		26.1207		3.10577		1246
127		113		14		39		38.8595		4.9779		787
127		127		0		45		13.0384		0		121
128		0		128		0		0		0		55178
128		3		125		3		21.2365		2.41042		878
128		87		41		28		24.4985		2.50313		1138
128		113		15		39		23.8262		2.34571		406
129		0		129		0		0		0		55089
129		3		126		3		21.869		2.49669		902
129		87		42		28		25.1612		2.56541		1164
129		113		16		39		15.5043		2.52713		445
130		0		130		0		0		0		55053
130		3		127		3		21.7794		2.46466		910
130		87		43		28		25.5495		2.60725		1173
130		113		17		39		18.2632		2.68109		464
131		0		131		0		0		0		55002
131		3		128		3		22.8678		2.59719		915
131		87		44		28		25.7482		2.60806		1173
131		113		18		39		22.2101		3.15189		510
132		0		132		0		0		0		54288
132		3		129		3		23.5961		2.64892		1041
132		87		45		28		26.3836		2.61629		1252
132		113		19		39		22.5357		2.94857		715
132		132		0		46		19.8494		0		304
133		0		133		0		0		0		54993
133		3		130		3		21.9272		2.37484		927
133		87		46		28		26.6718		2.72914		1153
133		113		20		39		20.5819		2.56276		527
134		0		134		0		0		0		55059
134		3		131		3		23.4576		2.75296		866
134		87		47		28		26.5733		2.69789		1131
134		113		21		39		19.9183		2.6031		544
135		0		135		0		0		0		54943
135		3		132		3		22.9141		2.6392		952
135		87		48		28		26.4614		2.71106		1148
135		113		22		39		19.5202		2.76658		550
135		135		0		47		3.66666		0		7
136		0		136		0		0		0		54399
136		3		133		3		24.5122		2.86691		1044
136		87		49		28		26.9293		3.07572		1225
136		113		23		39		23.8568		3.02357		803
136		136		0		48		9.61978		0		129
137		0		137		0		0		0		54961
137		3		134		3		21.1682		2.32726		939
137		87		50		28		26.1137		2.663		1126
137		113		24		39		19.4622		2.38828		574
138		0		138		0		0		0		54965
138		3		135		3		22.1507		2.58484		859
138		87		51		28		26.3085		2.69577		1131
138		113		25		39		20.2085		2.63614		645
139		0		139		0		0		0		55043
139		3		136		3		22.1385		2.61277		927
139		87		52		28		25.9553		2.63415		1111
139		113		26		39		21.1352		2.82069		519
140		0		140		0		0		0		54455
140		3		137		3		21.9562		2.58068		969
140		87		53		28		26.2447		2.63094		1183
140		113		27		39		22.0104		3.01903		811
140		140		0		49		6.66667		0		15
140		140		0		50		9.1799		0		165
140		140		0		51		1		0		2
141		0		141		0		0		0		55097
141		3		138		3		21.793		2.65535		817
141		87		54		28		25.141		2.5661		1095
141		113		28		39		18.4656		2.40369		591
142		0		142		0		0		0		55024
142		3		139		3		22.0247		2.82021		836
142		87		55		28		25.2554		2.62217		1057
142		113		29		39		21.7097		2.7442		683
143		0		143		0		0		0		55052
143		3		140		3		22.3341		2.82955		758
143		87		56		28		25.5259		2.67259		1056
143		113		30		39		21.2503		2.54194		734
144		0		144		0		0		0		54561
144		3		141		3		22.3225		2.82884		850
144		87		57		28		27.7675		2.88056		1145
144		113		31		39		22.7183		2.58355		921
144		144		0		52		22.4335		0		90
144		144		0		53		33.9516		0		33
145		0		145		0		0		0		55154
145		3		142		3		21.2616		2.95579		728
145		87		58		28		26.5442		2.88126		1031
145		113		32		39		20.7021		2.3837		683
145		145		0		54		2		0		4
146		0		146		0		0		0		55162
146		3		143		3		21.0804		2.73645		692
146		87		59		28		26.4171		2.85791		994
146		113		33		39		20.8068		2.51594		752
147		0		147		0		0		0		55194
147		3		144		3		17.6427		2.74149		654
147		87		60		28		25.9493		2.78499		1005
147		113		34		39		21.3646		2.508		747
148		0		148		0		0		0		54809
148		3		145		3		22.4256		2.99516		722
148		87		61		28		26.7073		3.16831		1188
148		113		35		39		23.1104		2.67268		881
149		0		149		0		0		0		55421
149		3		146		3		19.8434		2.57005		606
149		87		62		28		26.7414		2.73933		1006
149		113		36		39		19.1254		2.23058		563
149		149		0		55		2.5		0		4
150		0		150		0		0		0		55472
150		3		147		3		17.4487		2.4204		559
150		87		63		28		25.2175		2.70862		1010
150		113		37		39		17.7783		2.6394		559
151		0		151		0		0		0		55449
151		3		148		3		19.5723		2.8039		548
151		87		64		28		25.0878		2.66814		1021
151		113		38		39		17.3819		2.3633		578
151		151		0		56		2		0		4
152		0		152		0		0		0		54944
152		3		149		3		18.8415		2.6004		569
152		87		65		28		25.8661		2.78538		1110
152		113		39		39		39.1795		4.76515		952
152		152		0		57		4.68451		0		25
153		0		153		0		0		0		55585
153		3		150		3		16.2623		2.40345		470
153		87		66		28		25.321		2.71605		999
153		113		40		39		33.8386		3.52665		546
154		0		154		0		0		0		55435
154		3		151		3		17.1524		2.57324		461
154		87		67		28		24.8248		2.69948		992
154		113		41		39		36.1231		3.89685		712
155		0		155		0		0		0		55677
155		3		152		3		15.2831		2.44249		386
155		87		68		28		24.6306		2.70618		995
155		113		42		39		33.5321		3.22635		542
156		0		156		0		0		0		55078
156		3		153		3		16.9556		2.68334		447
156		87		69		28		37.1231		4.05665		1076
156		113		43		39		34.466		3.39084		952
156		156		0		58		7.17729		0		47
157		0		157		0		0		0		55672
157		3		154		3		15.6933		2.4464		358
157		87		70		28		24.3867		2.63331		973
157		113		44		39		28.9835		2.78391		589
157		157		0		59		2.23607		0		8
158		0		158		0		0		0		55715
158		3		155		3		14.3618		2.41951		258
158		87		71		28		23.8371		2.55899		973
158		113		45		39		29.0717		2.89996		653
158		158		0		60		0		0		1
159		0		159		0		0		0		55816
159		3		156		3		12.3022		2.39691		245
159		87		72		28		23.8788		2.5995		985
159		113		46		39		30.314		2.93674		554
160		0		160		0		0		0		55069
160		3		157		3		17.4662		3.23337		332
160		87		73		28		24.7045		2.64251		1059
160		113		47		39		30.1728		2.76956		865
160		160		0		61		11.3434		0		275
161		0		161		0		0		0		55981
161		3		158		3		8.91967		2.25261		86
161		87		74		28		24.6022		2.67495		967
161		113		48		39		28.782		2.50483		566
162		0		162		0		0		0		56142
162		3		159		3		8.52983		2.65757		59
162		87		75		28		24.7735		2.70985		985
162		113		49		39		28.5456		2.82683		414
163		0		163		0		0		0		56132
163		3		160		3		7.17281		1.92951		14
163		87		76		28		24.5403		2.62899		1001
163		113		50		39		28.3086		2.82629		453
164		0		164		0		0		0		55729
164		87		77		28		26.1078		2.78817		1088
164		113		51		39		28.014		2.77365		733
164		164		0		62		6.65319		0		47
164		164		0		63		1.5		0		3
165		0		165		0		0		0		56325
165		87		78		28		25.091		2.64186		998
165		113		52		39		25.7934		2.55824		277
166		0		166		0		0		0		56462
166		87		79		28		24.3506		2.64455		971
166		113		53		39		31.2565		4.61534		167
167		0		167		0		0		0		56425
167		87		80		28		24.13		2.65135		967
167		113		54		39		11.9696		2.80964		208
168		0		168		0		0		0		55847
168		87		81		28		25.185		2.67522		1081
168		113		55		39		34.7963		5.75386		614
168		168		0		64		5.06287		0		57
168		168		0		65		0		0		1
169		0		169		0		0		0		56167
169		87		82		28		23.9201		2.56183		958
169		113		56		39		34.9826		4.47351		466
169		169		0		66		2.5		0		4
169		169		0		67		2.23607		0		5
170		0		170		0		0		0		56203
170		87		83		28		22.9654		2.5726		960
170		113		57		39		18.8817		2.70708		437
171		0		171		0		0		0		56233
171		87		84		28		22.79		2.70161		943
171		113		58		39		19.5138		2.87482		419
171		171		0		68		2.23607		0		5
172		0		172		0		0		0		55892
172		87		85		28		23.6754		2.60093		1041
172		113		59		39		19.9418		2.83972		629
172		172		0		69		5.36184		0		35
172		172		0		70		1.5		0		3
173		0		173		0		0		0		56219
173		87		86		28		23.0269		2.58743		942
173		113		60		39		17.0241		2.43381		434
173		173		0		71		2.23607		0		5
174		0		174		0		0		0		56180
174		87		87		28		22.5191		2.5056		965
174		113		61		39		19.0763		2.92149		455
175		0		175		0		0		0		56167
175		87		88		28		22.8694		2.55535		951
175		113		62		39		16.8472		2.58219		482
176		0		176		0		0		0		55520
176		87		89		28		24.1066		2.71418		1040
176		113		63		39		23.8146		3.00738		743
176		176		0		72		14.8661		0		296
176		176		0		73		0		0		1
177		0		177		0		0		0		56156
177		87		90		28		23.9429		2.69322		945
177		113		64		39		18.706		2.4609		437
177		176		1		72		9.41653		1.95326		62
178		0		178		0		0		0		56223
178		87		91		28		22.8987		2.58849		952
178		113		65		39		20.3906		3.25353		418
178		178		0		74		2.66667		0		7
179		0		179		0		0		0		56045
179		87		92		28		23.2708		2.61696		945
179		113		66		39		18.6048		2.7692		601
179		179		0		75		2.33522		0		9
180		0		180		0		0		0		55657
180		87		93		28		23.9591		2.66126		1038
180		113		67		39		23.2013		3.02439		847
180		180		0		76		8.544		0		58
181		0		181		0		0		0		56115
181		87		94		28		23.4067		2.65653		929
181		113		68		39		20.1896		2.82795		556
182		0		182		0		0		0		56057
182		87		95		28		22.9958		2.57362		938
182		113		69		39		20.1024		2.86988		605
183		0		183		0		0		0		56160
183		87		96		28		22.9516		2.60187		934
183		113		70		39		18.5226		2.71472		506
184		0		184		0		0		0		55429
184		87		97		28		24.0057		2.81366		1024
184		113		71		39		23.2887		3.28209		946
184		184		0		77		14.8661		0		112
184		184		0		78		8.06226		0		89
185		0		185		0		0		0		55904
185		87		98		28		22.9756		2.53124		910
185		113		72		39		20.1499		2.29011		786
186		0		186		0		0		0		55876
186		87		99		28		22.4138		2.56101		909
186		113		73		39		20.6819		2.40147		793
186		186		0		79		4.33422		0		22
187		0		187		0		0		0		55960
187		87		100		28		23.6335		2.6957		910
187		113		74		39		21.4609		2.47972		730
188		0		188		0		0		0		55655
188		87		101		28		24.4177		2.76019		1005
188		113		75		39		23.4976		2.67422		938
188		188		0		80		1		0		2
189		0		189		0		0		0		55972
189		87		102		28		24.1852		2.76841		908
189		113		76		39		20.1674		2.42986		720
190		0		190		0		0		0		56002
190		87		103		28		23.7092		2.72201		888
190		113		77		39		19.9623		2.61527		710
191		0		191		0		0		0		56019
191		87		104		28		23.3589		2.68755		900
191		113		78		39		21.3745		2.94729		681
192		0		192		0		0		0		55689
192		87		105		28		24.9072		2.80504		1023
192		113		79		39		20.9586		2.78305		871
192		192		0		81		19.5937		0		17
193		0		193		0		0		0		56084
193		87		106		28		23.4355		2.55712		923
193		113		80		39		19.2446		2.36169		593
194		0		194		0		0		0		56170
194		87		107		28		23.2903		2.63617		876
194		113		81		39		15.6452		2.38101		537
194		194		0		82		3.64966		0		15
194		194		0		83		1		0		2
195		0		195		0		0		0		56070
195		87		108		28		22.7838		2.63171		901
195		113		82		39		23.1612		3.52967		629
196		0		196		0		0		0		55780
196		87		109		28		23.4946		2.67522		981
196		113		83		39		23.3838		3.1035		820
196		196		0		84		7.01783		0		19
197		0		197		0		0		0		56183
197		87		110		28		22.4316		2.51873		888
197		113		84		39		16.1278		2.26213		529
198		0		198		0		0		0		56244
198		87		111		28		22.6254		2.57094		874
198		113		85		39		15.2287		2.42387		482
199		0		199		0		0		0		56269
199		87		112		28		21.7768		2.49933		890
199		113		86		39		15.4436		2.40661		441
200		0		200		0		0		0		55938
200		87		113		28		22.2729		2.52974		961
200		113		87		39		18.3545		2.60966		681
200		200		0		85		6.6214		0		20
201		0		201		0		0		0		56394
201		87		114		28		21.5897		2.50247		854
201		113		88		39		14.805		2.39047		352
202		0		202		0		0		0		56369
202		87		115		28		21.261		2.52275		878
202		113		89		39		14.1384		2.57094		353
203		0		203		0		0		0		56338
203		87		116		28		21.1242		2.49038		855
203		113		90		39		21.6234		3.81112		407
204		0		204		0		0		0		56012
204		87		117		28		22.9045		2.66817		940
204		113		91		39		19.6364		3.13575		591
204		204		0		86		8.01561		0		53
204		204		0		87		2		0		4
205		0		205		0		0		0		56510
205		87		118		28		21.9537		2.57632		835
205		113		92		39		12.7324		2.15226		255
206		0		206		0		0		0		56437
206		87		119		28		21.5114		2.55081		871
206		113		93		39		13.7796		3.04394		289
206		206		0		88		1.11803		0		3
207		0		207		0		0		0		56405
207		87		120		28		21.0904		2.48767		847
207		113		94		39		13.8372		2.73283		348
208		0		208		0		0		0		56276
208		87		121		28		22.5247		2.65538		926
208		113		95		39		14.1321		2.54314		395
208		208		0		89		1.11803		0		3
209		0		209		0		0		0		56699
209		87		122		28		21.4947		2.50868		854
209		113		96		39		10.2858		2.05218		47
210		0		210		0		0		0		56736
210		87		123		28		21.467		2.49406		848
210		113		97		39		8.54418		2.46141		16
211		0		211		0		0		0		56634
211		87		124		28		20.9337		2.52108		817
211		113		98		39		9.71738		4.66603		149
212		0		212		0		0		0		56480
212		87		125		28		21.966		2.50506		926
212		113		99		39		16.1688		9.18422		112
212		212		0		90		34		0		82
213		0		213		0		0		0		56767
213		87		126		28		21.1722		2.44249		833
214		0		214		0		0		0		56796
214		87		127		28		20.6387		2.49763		804
215		0		215		0		0		0		56805
215		87		128		28		21.1849		2.62306		795
216		0		216		0		0		0		56598
216		87		129		28		41.6199		5.01234		927
216		216		0		91		7.61577		0		67
216		216		0		92		2.06155		0		5
216		216		0		93		1.11803		0		3
217		0		217		0		0		0		56806
217		87		130		28		20.4512		2.36072		794
218		0		218		0		0		0		56825
218		87		131		28		20.8025		2.59805		775
219		0		219		0		0		0		56804
219		87		132		28		20.1665		2.48358		796
220		0		220		0		0		0		56609
220		87		133		28		32.6766		3.75878		898
220		220		0		94		5.4923		0		62
220		220		0		95		3.60555		0		31
221		0		221		0		0		0		56833
221		87		134		28		20.0859		2.53531		767
222		0		222		0		0		0		56821
222		87		135		28		19.7977		2.4778		779
223		0		223		0		0		0		56809
223		87		136		28		21.5319		2.70378		791
224		0		224		0		0		0		56659
224		87		137		28		21.2467		2.61769		870
224		224		0		96		7.61577		0		69
224		224		0		97		1		0		2
225		0		225		0		0		0		56822
225		87		138		28		19.1308		2.39162		778
226		0		226		0		0		0		56821
226		87		139		28		21.3132		2.73514		779
227		0		227		0		0		0		56818
227		87		140		28		19.7729		2.47935		768
227		227		0		98		2.82841		0		14
228		0		228		0		0		0		56458
228		87		141		28		21.3373		2.62173		879
228		228		0		99		13.0225		0		180
228		228		0		100		8.73212		0		62
228		228		0		101		5.05824		0		21
229		0		229		0		0		0		56843
229		87		142		28		20.1536		2.39705		753
229		229		0		102		2.5		0		4
230		0		230		0		0		0		56605
230		87		143		28		20.0408		2.52113		782
230		230		0		103		11.919		0		213
231		0		231		0		0		0		56827
231		87		144		28		19.1853		2.40343		773
232		0		232		0		0		0		56456
232		87		145		28		20.2021		2.4636		841
232		232		0		104		15		0		278
232		232		0		105		5.35824		0		25
233		0		233		0		0		0		56821
233		87		146		28		19.436		2.42038		779
234		0		234		0		0		0		56782
234		87		147		28		18.9555		2.42152		714
234		234		0		106		8.36742		0		100
234		234		0		107		2		0		4
235		0		235		0		0		0		56846
235		87		148		28		19.3324		2.47993		747
235		235		0		108		2.5		0		7
236		0		236		0		0		0		56055
236		87		149		28		20.3319		2.56231		852
236		236		0		109		11.1187		0		293
236		236		0		110		14.9406		0		330
236		236		0		111		7.82624		0		70
237		0		237		0		0		0		56669
237		87		150		28		19.1198		2.49751		693
237		236		1		109		10.3928		3.23988		238
238		0		238		0		0		0		56788
238		87		151		28		19.8585		2.51458		775
238		236		2		109		8.73007		1.90571		31
238		238		0		112		3.75832		0		6
239		0		239		0		0		0		56900
239		87		152		28		19.2867		2.47003		696
239		238		1		112		2.02759		1.41422		4
240		0		240		0		0		0		56461
240		87		153		28		20.1351		2.54951		828
240		238		2		112		11.7397		18.3698		303
240		240		0		113		2.66667		0		8
241		0		241		0		0		0		56833
241		87		154		28		19.3317		2.4177		757
241		238		3		112		8.3685		1.85482		10
242		0		242		0		0		0		56857
242		87		155		28		18.9676		2.49466		673
242		242		0		114		6.54058		0		70
243		0		243		0		0		0		56754
243		87		156		28		19.6546		2.55554		756
243		242		1		114		3.93912		2.14877		22
243		243		0		115		8.24705		0		56
243		243		0		116		2.37698		0		12
244		0		244		0		0		0		56147
244		87		157		28		20.6954		2.53007		813
244		242		2		114		11.5818		7.40386		279
244		243		1		115		11.6577		3.56792		275
244		244		0		117		7.83422		0		86
245		0		245		0		0		0		56838
245		87		158		28		19.9106		2.51651		759
245		245		0		118		2		0		3
246		0		246		0		0		0		56745
246		87		159		28		19.908		2.54316		701
246		245		1		118		13.1244		2.92083		99
246		246		0		119		6.1904		0		55
247		0		247		0		0		0		56617
247		87		160		28		20.0036		2.69109		729
247		245		2		118		11.1589		2.87091		254
248		0		248		0		0		0		56065
248		87		161		28		21.3422		2.84658		834
248		245		3		118		28.6239		151.593		394
248		248		0		120		13.1752		0		262
248		248		0		121		4.90666		0		33
248		248		0		122		4.30658		0		12
249		0		249		0		0		0		56624
249		87		162		28		20.6857		2.63802		685
249		245		4		118		13.0326		10.6854		291
250		0		250		0		0		0		56611
250		87		163		28		18.6267		2.48114		730
250		245		5		118		10.63		2.27404		257
250		250		0		123		0		0		1
250		250		0		124		0		0		1
251		0		251		0		0		0		56774
251		87		164		28		19.5711		2.54279		696
251		245		6		118		9.58038		2.13		130
252		0		252		0		0		0		56006
252		87		165		28		19.9283		2.49862		829
252		245		7		118		16.3472		4.49134		489
252		252		0		125		12.9153		0		225
252		252		0		126		6.20002		0		51
253		0		253		0		0		0		56425
253		87		166		28		19.7344		2.63998		669
253		245		8		118		15.1339		2.29133		506
254		0		254		0		0		0		56373
254		87		167		28		18.3959		2.49354		705
254		245		9		118		15.0623		2.32301		522
255		0		255		0		0		0		56481
255		87		168		28		19.2458		2.53452		684
255		245		10		118		15.3541		2.53251		435
256		0		256		0		0		0		56062
256		87		169		28		19.7685		2.54641		789
256		245		11		118		18.2828		2.95373		556
256		256		0		127		12.2703		0		177
256		256		0		128		3.54339		0		16
257		0		257		0		0		0		56721
257		87		170		28		18.4298		2.85069		563
257		245		12		118		16.2008		2.67545		316
258		0		258		0		0		0		56422
258		87		171		28		19.3168		2.8397		667
258		245		13		118		18.4316		3.26741		511
259		0		259		0		0		0		56301
259		87		172		28		19.0706		2.65259		640
259		245		14		118		18.7101		2.75949		659
260		0		260		0		0		0		55857
260		87		173		28		20.4357		2.77596		702
260		245		15		118		20.4954		2.61873		878
260		260		0		129		9.16697		0		163
261		0		261		0		0		0		56326
261		87		174		28		16.8718		2.80191		523
261		245		16		118		20.3478		2.50774		751
262		0		262		0		0		0		56207
262		87		175		28		19.3211		2.87889		595
262		245		17		118		20.7142		2.56605		798
263		0		263		0		0		0		56331
263		87		176		28		16.8872		2.45818		515
263		245		18		118		20.6912		2.46881		754
264		0		264		0		0		0		55947
264		87		177		28		18.9		2.70873		626
264		245		19		118		21.727		2.4563		981
264		264		0		130		7.56637		0		38
264		264		0		131		1.92873		0		6
264		264		0		132		1		0		2
265		0		265		0		0		0		56304
265		87		178		28		18.0958		2.66101		484
265		245		20		118		21.06		2.36679		812
266		0		266		0		0		0		56212
266		87		179		28		15.4246		2.4242		496
266		245		21		118		23.608		2.69368		892
267		0		267		0		0		0		56204
267		87		180		28		16.5875		2.60804		473
267		245		22		118		23.5126		2.61309		923
268		0		268		0		0		0		55921
268		87		181		28		18.7821		2.79048		536
268		245		23		118		24.7283		2.63547		1143
269		0		269		0		0		0		56012
269		87		182		28		15.8894		2.41899		457
269		245		24		118		23.3446		2.46558		954
269		269		0		133		5.75423		0		55
269		269		0		134		11		0		122
270		0		270		0		0		0		56112
270		87		183		28		15.2403		2.48937		312
270		245		25		118		23.5553		2.57935		999
270		269		1		134		11.9829		4.07239		177
271		0		271		0		0		0		56009
271		87		184		28		16.1995		2.6827		434
271		245		26		118		22.6897		2.47212		930
271		269		2		134		13.0863		3.05553		227
272		0		272		0		0		0		55344
272		87		185		28		15.9933		2.50024		451
272		245		27		118		23.3178		2.56415		1133
272		269		3		134		15.5925		2.89674		353
272		272		0		135		11.0366		0		256
272		272		0		136		5.11594		0		63
273		0		273		0		0		0		56005
273		87		186		28		15.7999		2.59585		346
273		245		28		118		21.0914		2.42824		850
273		269		4		134		16.9655		3.12127		399
274		0		274		0		0		0		55852
274		87		187		28		14.7909		2.49423		358
274		245		29		118		22.8875		2.63162		946
274		269		5		134		17.9856		3.03839		444
275		0		275		0		0		0		55975
275		87		188		28		11.5402		2.47984		150
275		245		30		118		22.3868		2.4139		931
275		269		6		134		20.3839		2.85899		544
276		0		276		0		0		0		54988
276		87		189		28		40.2455		9.90296		380
276		245		31		118		23.6303		2.43657		1172
276		269		7		134		21.5422		3.03591		721
276		276		0		137		34.0294		0		330
276		276		0		138		5.66666		0		9
277		0		277		0		0		0		55521
277		87		190		28		14.2307		2.22399		282
277		245		32		118		22.5206		2.3826		1035
277		269		8		134		21.8864		3.06141		762
278		0		278		0		0		0		55501
278		87		191		28		14.4987		3.16752		159
278		245		33		118		23.3482		2.46606		1024
278		269		9		134		21.8271		2.91254		837
278		278		0		139		6.32859		0		79
279		0		279		0		0		0		55392
279		87		192		28		14.4987		3.16752		231
279		245		34		118		25.0965		2.54628		1058
279		269		10		134		21.861		2.908		911
279		278		1		139		5.45818		2.01773		8
280		0		280		0		0		0		55133
280		87		193		28		15.5319		3.10686		287
280		245		35		118		25.5599		2.51219		1147
280		269		11		134		22.4195		2.80906		1019
280		280		0		140		3.57429		0		8
280		280		0		141		1.80278		0		6
281		0		281		0		0		0		55423
281		87		194		28		12.8191		2.80067		102
281		245		36		118		24.3628		2.51504		936
281		269		12		134		22.3263		2.74509		1068
281		281		0		142		9.40053		0		71
282		0		282		0		0		0		55448
282		87		195		28		13.0098		4.24062		166
282		245		37		118		23.2425		2.54714		920
282		269		13		134		23.0782		2.47352		1066
283		0		283		0		0		0		55621
283		245		38		118		22.7076		2.54659		888
283		269		14		134		22.7402		2.67969		1091
284		0		284		0		0		0		55045
284		245		39		118		24.2492		2.58528		979
284		269		15		134		23.5858		2.75432		1175
284		284		0		143		13.78		0		302
284		284		0		144		8.26288		0		99
285		0		285		0		0		0		55624
285		245		40		118		20.7482		2.37266		794
285		269		16		134		23.8947		2.67756		1182
286		0		286		0		0		0		55640
286		245		41		118		20.9467		2.50593		789
286		269		17		134		24.204		2.83272		1171
287		0		287		0		0		0		55680
287		245		42		118		21.4099		2.57384		765
287		269		18		134		23.4282		2.78548		1155
288		0		288		0		0		0		55501
288		245		43		118		22.2372		2.58655		853
288		269		19		134		23.5232		2.79794		1214
288		288		0		145		5.84819		0		32
289		0		289		0		0		0		55864
289		245		44		118		20.3802		2.44621		667
289		269		20		134		23.0524		2.51753		1069
290		0		290		0		0		0		55918
290		245		45		118		20.9882		2.71989		652
290		269		21		134		22.3967		2.41797		1030
291		0		291		0		0		0		55975
291		245		46		118		19.9204		2.59903		630
291		269		22		134		22.3823		2.43721		995
292		0		292		0		0		0		55747
292		245		47		118		21.5689		2.82581		680
292		269		23		134		22.2171		2.44849		1078
292		292		0		146		5.61427		0		38
292		292		0		147		4.24264		0		19
292		292		0		148		3.84655		0		29
292		292		0		149		3.8478		0		9
293		0		293		0		0		0		56180
293		245		48		118		17.983		2.51157		484
293		269		24		134		21.2022		2.40531		936
294		0		294		0		0		0		56337
294		245		49		118		17.3473		2.65137		319
294		269		25		134		20.5732		2.31964		944
295		0		295		0		0		0		56361
295		245		50		118		18.1082		3.25056		314
295		269		26		134		20.7295		2.38252		925
296		0		296		0		0		0		56092
296		245		51		118		16.6264		2.92573		408
296		269		27		134		22.1217		2.40522		1032
296		296		0		150		4.62074		0		41
296		296		0		151		7.74419		0		27
297		0		297		0		0		0		56461
297		245		52		118		14.9851		2.63469		196
297		269		28		134		20.1212		2.33559		943
298		0		298		0		0		0		56616
298		245		53		118		12.3017		2.19737		42
298		269		29		134		20.3299		2.32859		942
299		0		299		0		0		0		56652
299		245		54		118		13.7031		3.41097		12
299		269		30		134		20.1562		2.33849		936
300		0		300		0		0		0		56285
300		269		31		134		21.6235		2.41735		1076
300		300		0		152		9.64421		0		101
300		300		0		153		6.82825		0		43
300		300		0		154		4.60977		0		30
300		300		0		155		8.32586		0		65
301		0		301		0		0		0		56605
301		269		32		134		21.7211		2.43027		994
301		301		0		156		0		0		1
302		0		302		0		0		0		56609
302		269		33		134		22.3033		2.47986		991
303		0		303		0		0		0		56600
303		269		34		134		22.3304		2.47255		1000
304		0		304		0		0		0		56500
304		269		35		134		23.751		2.58009		1100
305		0		305		0		0		0		56604
305		269		36		134		23.0502		2.58463		996
306		0		306		0		0		0		56615
306		269		37		134		22.9274		2.56717		985
307		0		307		0		0		0		56623
307		269		38		134		22.9854		2.54701		977
308		0		308		0		0		0		56529
308		269		39		134		23.8405		2.62403		1054
308		308		0		157		2.23607		0		8
308		308		0		158		29.189		0		9
309		0		309		0		0		0		56659
309		269		40		134		22.9646		2.55701		941
310		0		310		0		0		0		56592
310		269		41		134		22.452		2.5535		902
310		310		0		159		10.198		0		106
311		0		311		0		0		0		56601
311		269		42		134		21.6317		2.51209		861
311		310		1		159		8.39303		0		138
312		0		312		0		0		0		56264
312		269		43		134		22.9969		2.68033		976
312		310		2		159		11.3193		0		259
312		312		0		160		7.51798		0		101
313		0		313		0		0		0		56624
313		269		44		134		22.9645		2.7658		800
313		310		3		159		9.36979		2.11569		176
314		0		314		0		0		0		56638
314		269		45		134		22.5217		2.7123		815
314		310		4		159		8.74108		2.33576		147
315		0		315		0		0		0		56519
315		269		46		134		22.9859		2.75939		839
315		310		5		159		11.7789		3.16645		242
316		0		316		0		0		0		56317
316		269		47		134		23.8173		2.79022		947
316		310		6		159		12.7618		2.71525		336
317		0		317		0		0		0		56777
317		269		48		134		22.4563		2.67874		823
318		0		318		0		0		0		56512
318		269		49		134		21.9897		2.64433		826
318		318		0		161		12.9785		0		262
319		0		319		0		0		0		56491
319		269		50		134		21.4713		2.59628		804
319		318		1		161		12.7909		2.56509		305
320		0		320		0		0		0		56299
320		269		51		134		22.6714		2.70401		911
320		318		2		161		16.0415		39.3667		390
321		0		321		0		0		0		56439
321		269		52		134		22.1137		2.64002		805
321		318		3		161		17.3821		7.57429		356
322		0		322		0		0		0		56447
322		269		53		134		21.4869		2.48632		830
322		318		4		161		17.5493		3.2141		323
323		0		323		0		0		0		56395
323		269		54		134		21.3304		2.47469		844
323		318		5		161		17.0185		3.0616		361
324		0		324		0		0		0		55994
324		269		55		134		34.63		4.04371		944
324		318		6		161		20.7292		3.31874		635
324		324		0		162		4.52769		0		24
324		324		0		163		2		0		3
325		0		325		0		0		0		56210
325		269		56		134		21.3505		2.48012		852
325		318		7		161		19.8392		2.62726		538
326		0		326		0		0		0		56217
326		269		57		134		21.4484		2.51199		837
326		318		8		161		18.9975		2.69408		546
327		0		327		0		0		0		56269
327		269		58		134		21.2347		2.55258		813
327		318		9		161		16.6955		2.5261		518
328		0		328		0		0		0		55990
328		269		59		134		22.1807		2.58155		916
328		318		10		161		20.1438		2.88197		694
329		0		329		0		0		0		56243
329		269		60		134		20.8574		2.51593		805
329		318		11		161		17.8967		2.44818		552
330		0		330		0		0		0		56254
330		269		61		134		21.1754		2.52367		829
330		318		12		161		16.7317		2.55312		490
330		330		0		164		5		0		27
331		0		331		0		0		0		56239
331		269		62		134		20.8567		2.60721		806
331		318		13		161		17.7447		2.57918		555
332		0		332		0		0		0		56282
332		269		63		134		20.7229		2.58792		802
332		318		14		161		16.9669		2.51481		516
333		0		333		0		0		0		55877
333		269		64		134		20.6591		2.47928		920
333		318		15		161		19.9259		2.65339		777
333		333		0		165		34.0086		0		26
334		0		334		0		0		0		56177
334		269		65		134		20.3231		2.5744		802
334		318		16		161		18.3772		2.29914		601
334		334		0		166		5.60899		0		20
335		0		335		0		0		0		56100
335		269		66		134		20.0017		2.41215		814
335		318		17		161		18.5137		2.45116		585
335		334		1		166		11.7583		12.345		99
335		335		0		167		1		0		2
336		0		336		0		0		0		56034
336		269		67		134		25.4266		3.01796		831
336		318		18		161		18.4566		2.48052		606
336		334		2		166		13.2073		3.61486		129
337		0		337		0		0		0		55324
337		269		68		134		21.174		2.47658		932
337		318		19		161		23.0601		2.82032		860
337		334		3		166		17.0925		3.31114		266
337		337		0		168		10.1242		0		203
337		337		0		169		3.39935		0		15
338		0		338		0		0		0		55676
338		269		69		134		20.345		2.49746		825
338		318		20		161		21.7418		2.60367		773
338		334		4		166		16.9245		2.69054		326
339		0		339		0		0		0		55610
339		269		70		134		20.8831		2.50235		859
339		318		21		161		22.5785		2.50848		750
339		334		5		166		18.4265		2.51049		381
340		0		340		0		0		0		55520
340		269		71		134		20.3807		2.38318		863
340		318		22		161		22.1636		2.54974		708
340		334		6		166		19.2365		3.01076		465
340		340		0		170		6.10318		0		44
341		0		341		0		0		0		54947
341		269		72		134		42.1153		4.92596		960
341		318		23		161		24.9866		2.78961		1026
341		334		7		166		21.6578		3.00262		572
341		340		1		170		8.37852		8.27939		82
341		341		0		171		3		0		13
342		0		342		0		0		0		55265
342		269		73		134		21.2706		2.50727		878
342		318		24		161		23.1585		2.51561		783
342		334		8		166		20.465		2.59693		612
342		340		2		170		34.3607		26.0257		62
343		0		343		0		0		0		55334
343		269		74		134		21.2639		2.45993		883
343		318		25		161		20.5675		2.34507		696
343		334		9		166		21.9341		2.96677		687
344		0		344		0		0		0		55259
344		269		75		134		20.9424		2.43497		858
344		318		26		161		21.4369		2.55348		694
344		334		10		166		22.686		2.67309		749
344		344		0		172		9.43398		0		40
345		0		345		0		0		0		54698
345		269		76		134		21.5452		2.47588		955
345		318		27		161		25.7889		2.56006		900
345		334		11		166		23.5037		2.94833		888
345		344		1		172		8.09669		0		159
346		0		346		0		0		0		54977
346		269		77		134		21.8114		2.58114		854
346		318		28		161		23.0175		2.63658		670
346		334		12		166		22.5789		2.81129		875
346		344		2		172		9.69335		0		224
347		0		347		0		0		0		55193
347		269		78		134		21.0563		2.46475		840
347		318		29		161		23.1224		2.82992		648
347		334		13		166		22.7419		2.73455		919
348		0		348		0		0		0		55182
348		269		79		134		21.1724		2.4916		845
348		318		30		161		22.7573		2.95674		730
348		334		14		166		24.7805		2.79274		843
349		0		349		0		0		0		54659
349		269		80		134		22.135		2.55314		939
349		318		31		161		22.3926		2.71515		867
349		334		15		166		26.5342		2.83244		983
349		349		0		173		8.17749		0		151
349		349		0		174		0		0		1
350		0		350		0		0		0		55032
350		269		81		134		21.6303		2.60292		840
350		318		32		161		17.0726		2.12363		641
350		334		16		166		26.2159		2.74128		909
350		349		1		173		9.43177		2.82097		178
351		0		351		0		0		0		55277
351		269		82		134		21.0634		2.49187		829
351		318		33		161		15.2122		2.1115		514
351		334		17		166		26.3328		2.71318		980
352		0		352		0		0		0		55256
352		269		83		134		21.0466		2.46287		830
352		318		34		161		18.3041		2.78658		449
352		334		18		166		25.8138		2.59495		988
352		352		0		175		7.2759		0		77
353		0		353		0		0		0		54650
353		269		84		134		21.788		2.50657		930
353		318		35		161		21.7762		3.27194		747
353		334		19		166		26.5106		2.66531		1122
353		352		1		175		8.60496		3.80673		116
353		353		0		176		8.544		0		35
354		0		354		0		0		0		55234
354		269		85		134		21.1491		2.53986		821
354		318		36		161		15.6067		2.03869		473
354		334		20		166		25.7868		2.94189		1062
354		352		2		175		5.64332		1.99927		10
355		0		355		0		0		0		55229
355		269		86		134		21.2006		2.499		828
355		318		37		161		14.7089		2.28442		434
355		334		21		166		26.1148		2.90392		1074
355		355		0		177		6.06092		0		35
356		0		356		0		0		0		55252
356		269		87		134		20.6726		2.41955		821
356		318		38		161		22.5614		3.82646		413
356		334		22		166		26.4145		2.88196		1114
357		0		357		0		0		0		54704
357		269		88		134		39.9181		4.50562		1155
357		318		39		161		21.6029		3.39705		470
357		334		23		166		27.2888		2.89869		1228
357		357		0		178		6.26099		0		39
357		357		0		179		3		0		4
358		0		358		0		0		0		55349
358		269		89		134		22.8969		2.44288		816
358		318		40		161		13.4885		2.31366		372
358		334		24		166		25.9036		2.72868		1063
359		0		359		0		0		0		55350
359		269		90		134		20.3682		2.4236		795
359		318		41		161		15.6102		2.75308		408
359		334		25		166		25.5071		2.80754		1047
360		0		360		0		0		0		55307
360		269		91		134		20.3654		2.46667		789
360		318		42		161		15.8199		2.55602		435
360		334		26		166		25.8442		2.9158		1067
360		360		0		180		2		0		2
361		0		361		0		0		0		54733
361		269		92		134		40.3105		4.53868		1102
361		318		43		161		15.0295		2.28764		325
361		334		27		166		25.8165		2.86392		1138
361		360		1		180		12.0126		0		302
362		0		362		0		0		0		55417
362		269		93		134		20.8582		2.51633		796
362		318		44		161		11.9117		2.91053		193
362		334		28		166		24.7928		2.7882		1002
362		360		2		180		9.82494		2.21638		192
363		0		363		0		0		0		55429
363		269		94		134		20.7889		2.46262		804
363		318		45		161		11.3669		2.97799		152
363		334		29		166		23.8611		2.82629		974
363		360		3		180		10.629		2.46874		241
364		0		364		0		0		0		55489
364		269		95		134		20.532		2.46608		816
364		318		46		161		12.5152		3.82354		57
364		334		30		166		23.427		2.80244		966
364		360		4		180		11.0539		2.51761		272
365		0		365		0		0		0		55038
365		269		96		134		41.154		4.84511		922
365		318		47		161		12.8459		3.3952		58
365		334		31		166		23.8718		2.83701		1071
365		360		5		180		12.7693		2.4169		415
365		365		0		181		13.0043		0		96
366		0		366		0		0		0		55459
366		269		97		134		21.0509		2.51665		813
366		334		32		166		22.7808		2.76204		946
366		360		6		180		12.6014		2.30697		382
367		0		367		0		0		0		55477
367		269		98		134		20.4912		2.46854		793
367		334		33		166		21.6126		2.77713		939
367		360		7		180		12.9178		2.27487		391
368		0		368		0		0		0		55576
368		269		99		134		20.8357		2.54783		775
368		334		34		166		21.0383		2.79187		917
368		360		8		180		14.41		2.87538		332
369		0		369		0		0		0		55114
369		269		100		134		20.7323		2.50497		876
369		334		35		166		22.941		2.85617		1040
369		360		9		180		16.8959		2.8334		570
370		0		370		0		0		0		55446
370		269		101		134		20.2102		2.49037		770
370		334		36		166		21.4844		2.42674		928
370		360		10		180		16.3957		2.71715		456
371		0		371		0		0		0		55441
371		269		102		134		19.9219		2.4985		760
371		334		37		166		21.3741		2.42182		929
371		360		11		180		16.7922		2.68453		470
372		0		372		0		0		0		55411
372		269		103		134		25.2461		3.06049		767
372		334		38		166		21.4251		2.40682		956
372		360		12		180		17.6638		2.91737		464
372		372		0		182		1		0		2
373		0		373		0		0		0		54834
373		269		104		134		40.1193		5.03423		846
373		334		39		166		23.616		2.6876		1080
373		360		13		180		19.6933		2.84442		734
373		373		0		183		13.1297		0		35
373		373		0		184		10.9642		0		71
374		0		374		0		0		0		55080
374		269		105		134		19.6503		2.4963		744
374		334		40		166		23.0712		2.61848		983
374		360		14		180		19.1792		2.71824		657
374		373		1		183		10.3527		6.89711		136
375		0		375		0		0		0		55044
375		269		106		134		19.1252		2.43021		748
375		334		41		166		23.5943		2.64347		973
375		360		15		180		19.2312		2.66345		668
375		373		2		183		12.7598		3.11409		163
375		375		0		185		2		0		4
376		0		376		0		0		0		54966
376		269		107		134		19.7201		2.51545		730
376		334		42		166		25.4863		2.87571		980
376		360		16		180		19.8324		2.58351		699
376		373		3		183		13.9623		3.22648		225
377		0		377		0		0		0		54304
377		269		108		134		41.8597		5.08626		849
377		334		43		166		26.5998		2.85035		1077
377		360		17		180		21.1726		2.57028		837
377		373		4		183		16.7386		3.29895		356
377		377		0		186		15.4632		0		177
378		0		378		0		0		0		54774
378		269		109		134		19.5415		2.5152		723
378		334		44		166		25.6242		2.85744		978
378		360		18		180		20.7053		2.41166		734
378		373		5		183		17.9197		3.18981		391
379		0		379		0		0		0		54683
379		269		110		134		33.7958		4.17917		747
379		334		45		166		26.0771		2.87553		966
379		360		19		180		22.1877		2.54175		786
379		373		6		183		17.4025		2.85173		418
380		0		380		0		0		0		54656
380		269		111		134		19.5138		2.47138		735
380		334		46		166		25.5487		2.81629		965
380		360		20		180		21.7905		2.54699		771
380		373		7		183		18.7798		2.96101		473
381		0		381		0		0		0		53867
381		269		112		134		34.9518		4.35244		825
381		334		47		166		25.8346		2.76425		1063
381		360		21		180		24.4364		2.73583		981
381		373		8		183		22.53		3.10266		637
381		381		0		187		11.1817		0		227
382		0		382		0		0		0		54380
382		269		113		134		19.346		2.45449		720
382		334		48		166		24.9583		2.74433		953
382		360		22		180		22.5157		2.4908		839
382		373		9		183		21.3575		3.03204		697
382		381		1		187		7.34901		0		10
382		382		0		188		0		0		1
383		0		383		0		0		0		54376
383		269		114		134		19.3581		2.49328		693
383		334		49		166		25.152		2.73527		951
383		360		23		180		22.6171		2.47994		830
383		373		10		183		21.8925		3.11563		750
384		0		384		0		0		0		54315
384		269		115		134		19.7982		2.52831		703
384		334		50		166		24.5954		2.66836		936
384		360		24		180		22.5271		2.5067		836
384		373		11		183		22.5291		3.13057		810
385		0		385		0		0		0		53699
385		269		116		134		19.7002		2.48886		815
385		334		51		166		24.9396		2.77138		997
385		360		25		180		22.6834		2.49678		999
385		373		12		183		25.9215		2.99745		961
385		385		0		189		14.5083		0		117
385		385		0		190		3		0		12
386		0		386		0		0		0		54194
386		269		117		134		18.575		2.37377		723
386		334		52		166		24.0429		2.76353		855
386		360		26		180		22.3315		2.35446		875
386		373		13		183		23.8014		3.17801		953
387		0		387		0		0		0		54150
387		269		118		134		18.976		2.4484		689
387		334		53		166		24.1433		2.75345		871
387		360		27		180		22.7824		2.59024		888
387		373		14		183		25.2045		2.97548		976
387		387		0		191		4.20845		0		26
388		0		388		0		0		0		54176
388		269		119		134		18.5869		2.43696		656
388		334		54		166		23.4034		2.66859		862
388		360		28		180		23.5511		2.53218		899
388		373		15		183		23.9019		3.03273		1007
389		0		389		0		0		0		53325
389		269		120		134		41.4343		5.39423		811
389		334		55		166		25.1003		3.06575		1013
389		360		29		180		23.9111		2.56516		1060
389		373		16		183		25.407		3.06503		1156
389		389		0		192		11.6739		0		235
390		0		390		0		0		0		54049
390		269		121		134		18.7729		2.39803		704
390		334		56		166		24.35		2.68158		878
390		360		30		180		24.2325		2.57897		890
390		373		17		183		25.1016		2.91272		1079
391		0		391		0		0		0		54143
391		269		122		134		19.4792		2.53419		673
391		334		57		166		23.5669		2.69163		868
391		360		31		180		24.1469		2.64529		865
391		373		18		183		26.1326		3.04943		1051
392		0		392		0		0		0		54184
392		269		123		134		18.987		2.56832		656
392		334		58		166		23.2816		2.68449		861
392		360		32		180		21.7875		2.44739		802
392		373		19		183		25.9184		3.05168		1097
393		0		393		0		0		0		53335
393		269		124		134		20.709		2.65872		797
393		334		59		166		23.8257		2.64777		960
393		360		33		180		23.6937		2.71613		864
393		373		20		183		26.7728		2.91979		1271
393		393		0		193		15.3861		0		373
394		0		394		0		0		0		54259
394		269		125		134		19.2754		2.47389		691
394		334		60		166		22.7103		2.61416		843
394		360		34		180		22.3081		2.71743		664
394		373		21		183		26.2533		2.8565		1143
395		0		395		0		0		0		54317
395		269		126		134		19.771		2.63438		662
395		334		61		166		22.5994		2.65889		840
395		360		35		180		20.0343		2.65026		651
395		373		22		183		26.6711		3.20754		1130
396		0		396		0		0		0		54287
396		269		127		134		19.4262		2.63588		661
396		334		62		166		22.6495		2.65201		854
396		360		36		180		18.3805		2.39205		624
396		373		23		183		26.9937		3.20258		1174
397		0		397		0		0		0		53337
397		269		128		134		21.5305		2.86661		808
397		334		63		166		22.619		2.59553		924
397		360		37		180		22.0541		2.74421		786
397		373		24		183		42.7937		3.53665		1356
397		397		0		194		13.3417		0		306
397		397		0		195		10.5251		0		75
397		397		0		196		1.879		0		8
398		0		398		0		0		0		54242
398		269		129		134		18.7715		2.49678		665
398		334		64		166		21.7296		2.51585		841
398		360		38		180		19.8584		2.64565		573
398		373		25		183		27.0327		3.13508		1279
399		0		399		0		0		0		54153
399		269		130		134		18.9556		2.50159		644
399		334		65		166		21.5642		2.49888		832
399		360		39		180		17.3622		2.49828		578
399		373		26		183		26.8721		3.10447		1246
399		399		0		197		8.2587		0		147
400		0		400		0		0		0		54450
400		269		131		134		18.6748		2.50924		655
400		334		66		166		22.0556		2.57994		828
400		360		40		180		17.5451		2.72941		482
400		373		27		183		26.7322		2.99154		1185
401		0		401		0		0		0		53383
401		269		132		134		19.7922		2.53427		764
401		334		67		166		23.0017		2.66102		929
401		360		41		180		18.9068		2.71167		654
401		373		28		183		27.1016		3.09819		1337
401		401		0		198		14.3003		0		393
401		401		0		199		8.92903		0		140
402		0		402		0		0		0		54536
402		269		133		134		18.9408		2.5681		619
402		334		68		166		22.0463		2.5736		836
402		360		42		180		18.1918		2.83944		426
402		373		29		183		26.2702		2.89944		1183
403		0		403		0		0		0		54656
403		269		134		134		18.793		2.64181		605
403		334		69		166		23.1327		2.74164		853
403		360		43		180		13.3236		2.38174		318
403		373		30		183		25.5613		2.90792		1168
404		0		404		0		0		0		54793
404		269		135		134		18.6525		2.63901		575
404		334		70		166		22.9104		2.69555		868
404		360		44		180		14.2128		3.91399		187
404		373		31		183		24.9533		2.90599		1177
405		0		405		0		0		0		54105
405		269		136		134		19.7522		2.76291		691
405		334		71		166		24.3748		2.79951		946
405		360		45		180		14.8316		4.59593		177
405		373		32		183		26.1014		2.86487		1315
405		405		0		200		14.3003		0		363
405		405		0		201		1.41421		0		3
406		0		406		0		0		0		54964
406		269		137		134		19.0826		2.55195		549
406		334		72		166		23.272		2.71085		874
406		360		46		180		13.8911		8.01337		21
406		373		33		183		24.936		2.7963		1152
406		405		1		200		8.5482		0		6
406		406		0		202		10.4433		0		34
407		0		407		0		0		0		54891
407		269		138		134		18.4526		2.77721		517
407		334		73		166		22.5768		2.61971		857
407		360		47		180		12.732		7.15368		56
407		373		34		183		23.8161		2.74912		1160
407		406		1		202		10.0044		0		119
408		0		408		0		0		0		54904
408		269		139		134		17.9832		2.73155		508
408		334		74		166		22.027		2.62902		825
408		360		48		180		10.0358		3.3114		118
408		373		35		183		23.5414		2.75369		1131
408		406		2		202		7.86366		2.53044		114
409		0		409		0		0		0		54069
409		269		140		134		19.7871		2.88586		587
409		334		75		166		22.9421		2.67764		951
409		373		36		183		24.8682		2.7145		1290
409		406		3		202		11.3211		3.43		259
409		409		0		203		33.9085		0		71
409		409		0		204		14.3003		0		362
409		409		0		205		3.53553		0		11
410		0		410		0		0		0		54994
410		269		141		134		17.7492		2.5704		448
410		334		76		166		21.7258		2.60733		824
410		373		37		183		23.5345		2.79375		1097
410		406		4		202		10.6568		2.4596		237
411		0		411		0		0		0		54977
411		269		142		134		16.4338		2.68356		390
411		334		77		166		21.154		2.55465		848
411		373		38		183		22.9624		2.7784		1101
411		406		5		202		11.7877		2.46197		284
412		0		412		0		0		0		54908
412		269		143		134		16.6629		2.76726		416
412		334		78		166		20.8218		2.49994		857
412		373		39		183		23.005		2.77776		1074
412		406		6		202		14.7179		2.80433		345
413		0		413		0		0		0		53988
413		269		144		134		17.0728		2.70754		459
413		334		79		166		21.1413		2.59296		940
413		373		40		183		24.2952		2.91792		1263
413		406		7		202		15.0576		2.78542		446
413		413		0		206		7.2361		0		118
413		413		0		207		17.2047		0		386
414		0		414		0		0		0		54909
414		269		145		134		17.1702		2.79821		370
414		334		80		166		21.0313		2.51043		857
414		373		41		183		23.1858		2.39397		1147
414		406		8		202		14.0649		2.46309		317
415		0		415		0		0		0		54941
415		269		146		134		14.7459		2.52398		323
415		334		81		166		21.0279		2.49768		830
415		373		42		183		24.2766		2.47134		1124
415		406		9		202		16.0354		2.97051		382
416		0		416		0		0		0		54871
416		269		147		134		14.3163		2.58568		292
416		334		82		166		20.6241		2.48079		879
416		373		43		183		25.7626		2.6547		1166
416		406		10		202		16.2946		2.7193		389
416		416		0		208		1.11803		0		3
417		0		417		0		0		0		53627
417		269		148		134		15.2351		2.72998		375
417		334		83		166		21.4536		2.55274		945
417		373		44		183		27.3666		2.75587		1319
417		406		11		202		19.7505		3.242		661
417		417		0		209		10.1242		0		127
417		417		0		210		9.23273		0		176
417		417		0		211		17.2047		0		370
418		0		418		0		0		0		54708
418		269		149		134		14.1287		2.32983		241
418		334		84		166		21.3726		2.52472		878
418		373		45		183		25.9009		2.60781		1121
418		406		12		202		18.4888		2.63635		591
418		417		1		209		5.67639		2.06753		56
418		418		0		212		2.23607		0		5
419		0		419		0		0		0		54741
419		269		150		134		13.8119		2.69345		247
419		334		85		166		21.4817		2.53421		849
419		373		46		183		25.6873		2.66544		1144
419		406		13		202		18.3609		2.68715		619
420		0		420		0		0		0		54831
420		269		151		134		10.8784		2.32118		160
420		334		86		166		21.7172		2.57325		851
420		373		47		183		25.726		2.65446		1127
420		406		14		202		18.2148		2.62091		631
421		0		421		0		0		0		53730
421		269		152		134		15.6154		3.24841		261
421		334		87		166		22.6124		2.65137		933
421		373		48		183		26.595		2.70809		1261
421		406		15		202		22.2754		2.78649		858
421		421		0		213		7.2111		0		117
421		421		0		214		12.24		0		373
421		421		0		215		11		0		67
422		0		422		0		0		0		54799
422		269		153		134		10.6978		2.23525		106
422		334		88		166		22.1931		2.63883		852
422		373		49		183		25.3477		2.59183		1102
422		406		16		202		20.3365		2.3934		734
422		421		1		213		4.07008		1.22214		7
423		0		423		0		0		0		54769
423		269		154		134		7.71734		2.09845		86
423		334		89		166		21.9726		2.60378		858
423		373		50		183		25.1938		2.6657		1071
423		406		17		202		21.1066		2.47717		816
424		0		424		0		0		0		54763
424		334		90		166		21.7323		2.5697		827
424		373		51		183		25.0867		2.638		1076
424		406		18		202		20.7789		2.42137		787
424		424		0		216		8.47114		0		147
425		0		425		0		0		0		53916
425		334		91		166		22.0049		2.61346		913
425		373		52		183		25.8473		2.64264		1198
425		406		19		202		24.386		2.62846		1083
425		424		1		216		7.94997		2.26152		165
425		425		0		217		16.6433		0		325
426		0		426		0		0		0		54753
426		334		92		166		21.9151		2.62169		825
426		373		53		183		25.293		2.68247		1009
426		406		20		202		24.6028		2.42139		948
426		426		0		218		11.8242		0		65
427		0		427		0		0		0		54546
427		334		93		166		22.5155		2.69474		844
427		373		54		183		25.1244		2.66935		1027
427		406		21		202		26.2691		2.72206		1023
427		426		1		218		11.5918		0		160
428		0		428		0		0		0		54565
428		334		94		166		22.8872		2.73579		832
428		373		55		183		25.029		2.6534		989
428		406		22		202		25.842		2.66095		1024
428		426		2		218		12.4574		3.29439		177
428		428		0		219		4.2		0		13
429		0		429		0		0		0		53369
429		334		95		166		41.9516		5.12839		931
429		373		56		183		24.8496		2.61074		1130
429		406		23		202		26.8568		2.59808		1353
429		426		3		218		14.0311		3.55972		296
429		428		1		219		8.53568		0		134
429		429		0		220		12.9385		0		376
429		429		0		221		34.4589		0		11
430		0		430		0		0		0		54325
430		334		96		166		22.7029		2.71645		831
430		373		57		183		23.8482		2.65448		955
430		406		24		202		26.577		2.50707		1150
430		426		4		218		16.7487		3.05313		339
431		0		431		0		0		0		54306
431		334		97		166		22.21		2.62289		832
431		373		58		183		24.8249		2.63208		980
431		406		25		202		25.9296		2.5745		1091
431		426		5		218		17.1763		3.16126		376
431		431		0		222		1.5		0		3
431		431		0		223		4.01386		0		12
432		0		432		0		0		0		54257
432		334		98		166		22.1669		2.58532		847
432		373		59		183		24.3329		2.75495		950
432		406		26		202		25.6411		2.58974		1122
432		426		6		218		18.8241		3.03372		424
433		0		433		0		0		0		53275
433		334		99		166		37.2017		4.58016		918
433		373		60		183		26.5277		2.80522		1160
433		406		27		202		26.996		2.6267		1201
433		426		7		218		41.0371		6.3738		679
433		433		0		224		16.7108		0		316
433		433		0		225		6.90335		0		51
434		0		434		0		0		0		54091
434		334		100		166		21.8578		2.53085		836
434		373		61		183		25.2909		2.68591		975
434		406		28		202		21.5368		2.3794		934
434		426		8		218		22.8338		3.00062		764
435		0		435		0		0		0		54027
435		334		101		166		21.4096		2.5559		804
435		373		62		183		25.3292		2.80801		982
435		406		29		202		20.647		2.36965		982
435		426		9		218		23.7053		2.94921		805
436		0		436		0		0		0		54041
436		334		102		166		21.3283		2.57765		831
436		373		63		183		25.4033		2.78352		935
436		406		30		202		20.7454		2.31555		927
436		426		10		218		23.6782		2.93934		866
437		0		437		0		0		0		53232
437		334		103		166		38.3766		4.68982		904
437		373		64		183		26.8757		2.90075		1044
437		406		31		202		23.2896		2.54208		1101
437		426		11		218		33.6673		2.98617		1008
437		437		0		226		7.76209		0		58
437		437		0		227		10		0		174
437		437		0		228		9.05539		0		79
438		0		438		0		0		0		54021
438		334		104		166		20.7812		2.49383		814
438		373		65		183		25.9434		2.97297		861
438		406		32		202		22.0231		2.47981		886
438		426		12		218		25.1008		2.98035		1018
439		0		439		0		0		0		53997
439		334		105		166		20.6505		2.49377		807
439		373		66		183		26.2525		3.04238		880
439		406		33		202		20.7602		2.51671		846
439		426		13		218		25.7198		2.88919		1070
440		0		440		0		0		0		53979
440		334		106		166		20.2458		2.45163		803
440		373		67		183		25.7797		2.95332		901
440		406		34		202		20.4046		2.39475		821
440		426		14		218		25.4825		2.87386		1096
441		0		441		0		0		0		53208
441		334		107		166		20.9239		2.49275		892
441		373		68		183		26.4993		2.88981		1107
441		406		35		202		23.9672		2.70916		1094
441		426		15		218		25.8928		2.95986		1230
441		441		0		229		10.198		0		69
442		0		442		0		0		0		53961
442		334		108		166		21.0637		2.55403		799
442		373		69		183		24.3454		2.53581		998
442		406		36		202		21.0796		2.21228		686
442		426		16		218		26.8032		2.86037		1156
443		0		443		0		0		0		53955
443		334		109		166		20.729		2.5338		812
443		373		70		183		24.0341		2.50048		990
443		406		37		202		17.9763		2.4534		654
443		426		17		218		26.3573		2.4296		1189
444		0		444		0		0		0		54067
444		334		110		166		21.1211		2.55486		777
444		373		71		183		24.3839		2.57034		958
444		406		38		202		18.6748		2.33645		623
444		426		18		218		26.5743		2.79747		1175
445		0		445		0		0		0		53442
445		334		111		166		31.4784		3.94234		875
445		373		72		183		24.9587		2.6102		1033
445		406		39		202		24.3343		3.05214		893
445		426		19		218		42.5997		4.65801		1281
445		445		0		230		9.25126		0		76
446		0		446		0		0		0		54025
446		334		112		166		20.3119		2.46546		793
446		373		73		183		24.0832		2.54957		938
446		406		40		202		21.2468		2.58841		637
446		426		20		218		27.1132		3.11012		1207
447		0		447		0		0		0		54139
447		334		113		166		20.7613		2.52451		789
447		373		74		183		24.8203		2.73265		982
447		406		41		202		19.378		2.58053		469
447		426		21		218		27.8678		3.14414		1221
448		0		448		0		0		0		54186
448		334		114		166		20.8099		2.56665		776
448		373		75		183		24.5005		2.65968		993
448		406		42		202		20.9513		3.49254		337
448		426		22		218		28.1418		3.10902		1308
449		0		449		0		0		0		53284
449		334		115		166		21.521		2.63277		844
449		373		76		183		24.6626		2.64036		1136
449		406		43		202		20.3378		3.09068		686
449		426		23		218		28.5662		3.13438		1452
449		449		0		231		8.55227		0		145
449		449		0		232		8.76554		0		53
450		0		450		0		0		0		54122
450		334		116		166		20.6255		2.54252		770
450		373		77		183		23.8417		2.59473		1003
450		406		44		202		16.4595		2.25902		400
450		426		24		218		27.9493		3.02303		1305
451		0		451		0		0		0		54628
451		334		117		166		20.8178		2.61916		755
451		373		78		183		23.7179		2.60226		961
451		406		45		202		13.8145		4.31101		30
451		426		25		218		27.0719		3.11163		1226
452		0		452		0		0		0		54636
452		334		118		166		20.3743		2.54996		753
452		373		79		183		22.9948		2.55847		961
452		406		46		202		15.4928		5.42369		38
452		426		26		218		26.4688		3.01539		1212
453		0		453		0		0		0		54111
453		334		119		166		21.3863		2.67713		828
453		373		80		183		23.7161		2.57579		1043
453		406		47		202		19.6875		9.76888		190
453		426		27		218		42.4057		3.70062		1428
454		0		454		0		0		0		54756
454		334		120		166		20.7772		2.64068		741
454		373		81		183		22.2147		2.54716		891
454		406		48		202		11.6716		1.85378		3
454		426		28		218		26.5263		2.78113		1209
455		0		455		0		0		0		54687
455		334		121		166		20.6138		2.64602		740
455		373		82		183		22.3403		2.54612		952
455		426		29		218		25.7641		2.86108		1221
456		0		456		0		0		0		54761
456		334		122		166		19.4272		2.45625		719
456		373		83		183		22.1076		2.49621		920
456		426		30		218		25.5868		2.78686		1200
457		0		457		0		0		0		54306
457		334		123		166		21.7317		2.83726		811
457		373		84		183		23.0562		2.51407		1074
457		426		31		218		25.7981		2.77303		1329
457		457		0		233		7.625		0		66
457		457		0		234		3.28824		0		14
458		0		458		0		0		0		54789
458		334		124		166		20.3836		2.59448		714
458		373		85		183		22.6629		2.49187		929
458		426		32		218		24.7453		2.64576		1168
459		0		459		0		0		0		54794
459		334		125		166		18.0944		2.43366		698
459		373		86		183		21.9649		2.44802		943
459		426		33		218		24.0239		2.70288		1165
460		0		460		0		0		0		54688
460		334		126		166		21.7415		2.85275		728
460		373		87		183		22.3442		2.46832		962
460		426		34		218		23.2543		2.72642		1144
460		460		0		235		5.73241		0		76
460		460		0		236		1		0		2
461		0		461		0		0		0		53839
461		334		127		166		35.6797		4.31786		950
461		373		88		183		22.94		2.67801		1075
461		426		35		218		25.1465		2.79034		1287
461		460		1		235		32.7937		9.86678		164
461		461		0		237		11.2322		0		285
462		0		462		0		0		0		54776
462		334		128		166		19.3115		2.48876		706
462		373		89		183		22.6341		2.51075		981
462		426		36		218		23.8894		2.77825		1137
463		0		463		0		0		0		54737
463		334		129		166		20.1849		2.63572		731
463		373		90		183		22.7402		2.47883		977
463		426		37		218		24.05		2.7316		1155
464		0		464		0		0		0		54743
464		334		130		166		19.8556		2.57527		709
464		373		91		183		23.2854		2.55717		966
464		426		38		218		25.3575		2.5493		1182
465		0		465		0		0		0		54039
465		334		131		166		40.4679		4.85399		1135
465		373		92		183		23.8123		2.54167		1085
465		426		39		218		27.3715		2.72042		1322
465		465		0		238		3.60555		0		19
466		0		466		0		0		0		54780
466		334		132		166		22.8241		2.22179		708
466		373		93		183		23.8626		2.67714		927
466		426		40		218		25.9184		2.61235		1185
467		0		467		0		0		0		54738
467		334		133		166		18.8865		2.42236		703
467		373		94		183		23.5774		2.64665		982
467		426		41		218		25.8667		2.60094		1172
467		467		0		239		2		0		5
468		0		468		0		0		0		54789
468		334		134		166		19.0021		2.50527		701
468		373		95		183		22.7517		2.49099		961
468		426		42		218		26.4651		2.74002		1149
469		0		469		0		0		0		53805
469		334		135		166		24.5146		3.17819		785
469		373		96		183		23.5513		2.53564		1074
469		426		43		218		27.0639		2.67333		1285
469		469		0		240		20.309		0		377
469		469		0		241		13.4516		0		274
470		0		470		0		0		0		54706
470		334		136		166		18.8633		2.48144		694
470		373		97		183		23.2007		2.56112		953
470		426		44		218		26.2403		2.68368		1146
470		469		1		240		15.7509		2.17606		101
471		0		471		0		0		0		54767
471		334		137		166		18.9588		2.52382		669
471		373		98		183		23.4694		2.57479		946
471		426		45		218		26.2158		2.66041		1120
471		469		2		240		7.51897		2.67086		98
472		0		472		0		0		0		54704
472		334		138		166		18.5335		2.5151		693
472		373		99		183		23.0352		2.53312		956
472		426		46		218		26.3117		2.66642		1121
472		469		3		240		7.908		2.53731		126
473		0		473		0		0		0		54083
473		334		139		166		19.5828		2.524		765
473		373		100		183		23.9327		2.55975		1061
473		426		47		218		26.7982		2.6829		1229
473		469		4		240		12.5156		3.19836		335
473		473		0		242		8.27983		0		106
473		473		0		243		3.45733		0		21
474		0		474		0		0		0		54629
474		334		140		166		18.7914		2.44525		670
474		373		101		183		23.8167		2.61397		955
474		426		48		218		26.1227		2.68116		1079
474		469		5		240		12.5398		2.39386		267
475		0		475		0		0		0		54707
475		334		141		166		18.722		2.48917		684
475		373		102		183		24.4578		2.72595		909
475		426		49		218		25.7604		2.61807		1059
475		469		6		240		14.4643		2.94972		241
476		0		476		0		0		0		54803
476		334		142		166		18.1467		2.45385		622
476		373		103		183		24.3421		2.71345		959
476		426		50		218		25.4315		2.59926		1055
476		469		7		240		11.2109		2.7573		161
477		0		477		0		0		0		53757
477		334		143		166		20.1459		2.71651		748
477		373		104		183		23.9917		2.54182		1044
477		426		51		218		26.9214		2.74585		1194
477		469		8		240		21.4276		4.53149		452
477		477		0		244		10.1729		0		153
477		477		0		245		12.7135		0		252
478		0		478		0		0		0		54645
478		334		144		166		18.7204		2.44803		651
478		373		105		183		23.5479		2.57452		943
478		426		52		218		26.0411		2.73382		987
478		469		9		240		17.3709		2.84997		374
479		0		479		0		0		0		54538
479		334		145		166		18.4507		2.54296		658
479		373		106		183		24.0658		2.63501		927
479		426		53		218		27.4088		2.88041		1038
479		469		10		240		17.7969		3.02259		439
480		0		480		0		0		0		54500
480		334		146		166		18.9489		2.54447		662
480		373		107		183		24.0644		2.65793		945
480		426		54		218		27.1485		2.88896		1004
480		469		11		240		19.2545		3.00067		489
481		0		481		0		0		0		53612
481		334		147		166		20.3453		2.67749		753
481		373		108		183		24.3527		2.59867		1043
481		426		55		218		27.3448		2.89852		1194
481		469		12		240		20.0251		2.87028		746
481		481		0		246		7.51696		0		128
481		481		0		247		7.34091		0		88
481		481		0		248		23.3327		0		36
482		0		482		0		0		0		54405
482		334		148		166		19.2608		2.63225		659
482		373		109		183		23.5476		2.47954		940
482		426		56		218		26.2047		2.77863		1017
482		469		13		240		19.3088		2.59151		579
483		0		483		0		0		0		54381
483		334		149		166		19.1102		2.57185		657
483		373		110		183		23.499		2.61629		911
483		426		57		218		25.6339		2.75288		1014
483		469		14		240		19.8975		2.43881		637
484		0		484		0		0		0		54350
484		334		150		166		20.3663		2.83583		666
484		373		111		183		22.9552		2.57277		942
484		426		58		218		25.7666		2.76066		984
484		469		15		240		21.9183		2.56113		629
484		484		0		249		3.60555		0		29
485		0		485		0		0		0		53673
485		334		151		166		26.113		3.34683		782
485		373		112		183		23.3106		2.50267		1027
485		426		59		218		27.1227		2.93315		1128
485		469		16		240		24.0793		2.98024		918
485		485		0		250		6.24887		0		72
486		0		486		0		0		0		54187
486		334		152		166		19.5418		2.50468		647
486		373		113		183		22.4308		2.45479		929
486		426		60		218		25.4724		2.68658		1014
486		469		17		240		22.2382		2.50386		823
487		0		487		0		0		0		54254
487		334		153		166		18.8696		2.6993		619
487		373		114		183		22.7341		2.54778		891
487		426		61		218		24.7772		2.63496		980
487		469		18		240		21.9665		2.53901		856
488		0		488		0		0		0		54216
488		334		154		166		19.2512		2.673		644
488		373		115		183		22.3314		2.50329		915
488		426		62		218		24.9869		2.62161		991
488		469		19		240		23.9064		2.70798		834
489		0		489		0		0		0		53583
489		334		155		166		41.4579		5.39763		771
489		373		116		183		22.8724		2.52368		997
489		426		63		218		25.4158		2.62148		1094
489		469		20		240		23.3511		2.59602		1044
489		489		0		251		6.64662		0		30
489		489		0		252		15.402		0		73
489		489		0		253		3		0		8
490		0		490		0		0		0		54295
490		334		156		166		19.1045		2.68399		624
490		373		117		183		22.0995		2.45827		908
490		426		64		218		24.3626		2.59263		939
490		469		21		240		21.7926		2.35166		834
491		0		491		0		0		0		54312
491		334		157		166		19.3349		2.7237		646
491		373		118		183		22.6901		2.57497		863
491		426		65		218		24.2467		2.55836		956
491		469		22		240		21.2491		2.47309		823
492		0		492		0		0		0		54355
492		334		158		166		18.9604		2.62123		597
492		373		119		183		22.4597		2.56591		889
492		426		66		218		23.9658		2.51775		955
492		469		23		240		22.8848		2.41853		804
493		0		493		0		0		0		53600
493		334		159		166		40.6349		5.61638		664
493		373		120		183		22.9476		2.55664		991
493		426		67		218		24.9732		2.62064		1062
493		469		24		240		24.4771		2.47704		1051
493		493		0		254		14.5673		0		232
494		0		494		0		0		0		54279
494		334		160		166		18.4256		2.55926		565
494		373		121		183		23.4644		2.69463		852
494		426		68		218		24.6876		2.59444		1001
494		469		25		240		21.9702		2.3328		903
495		0		495		0		0		0		54278
495		334		161		166		16.246		2.43439		500
495		373		122		183		23.0466		2.67224		869
495		426		69		218		24.5575		2.60616		996
495		469		26		240		23.3103		2.43748		926
495		495		0		255		7.07107		0		31
496		0		496		0		0		0		54135
496		334		162		166		16.9805		2.57085		533
496		373		123		183		22.6636		2.60255		860
496		426		70		218		25.0673		2.6864		1019
496		469		27		240		23.7627		2.35201		923
496		495		1		255		15.8631		0		130
497		0		497		0		0		0		53345
497		334		163		166		18.8795		2.71228		570
497		373		124		183		22.9464		2.62563		980
497		426		71		218		25.9023		2.71741		1134
497		469		28		240		26.3263		2.45787		1073
497		495		2		255		15.7386		0		375
497		497		0		256		7.23543		0		117
497		497		0		257		3.5		0		6
498		0		498		0		0		0		54022
498		334		164		166		17.8165		2.6309		489
498		373		125		183		22.5049		2.63198		839
498		426		72		218		24.7965		2.61447		1002
498		469		29		240		19.4962		2.2027		814
498		495		3		255		17.9069		5.1574		434
499		0		499		0		0		0		53983
499		334		165		166		15.6632		2.49391		445
499		373		126		183		22.193		2.56623		837
499		426		73		218		23.8134		2.59162		993
499		469		30		240		24.0495		2.71036		861
499		495		4		255		18.2907		4.14382		481
500		0		500		0		0		0		54088
500		334		166		166		17.0494		2.74838		419
500		373		127		183		22.3678		2.64374		835
500		426		74		218		23.6		2.5867		940
500		469		31		240		22.499		2.47416		789
500		495		5		255		19.5948		3.81622		529
501		0		501		0		0		0		53426
501		334		167		166		17.4211		2.72272		467
501		373		128		183		23.5098		2.69027		949
501		426		75		218		24.2662		2.67253		1048
501		469		32		240		24.1032		2.57028		927
501		495		6		255		21.5973		3.61633		666
501		501		0		258		8.1199		0		99
501		501		0		259		4.005		0		18
502		0		502		0		0		0		54002
502		334		168		166		15.0518		2.44788		343
502		373		129		183		22.1775		2.51699		833
502		426		76		218		23.4248		2.61167		938
502		469		33		240		21.4044		2.37893		771
502		495		7		255		21.5547		3.45957		713
503		0		503		0		0		0		54027
503		334		169		166		14.8667		2.59522		367
503		373		130		183		22.473		2.7197		803
503		426		77		218		22.7776		2.51994		966
503		469		34		240		20.978		2.62138		738
503		495		8		255		22.3066		3.34882		699
504		0		504		0		0		0		53907
504		334		170		166		14.5915		2.55481		333
504		373		131		183		22.7518		2.75124		853
504		426		78		218		22.9646		2.50259		969
504		469		35		240		21.1206		2.55717		715
504		495		9		255		23.4511		3.3494		823
505		0		505		0		0		0		53307
505		334		171		166		28.6098		6.73255		387
505		373		132		183		22.8824		2.6479		932
505		426		79		218		23.5672		2.5057		1090
505		469		36		240		21.8285		2.62024		760
505		495		10		255		24.4119		3.28228		946
505		505		0		260		12.5477		0		178
506		0		506		0		0		0		54064
506		334		172		166		13.4078		2.25603		239
506		373		133		183		21.6785		2.64372		774
506		426		80		218		23.0085		2.53415		941
506		469		37		240		20.5061		2.71111		600
506		495		11		255		23.8012		3.07268		982
507		0		507		0		0		0		54014
507		334		173		166		13.1091		2.68785		238
507		373		134		183		22.9436		2.84493		833
507		426		81		218		23.0349		2.51108		969
507		469		38		240		19.3568		2.86956		537
507		495		12		255		24.2071		3.06767		1009
508		0		508		0		0		0		54104
508		334		174		166		13.6254		2.86001		238
508		373		135		183		22.6303		2.7775		763
508		426		82		218		22.8582		2.48845		968
508		469		39		240		17.4151		2.69921		464
508		495		13		255		24.8279		3.12324		1063
509		0		509		0		0		0		53659
509		334		175		166		14.6166		2.91545		277
509		373		136		183		23.3344		2.73859		937
509		426		83		218		23.7892		2.51831		1104
509		469		40		240		17.5396		2.81933		508
509		495		14		255		24.7012		2.92013		1115
510		0		510		0		0		0		54448
510		334		176		166		9.01739		3.89826		91
510		373		137		183		22.0708		2.59133		811
510		426		84		218		23.5558		2.61427		945
510		469		41		240		17.7175		2.90793		203
510		495		15		255		25.3792		2.54945		1102
511		0		511		0		0		0		54474
511		334		177		166		8.71197		1.05164		77
511		373		138		183		23.2607		2.8859		780
511		426		85		218		23.6545		2.59263		980
511		469		42		240		15.461		2.53537		168
511		495		16		255		25.9091		2.58424		1121
512		0		512		0		0		0		54514
512		334		178		166		5.54385		0.652396		26
512		373		139		183		22.5816		2.75966		816
512		426		86		218		22.9835		2.50178		962
512		469		43		240		17.7579		4.15592		136
512		495		17		255		25.708		2.48255		1146
513		0		513		0		0		0		54018
513		373		140		183		24.1783		2.76776		931
513		426		87		218		24.271		2.61651		1089
513		469		44		240		12.3362		3.76937		211
513		495		18		255		26.0199		3.3529		1253
513		513		0		261		10.4403		0		98
514		0		514		0		0		0		54651
514		373		141		183		22.1097		2.69628		755
514		426		88		218		23.807		2.61403		940
514		469		45		240		11.6308		2.50766		51
514		495		19		255		27.4566		3.28761		1203
515		0		515		0		0		0		54599
515		373		142		183		21.2381		2.63402		791
515		426		89		218		23.7112		2.59078		979
515		469		46		240		4.4022		1.61016		4
515		495		20		255		27.0159		3.29726		1221
515		515		0		262		1.79505		0		6
516		0		516		0		0		0		54621
516		373		143		183		22.3653		2.77706		789
516		426		90		218		23.8001		2.57875		967
516		495		21		255		26.9124		3.30946		1223
517		0		517		0		0		0		54059
517		373		144		183		22.6998		2.68849		905
517		426		91		218		24.0625		2.57329		1064
517		495		22		255		27.9255		3.30523		1352
517		517		0		263		8.36841		0		141
517		517		0		264		7.07107		0		79
518		0		518		0		0		0		54719
518		373		145		183		20.6875		2.474		782
518		426		92		218		23.7135		2.58357		929
518		495		23		255		27.0278		3.25202		1170
519		0		519		0		0		0		54733
519		373		146		183		21.7938		2.73075		747
519		426		93		218		23.359		2.53177		961
519		495		24		255		25.7596		3.19084		1159
520		0		520		0		0		0		54719
520		373		147		183		20.4362		2.54471		764
520		426		94		218		24.2817		2.62113		945
520		495		25		255		25.7356		3.13788		1172
521		0		521		0		0		0		54370
521		373		148		183		21.1551		2.58467		857
521		426		95		218		24.4034		2.61367		1045
521		495		26		255		26.3948		3.19141		1278
521		521		0		265		2.06155		0		8
521		521		0		266		8.06226		0		42
522		0		522		0		0		0		54794
522		373		149		183		20.8195		2.60821		744
522		426		96		218		24.8177		2.71963		934
522		495		27		255		25.9422		2.99406		1128
523		0		523		0		0		0		54803
523		373		150		183		19.7227		2.54233		722
523		426		97		218		24.4541		2.66369		958
523		495		28		255		23.8673		3.06659		1117
524		0		524		0		0		0		54844
524		373		151		183		20.7676		2.66508		704
524		426		98		218		23.9525		2.58423		945
524		495		29		255		23.6896		3.055		1107
525		0		525		0		0		0		54263
525		373		152		183		21.7917		2.72286		857
525		426		99		218		24.7652		2.66567		1031
525		495		30		255		25.3446		3.04054		1210
525		525		0		267		28.627		0		81
525		525		0		268		10.0328		0		158
526		0		526		0		0		0		54865
526		373		153		183		20.5111		2.62703		665
526		426		100		218		23.7671		2.54934		954
526		495		31		255		24.1647		2.96859		1116
527		0		527		0		0		0		54803
527		373		154		183		20.5152		2.64715		734
527		426		101		218		24.5631		2.66557		947
527		495		32		255		23.8247		3.00575		1116
528		0		528		0		0		0		54873
528		373		155		183		20.3245		2.61817		708
528		426		102		218		24.2276		2.60021		922
528		495		33		255		24.0801		3.0084		1097
529		0		529		0		0		0		54890
529		373		156		183		20.4133		2.5855		698
529		426		103		218		23.5347		2.54561		913
529		495		34		255		24.2639		3.01415		1099
530		0		530		0		0		0		54186
530		373		157		183		22.0161		2.74214		830
530		426		104		218		24.0766		2.53708		1036
530		495		35		255		24.8944		3.1011		1192
530		530		0		269		11.5963		0		277
530		530		0		270		8.43274		0		78
530		530		0		271		0		0		1
531		0		531		0		0		0		54593
531		373		158		183		22.2176		2.7741		730
531		426		105		218		23.2212		2.56758		897
531		495		36		255		23.7006		2.45981		1110
531		530		1		269		10.926		2.31818		270
532		0		532		0		0		0		54566
532		373		159		183		19.9904		2.53076		710
532		426		106		218		22.7639		2.52949		883
532		495		37		255		23.5837		2.4212		1119
532		530		2		269		12.1138		2.32223		322
533		0		533		0		0		0		54544
533		373		160		183		23.353		3.10705		723
533		426		107		218		23.3634		2.55785		912
533		495		38		255		24.3606		2.53742		1118
533		530		3		269		11.2229		2.3472		300
533		533		0		272		1.11803		0		3
534		0		534		0		0		0		53950
534		373		161		183		22.4575		2.74887		863
534		426		108		218		23.4081		2.57771		1001
534		495		39		255		25.4877		2.58404		1228
534		530		4		269		13.344		2.5068		423
534		534		0		273		9.05539		0		91
534		534		0		274		7.03356		0		44
535		0		535		0		0		0		54541
535		373		162		183		22.7895		2.94567		661
535		426		109		218		22.8749		2.54342		882
535		495		40		255		25.8633		2.70084		1132
535		530		5		269		13.4758		2.29548		384
536		0		536		0		0		0		54437
536		373		163		183		22.5615		2.92821		757
536		426		110		218		22.9991		2.64139		841
536		495		41		255		25.7367		2.68863		1106
536		530		6		269		14.3084		2.48145		459
537		0		537		0		0		0		54443
537		373		164		183		21.1282		2.67153		740
537		426		111		218		23.8693		2.70904		921
537		495		42		255		25.3415		2.6425		1099
537		530		7		269		15.0326		2.58942		397
538		0		538		0		0		0		53885
538		373		165		183		21.7155		2.73411		859
538		426		112		218		23.1578		2.52668		989
538		495		43		255		26.7748		3.01312		1193
538		530		8		269		17.8035		2.91049		642
538		538		0		275		5.75202		0		25
538		538		0		276		1.88679		0		7
539		0		539		0		0		0		54481
539		373		166		183		21.0536		2.80311		651
539		426		113		218		23.3295		2.64218		849
539		495		44		255		26.418		2.74733		1100
539		530		9		269		17.6107		2.73708		519
540		0		540		0		0		0		54297
540		373		167		183		20.7769		2.73168		734
540		426		114		218		23.0476		2.64225		894
540		495		45		255		26.141		2.69776		1113
540		530		10		269		18.935		2.84758		561
540		540		0		277		0		0		1
541		0		541		0		0		0		54404
541		373		168		183		21.1215		2.68942		714
541		426		115		218		23.3719		2.73216		764
541		495		46		255		25.3908		2.62648		1082
541		530		11		269		19.4348		2.78539		636
542		0		542		0		0		0		53774
542		373		169		183		22.1525		2.80627		835
542		426		116		218		24.3207		2.77233		978
542		495		47		255		26.1368		2.67781		1159
542		530		12		269		20.7714		2.6736		827
542		542		0		278		3.53553		0		23
542		542		0		279		2		0		4
543		0		543		0		0		0		54248
543		373		170		183		21.2483		2.77525		678
543		426		117		218		22.9131		2.51105		860
543		495		48		255		25.3075		2.6383		1055
543		530		13		269		20.378		2.54611		756
543		543		0		280		1.41421		0		3
544		0		544		0		0		0		54363
544		373		171		183		20.9161		2.79046		619
544		426		118		218		23.4814		2.70105		799
544		495		49		255		25.5766		2.66561		1049
544		530		14		269		19.9843		2.45277		770
545		0		545		0		0		0		54160
545		373		172		183		21.485		2.93202		703
545		426		119		218		23.1231		2.70115		884
545		495		50		255		25.161		2.65003		1038
545		530		15		269		21.9424		2.52616		815
546		0		546		0		0		0		53740
546		373		173		183		21.6608		2.81285		767
546		426		120		218		23.4476		2.6237		966
546		495		51		255		25.4368		2.9324		1113
546		530		16		269		24.2885		2.567		996
546		546		0		281		3.60555		0		8
546		546		0		282		1.41421		0		3
546		546		0		283		2.54951		0		7
547		0		547		0		0		0		54334
547		373		174		183		20.6621		2.76285		650
547		426		121		218		22.7208		2.65958		812
547		495		52		255		25.404		2.82312		935
547		530		17		269		22.6638		2.47554		869
548		0		548		0		0		0		54389
548		373		175		183		18.7003		2.74033		530
548		426		122		218		22.9346		2.64176		865
548		495		53		255		25.0866		2.70155		966
548		530		18		269		22.3213		2.45863		850
549		0		549		0		0		0		54200
549		373		176		183		19.7584		2.77963		642
549		426		123		218		23.3383		2.73981		789
549		495		54		255		25.5702		2.8087		978
549		530		19		269		23.1475		2.55183		862
549		549		0		284		18.7328		0		129
550		0		550		0		0		0		53198
550		373		177		183		19.9872		2.69618		672
550		426		124		218		23.7682		2.75852		944
550		495		55		255		26.1054		3.10828		1148
550		530		20		269		23.6075		2.57852		1052
550		549		1		284		19.3071		3.73653		291
550		550		0		285		32.2762		0		263
550		550		0		286		7.07107		0		32
551		0		551		0		0		0		54132
551		373		178		183		18.4625		2.59253		589
551		426		125		218		21.8053		2.49167		792
551		495		56		255		26.026		2.70505		969
551		530		21		269		22.5756		2.56111		865
551		549		2		284		14.9573		2.78181		253
552		0		552		0		0		0		54128
552		373		179		183		17.622		2.63852		494
552		426		126		218		21.6608		2.70704		764
552		495		57		255		25.0148		2.70425		972
552		530		22		269		22.0157		2.47766		883
552		549		3		284		16.9024		2.99625		359
553		0		553		0		0		0		54043
553		373		180		183		17.4219		2.65425		536
553		426		127		218		20.5138		2.53527		797
553		495		58		255		24.4585		2.66252		971
553		530		23		269		22.3604		2.584		889
553		549		4		284		15.9833		2.70493		364
554		0		554		0		0		0		53379
554		373		181		183		18.9087		2.78051		578
554		426		128		218		22.9616		2.7898		902
554		495		59		255		25.1225		2.772		1075
554		530		24		269		23.9418		2.56835		1076
554		549		5		284		19.9246		2.68434		490
554		554		0		287		7.10901		0		100
555		0		555		0		0		0		54070
555		373		182		183		17.0302		2.51886		473
555		426		129		218		21.889		2.64493		795
555		495		60		255		24.4222		2.68972		954
555		530		25		269		22.832		2.6148		838
555		549		6		284		17.7529		2.63285		470
556		0		556		0		0		0		54010
556		373		183		183		16.2496		2.57372		437
556		426		130		218		20.5044		2.47232		760
556		495		61		255		24.5671		2.70315		946
556		530		26		269		23.0701		2.56145		861
556		549		7		284		18.4245		2.84807		577
556		556		0		288		3.07739		0		9
557		0		557		0		0		0		53953
557		373		184		183		16.9068		2.71695		452
557		426		131		218		21.9749		2.78044		744
557		495		62		255		24.1954		2.69051		954
557		530		27		269		22.0902		2.46557		830
557		549		8		284		20.7112		2.76934		667
558		0		558		0		0		0		53393
558		373		185		183		16.5483		2.61079		485
558		426		132		218		22.6849		2.64306		928
558		495		63		255		24.136		2.74154		1032
558		530		28		269		23.8779		2.56462		950
558		549		9		284		40.276		5.32843		810
558		558		0		289		1		0		2
559		0		559		0		0		0		54024
559		373		186		183		16.1464		2.48147		400
559		426		133		218		19.5142		2.29866		721
559		495		64		255		23.2602		2.62969		934
559		530		29		269		21.8484		2.4446		729
559		549		10		284		20.337		2.63715		792
560		0		560		0		0		0		53972
560		373		187		183		14.337		2.56389		309
560		426		134		218		22.3495		2.82702		808
560		495		65		255		22.9701		2.51827		938
560		530		30		269		21.0102		2.67326		716
560		549		11		284		23.3076		2.59354		857
561		0		561		0		0		0		53991
561		373		188		183		14.995		2.79058		349
561		426		135		218		22.4793		2.81352		738
561		495		66		255		22.8721		2.54278		944
561		530		31		269		20.1792		2.55618		670
561		549		12		284		25.0382		2.73159		908
562		0		562		0		0		0		53337
562		373		189		183		21.5464		4.50631		418
562		426		136		218		35.4445		3.94526		944
562		495		67		255		23.4702		2.59446		1021
562		530		32		269		21.1987		2.53443		783
562		549		13		284		26.2969		3.0099		1087
562		562		0		290		2.33331		0		10
563		0		563		0		0		0		54133
563		373		190		183		14.4922		2.52766		313
563		426		137		218		20.7677		2.5079		717
563		495		68		255		23.0928		2.57196		934
563		530		33		269		18.8824		2.5013		544
563		549		14		284		25.3803		2.67083		959
564		0		564		0		0		0		54104
564		373		191		183		20.1446		6.28617		189
564		426		138		218		35.0411		4.09761		793
564		495		69		255		36.6365		4.22447		967
564		530		34		269		15.7282		2.50378		508
564		549		15		284		25.0612		2.6183		1039
565		0		565		0		0		0		54217
565		373		192		183		14.7968		3.76431		266
565		426		139		218		20.8004		2.67585		718
565		495		70		255		23.6642		2.64824		936
565		530		35		269		16.6407		2.58146		480
565		549		16		284		25.4903		2.76377		983
566		0		566		0		0		0		53370
566		373		193		183		19.9382		4.89571		323
566		426		140		218		21.4001		2.66235		889
566		495		71		255		24.3868		2.65231		1036
566		530		36		269		17.2137		2.46293		611
566		549		17		284		37.2456		3.26315		1211
566		566		0		291		30.5174		0		160
567		0		567		0		0		0		54305
567		373		194		183		18.6375		3.66844		148
567		426		141		218		20.4098		2.41835		749
567		495		72		255		24.2439		2.74621		932
567		530		37		269		16.2039		2.84365		311
567		549		18		284		26.2246		2.60352		1155
568		0		568		0		0		0		54404
568		373		195		183		8.23877		7.44187		81
568		426		142		218		20.6443		2.53444		774
568		495		73		255		24.3558		2.75378		954
568		530		38		269		12.7438		2.66645		224
568		549		19		284		26.3628		2.52453		1163
569		0		569		0		0		0		54498
569		373		196		183		18.1554		3.84214		85
569		426		143		218		20.5673		2.5678		684
569		495		74		255		23.7695		2.68342		922
569		530		39		269		15.5194		4.86281		266
569		549		20		284		26.488		2.60698		1145
570		0		570		0		0		0		54000
570		373		197		183		17.9466		32.5938		108
570		426		144		218		20.7016		2.57622		850
570		495		75		255		24.5035		2.67875		1045
570		530		40		269		14.2102		2.65786		250
570		549		21		284		40.2553		3.74891		1336
570		570		0		292		4.41302		0		11
571		0		571		0		0		0		54696
571		373		198		183		15.8459		17.1838		78
571		426		145		218		19.7495		2.42933		680
571		495		76		255		23.7463		2.70403		914
571		549		22		284		27.882		2.84518		1232
572		0		572		0		0		0		54783
572		373		199		183		15.8459		17.1838		188
572		426		146		218		18.4755		2.41775		503
572		495		77		255		22.7299		2.59036		902
572		549		23		284		28.5422		2.82679		1221
572		572		0		293		1.5		0		3
573		0		573		0		0		0		54684
573		373		200		183		15.0713		3.20595		341
573		426		147		218		15.1188		2.53815		415
573		495		78		255		22.7152		2.6226		907
573		549		24		284		27.8286		2.72288		1253
574		0		574		0		0		0		54268
574		373		201		183		16.5409		2.79349		451
574		426		148		218		16.4463		2.65008		407
574		495		79		255		22.5305		2.6621		997
574		549		25		284		27.8397		2.7394		1379
574		574		0		294		12.4393		0		98
575		0		575		0		0		0		54846
575		373		202		183		15.5085		2.50096		428
575		426		149		218		14.836		2.48535		323
575		495		80		255		21.9753		2.47978		896
575		549		26		284		26.6686		2.5662		1107
576		0		576		0		0		0		54870
576		373		203		183		15.6835		2.62706		374
576		426		150		218		15.6404		2.81384		315
576		495		81		255		21.5242		2.47406		925
576		549		27		284		26.2166		2.49143		1116
577		0		577		0		0		0		54807
577		373		204		183		15.9875		2.72545		423
577		426		151		218		15.9361		2.73018		331
577		495		82		255		21.2493		2.46017		902
577		549		28		284		25.6619		2.43566		1137
578		0		578		0		0		0		54162
578		373		205		183		16.4799		2.77497		475
578		426		152		218		17.2778		2.78368		370
578		495		83		255		22.9754		2.66478		1013
578		549		29		284		25.9156		2.59133		1271
578		578		0		295		31.2942		0		309
579		0		579		0		0		0		54865
579		373		206		183		16.1304		2.58528		436
579		426		153		218		15.7383		2.62289		309
579		495		84		255		22.3096		2.56795		908
579		549		30		284		24.792		2.49606		1082
580		0		580		0		0		0		54824
580		373		207		183		15.7415		2.6964		388
580		426		154		218		16.1544		2.63399		327
580		495		85		255		22.2559		2.57872		949
580		549		31		284		24.3051		2.43342		1112
581		0		581		0		0		0		54834
581		373		208		183		15.8591		2.78512		406
581		426		155		218		16.042		2.64228		346
581		495		86		255		22.2176		2.52353		926
581		549		32		284		24.387		2.39499		1088
582		0		582		0		0		0		54342
582		373		209		183		16.6466		2.81786		472
582		426		156		218		16.8715		2.61369		391
582		495		87		255		23.288		2.64739		1019
582		549		33		284		25.6658		2.50986		1240
582		582		0		296		34.4201		0		120
582		582		0		297		3		0		16
583		0		583		0		0		0		54856
583		373		210		183		14.9788		2.50336		423
583		426		157		218		15.6061		2.66289		340
583		495		88		255		22.3041		2.48449		925
583		549		34		284		24.3113		2.42039		1056
584		0		584		0		0		0		54936
584		373		211		183		14.7517		2.65729		368
584		426		158		218		14.6179		2.54144		337
584		495		89		255		22.5953		2.59935		920
584		549		35		284		24.0732		2.41359		1039
585		0		585		0		0		0		54867
585		373		212		183		14.8118		2.70581		399
585		426		159		218		15.1313		2.66238		359
585		495		90		255		23.0535		2.66019		914
585		549		36		284		24.1883		2.4311		1061
586		0		586		0		0		0		54471
586		373		213		183		16.2483		2.80095		486
586		426		160		218		16.0414		2.79556		404
586		495		91		255		22.9116		2.66257		981
586		549		37		284		25.0612		2.56415		1191
586		586		0		298		6.78263		0		67
587		0		587		0		0		0		54870
587		373		214		183		14.7265		2.51519		413
587		426		161		218		14.1686		2.5175		327
587		495		92		255		22.6205		2.60661		908
587		549		38		284		23.8253		2.5339		1068
587		587		0		299		3.5		0		14
588		0		588		0		0		0		54921
588		373		215		183		15.092		2.6093		355
588		426		162		218		14.6991		2.71918		358
588		495		93		255		22.5705		2.59186		885
588		549		39		284		23.2813		2.36066		1031
588		587		1		299		9.6453		0		50
589		0		589		0		0		0		54809
589		373		216		183		14.2036		2.75034		374
589		426		163		218		13.4311		2.44569		355
589		495		94		255		22.2389		2.55802		882
589		549		40		284		23.5373		2.46207		1076
589		587		2		299		14.8805		0		104
590		0		590		0		0		0		54162
590		373		217		183		16.7698		2.77122		457
590		426		164		218		16.1353		2.83923		415
590		495		95		255		22.9557		2.70768		975
590		549		41		284		26.2549		2.6802		1250
590		587		3		299		15.1688		10.6124		283
590		590		0		300		31.5312		0		58
591		0		591		0		0		0		54573
591		373		218		183		14.3574		2.47072		407
591		426		165		218		14.2091		2.55127		334
591		495		96		255		22.0281		2.54707		870
591		549		42		284		24.923		2.60297		1077
591		587		4		299		17.2448		4.39767		339
592		0		592		0		0		0		54588
592		373		219		183		14.7887		2.60602		365
592		426		166		218		14.2091		2.65143		294
592		495		97		255		21.2792		2.50876		847
592		549		43		284		24.6056		2.5738		1110
592		587		5		299		18.7225		3.21602		396
593		0		593		0		0		0		54535
593		373		220		183		14.518		2.66495		378
593		426		167		218		13.6034		2.59312		338
593		495		98		255		21.8001		2.57672		843
593		549		44		284		24.9943		2.61932		1063
593		587		6		299		18.6671		3.1796		443
594		0		594		0		0		0		53924
594		373		221		183		16.2271		3.05887		415
594		426		168		218		16.0234		2.80802		393
594		495		99		255		24.0395		2.81252		963
594		549		45		284		26.1348		2.72115		1215
594		587		7		299		23.1518		3.47987		670
594		594		0		301		6.04862		0		20
595		0		595		0		0		0		54253
595		373		222		183		15.4888		2.70962		383
595		426		169		218		13.6484		2.57477		303
595		495		100		255		23.0123		2.67061		843
595		549		46		284		25.2754		2.56593		1081
595		587		8		299		24.7106		3.4916		737
596		0		596		0		0		0		54246
596		373		223		183		13.705		2.95285		340
596		426		170		218		12.9738		2.50467		274
596		495		101		255		22.3769		2.66005		852
596		549		47		284		25.2207		2.68773		1047
596		587		9		299		26.9235		3.46058		834
596		596		0		302		2.23607		0		7
597		0		597		0		0		0		54125
597		373		224		183		16.292		2.79691		356
597		426		171		218		13.8367		2.69974		278
597		495		102		255		23.5101		2.74267		891
597		549		48		284		25.2754		2.66175		1048
597		587		10		299		26.9366		3.21335		902
598		0		598		0		0		0		53543
598		373		225		183		16.2574		3.06757		385
598		426		172		218		14.6746		2.72599		324
598		495		103		255		22.9164		2.61531		956
598		549		49		284		25.7214		2.6708		1154
598		587		11		299		28.4558		3.28969		1094
598		598		0		303		6.05979		0		43
598		598		0		304		5.81885		0		68
598		598		0		305		6.02015		0		33
599		0		599		0		0		0		54020
599		373		226		183		16.1882		2.86455		354
599		426		173		218		13.7084		2.66114		248
599		495		104		255		22.499		2.61599		863
599		549		50		284		25.3326		2.70434		1015
599		587		12		299		27.4752		3.40502		1100
600		0		600		0		0		0		53999
600		373		227		183		16.153		2.62324		333
600		426		174		218		12.8738		2.5985		221
600		495		105		255		22.6541		2.6287		869
600		549		51		284		25.285		2.6937		1008
600		587		13		299		27.8328		3.23339		1165
600		600		0		306		2.23607		0		5
601		0		601		0		0		0		53996
601		373		228		183		15.699		2.91144		326
601		426		175		218		13.5046		2.71909		236
601		495		106		255		21.4213		2.57037		840
601		549		52		284		25.3586		2.70747		990
601		587		14		299		28.4204		3.30229		1212
602		0		602		0		0		0		53099
602		373		229		183		17.4541		3.06802		346
602		426		176		218		16.248		3.00297		263
602		495		107		255		22.1964		2.59693		939
602		549		53		284		25.1865		2.63032		1105
602		587		15		299		28.6745		3.18289		1364
602		602		0		307		10.6706		0		248
602		602		0		308		12.6293		0		236
603		0		603		0		0		0		53907
603		373		230		183		15.4946		2.73082		298
603		426		177		218		15.8548		2.87913		227
603		495		108		255		21.1302		2.46038		849
603		549		54		284		24.2343		2.55828		942
603		587		16		299		27.721		3.11139		1361
603		602		1		307		6.28034		1.37402		14
603		602		1		308		5.34439		3.27724		2
604		0		604		0		0		0		53909
604		373		231		183		11.1592		2.53268		235
604		426		178		218		12.6563		2.42904		220
604		495		109		255		21.0813		2.49521		828
604		549		55		284		24.496		2.63046		863
604		587		17		299		28.157		2.98496		1374
604		602		2		307		6.46274		3.61935		74
604		602		2		308		10.5512		3.59608		97
605		0		605		0		0		0		53927
605		373		232		183		11.3196		2.67579		224
605		426		179		218		11.6562		2.34344		261
605		495		110		255		20.7197		2.50774		832
605		549		56		284		24.3566		2.65404		854
605		587		18		299		28.0193		3.02231		1428
605		602		3		307		7.6625		2.66377		74
606		0		606		0		0		0		52798
606		373		233		183		12.697		3.01728		264
606		426		180		218		12.4017		2.43264		275
606		495		111		255		21.3331		2.57586		924
606		549		57		284		27.2679		2.98144		1051
606		587		19		299		29.0202		3.04761		1576
606		602		4		307		37.3726		8.24603		387
606		606		0		309		15.7696		0		325
607		0		607		0		0		0		53884
607		373		234		183		10.7979		2.59651		214
607		426		181		218		12.4017		2.43264		226
607		495		112		255		20.6861		2.42119		821
607		549		58		284		26.493		3.00327		810
607		587		20		299		28.3122		2.47513		1400
607		602		5		307		9.85946		2.04995		245
608		0		608		0		0		0		54141
608		373		235		183		10.8571		2.92284		199
608		426		182		218		10.6989		2.17011		190
608		495		113		255		20.4164		2.41852		807
608		549		59		284		26.8696		3.03221		847
608		587		21		299		28.4898		3.07389		1416
609		0		609		0		0		0		53707
609		373		236		183		9.93958		2.6968		197
609		426		183		218		10.8566		2.3694		212
609		495		114		255		21.0421		2.5264		814
609		549		60		284		26.0094		2.91026		845
609		587		22		299		28.5693		2.51345		1440
609		609		0		310		15.5724		0		385
610		0		610		0		0		0		52775
610		373		237		183		11.267		2.91937		219
610		426		184		218		10.9139		2.26427		228
610		495		115		255		20.9004		2.51821		902
610		549		61		284		26.9362		2.9929		988
610		587		23		299		29.627		2.47661		1663
610		609		1		310		14.9671		23.6212		557
610		610		0		311		17.2047		0		268
611		0		611		0		0		0		54048
611		373		238		183		8.71739		3.26555		102
611		426		185		218		9.64873		1.92097		149
611		495		116		255		20.8495		2.54763		789
611		549		62		284		25.7471		2.88663		834
611		587		24		299		29.1923		2.48		1571
611		609		2		310		10.0413		1.7737		107
612		0		612		0		0		0		53724
612		373		239		183		10.5037		4.34286		186
612		426		186		218		9.42525		2.15406		152
612		495		117		255		28.4708		3.31338		887
612		549		63		284		26.3889		3.02913		756
612		587		25		299		28.9901		2.4398		1563
612		609		3		310		12.8066		3.41124		331
612		612		0		312		0		0		1
613		0		613		0		0		0		53983
613		373		240		183		8.4073		3.02267		121
613		426		187		218		8.48252		1.98349		139
613		495		118		255		20.7754		2.44399		777
613		549		64		284		26.2364		2.95282		774
613		587		26		299		29.3874		3.29154		1585
613		609		4		310		10.9147		2.51389		221
614		0		614		0		0		0		52692
614		373		241		183		10.9934		3.95121		203
614		426		188		218		9.85869		2.23963		165
614		495		119		255		21.6022		2.58914		909
614		549		65		284		26.4138		2.95905		908
614		587		27		299		30.6043		3.38186		1805
614		609		5		310		14.659		3.12443		535
614		614		0		313		15.7535		0		383
615		0		615		0		0		0		53898
615		373		242		183		8.1304		5.23351		72
615		426		189		218		8.12995		1.75199		91
615		495		120		255		20.7926		2.5654		739
615		549		66		284		25.6832		2.8546		735
615		587		28		299		30.0656		3.42098		1723
615		609		6		310		12.3638		2.31814		269
615		614		1		313		7.92327		0		73
616		0		616		0		0		0		53611
616		373		243		183		10.2885		16.0116		131
616		426		190		218		7.16556		1.70586		103
616		495		121		255		20.6094		2.56885		793
616		549		67		284		24.9442		2.70046		786
616		587		29		299		30.1177		3.39607		1748
616		609		7		310		13.6592		2.67941		428
617		0		617		0		0		0		53700
617		373		244		183		7.31746		9.00514		74
617		426		191		218		7.11099		1.66418		101
617		495		122		255		21.5557		2.63611		787
617		549		68		284		24.9848		2.66714		747
617		587		30		299		30.6899		3.36387		1759
617		609		8		310		11.7548		2.26691		266
617		617		0		314		9.74852		0		166
618		0		618		0		0		0		52853
618		373		245		183		13.0966		12.1503		153
618		426		192		218		7.10891		1.6436		98
618		495		123		255		21.9117		2.67659		881
618		549		69		284		25.1141		2.61997		956
618		587		31		299		30.6972		3.37529		1912
618		609		9		310		15.4482		3.00824		575
618		617		1		314		12.1282		0		172
619		0		619		0		0		0		53882
619		373		246		183		6.72253		4.21394		32
619		495		124		255		20.9244		2.50425		802
619		549		70		284		24.0391		2.54377		840
619		587		32		299		29.4396		3.40125		1635
619		609		10		310		13.2883		2.06556		409
620		0		620		0		0		0		54129
620		373		247		183		4.54771		0		20
620		495		125		255		20.5994		2.51302		741
620		549		71		284		24.9001		2.65395		795
620		587		33		299		28.2005		3.19642		1609
620		609		11		310		13.2527		2.47856		306
621		0		621		0		0		0		53900
621		373		248		183		4.24192		0		28
621		495		126		255		21.1916		2.62483		791
621		549		72		284		24.8763		2.62302		831
621		587		34		299		27.9159		3.17808		1624
621		609		12		310		13.9457		2.57115		425
621		621		0		315		0		0		1
622		0		622		0		0		0		53279
622		495		127		255		21.2153		2.62832		857
622		549		73		284		30.2026		3.1935		1008
622		587		35		299		30.2806		3.14755		1823
622		609		13		310		15.2765		2.45777		553
622		622		0		316		29.9618		0		80
623		0		623		0		0		0		54305
623		495		128		255		20.9551		2.59501		769
623		549		74		284		23.5687		2.56131		756
623		587		36		299		37.0555		3.20979		1619
623		609		14		310		11.6155		1.98792		149
623		622		1		316		23.5847		2.31347		2
624		0		624		0		0		0		54144
624		495		129		255		21.9703		2.66755		746
624		549		75		284		23.6595		2.76563		760
624		587		37		299		42.5664		3.36404		1582
624		609		15		310		14.0116		3.8161		349
624		624		0		317		35.5934		0		19
625		0		625		0		0		0		54317
625		495		130		255		20.4102		2.58779		738
625		549		76		284		25.4527		2.92753		770
625		587		38		299		28.6737		3.11417		1593
625		609		16		310		13.9424		4.50689		182
626		0		626		0		0		0		53118
626		495		131		255		20.1792		2.6284		852
626		549		77		284		28.9235		3.25526		914
626		587		39		299		29.787		3.10104		1814
626		609		17		310		17.6989		3.87219		487
626		626		0		318		13.3417		0		263
626		626		0		319		23.3345		0		152
627		0		627		0		0		0		54166
627		495		132		255		20.0242		2.552		709
627		549		78		284		23.7836		2.9494		675
627		587		40		299		29.3059		3.12084		1570
627		609		18		310		12.8968		2.16971		338
627		626		1		318		8.3531		1.94764		141
627		626		1		319		14.1722		1.80738		1
628		0		628		0		0		0		54095
628		495		133		255		19.6217		2.52111		743
628		549		79		284		22.3341		2.80265		676
628		587		41		299		28.0892		3.11244		1551
628		609		19		310		11.6217		2.33116		338
628		626		2		318		9.70655		2.58907		197
629		0		629		0		0		0		54384
629		495		134		255		19.343		2.42924		716
629		549		80		284		22.4262		2.73842		717
629		587		42		299		27.9317		2.44311		1544
629		609		20		310		10.3927		3.42252		88
629		626		3		318		9.28527		2.47476		151
630		0		630		0		0		0		53052
630		495		135		255		20.4929		2.58851		840
630		549		81		284		28.9948		3.40968		946
630		587		43		299		29.5307		3.18803		1739
630		609		21		310		18.289		6.2002		445
630		626		4		318		11.5071		3.10423		287
630		630		0		320		12.5241		0		277
630		630		0		321		2.57539		0		14
631		0		631		0		0		0		54052
631		495		136		255		21.1065		2.75482		742
631		549		82		284		28.104		3.13871		768
631		587		44		299		29.0609		3.10215		1568
631		609		22		310		13.4002		2.41547		304
631		626		5		318		9.72107		2.0325		166
632		0		632		0		0		0		54394
632		495		137		255		19.5218		2.43069		741
632		549		83		284		21.4101		2.70223		769
632		587		45		299		28.3906		2.50593		1538
632		626		6		318		9.58691		2.65587		158
633		0		633		0		0		0		54059
633		495		138		255		18.5902		2.45992		686
633		549		84		284		21.4728		2.55776		801
633		587		46		299		29.0833		2.59329		1532
633		626		7		318		11.8472		3.15954		207
633		633		0		322		15.5242		0		303
633		633		0		323		2.5386		0		12
634		0		634		0		0		0		52918
634		495		139		255		40.3786		5.5011		1065
634		549		85		284		28.4695		3.20788		944
634		587		47		299		29.1709		2.53603		1682
634		626		8		318		13.8988		2.84383		309
634		633		1		322		40.3651		18.7738		419
634		633		1		323		14.9454		0		263
635		0		635		0		0		0		54302
635		495		140		255		22.7856		2.6022		744
635		549		86		284		28.0777		3.22785		834
635		587		48		299		29.2679		2.63908		1471
635		626		9		318		10.399		2.36074		190
635		633		2		322		6.89176		1.20098		11
635		633		2		323		8.33657		1.94452		48
636		0		636		0		0		0		54128
636		495		141		255		19.2219		2.41993		716
636		549		87		284		21.4197		2.50983		823
636		587		49		299		29.5116		2.65649		1448
636		626		10		318		11.5933		2.85626		218
636		633		3		322		11.1033		10.7496		239
636		633		3		323		4.06171		2.32001		28
637		0		637		0		0		0		54383
637		495		142		255		18.4135		2.49882		649
637		549		88		284		28.2233		3.22351		821
637		587		50		299		29.0659		2.642		1459
637		626		11		318		11.2392		2.49451		203
637		633		4		323		7.31393		3.61435		84
637		637		0		324		0		0		1
638		0		638		0		0		0		53109
638		495		143		255		41.2066		5.84612		837
638		549		89		284		28.3473		3.16754		977
638		587		51		299		29.211		2.59112		1565
638		626		12		318		17.3738		3.17802		419
638		633		5		323		30.6492		13.4534		201
638		638		0		325		10.0702		0		207
638		638		0		326		11.62		0		259
638		638		0		327		3.80883		0		26
639		0		639		0		0		0		54122
639		495		144		255		19.3216		2.464		740
639		549		90		284		21.9235		2.53323		883
639		587		52		299		28.7187		2.63662		1387
639		626		13		318		14.3878		2.4947		191
639		633		6		323		18.837		3.03847		36
639		638		1		325		10.5652		2.58175		241
640		0		640		0		0		0		54454
640		495		145		255		19.194		2.50972		703
640		549		91		284		22.8431		2.69631		778
640		587		53		299		28.4343		2.5912		1357
640		626		14		318		14.7191		3.39732		261
640		633		7		323		5.85444		4.90547		26
640		638		2		325		9.25161		1.75324		21
641		0		641		0		0		0		54331
641		495		146		255		18.5277		2.45306		662
641		549		92		284		22.95		2.66365		879
641		587		54		299		28.4157		2.61313		1359
641		626		15		318		15.0915		2.94292		306
641		633		8		323		3.07266		2.25812		9
641		638		3		325		8.12178		4.98406		51
641		641		0		328		1.5		0		3
642		0		642		0		0		0		52796
642		495		147		255		39.7821		5.49021		821
642		549		93		284		23.1266		2.51064		1009
642		587		55		299		28.4447		2.58771		1533
642		626		16		318		19.9895		3.06684		598
642		633		9		323		26.8693		21.0089		254
642		638		4		325		20.7348		5.03206		198
642		642		0		329		14.4231		0		361
642		642		0		330		6.3707		0		30
643		0		643		0		0		0		54171
643		495		148		255		18.7599		2.42217		711
643		549		94		284		23.1216		2.67115		840
643		587		56		299		28.4474		2.62916		1355
643		626		17		318		18.7872		2.81713		523
644		0		644		0		0		0		54004
644		495		149		255		19.0494		2.53751		639
644		549		95		284		28.2996		3.21106		833
644		587		57		299		28.0693		2.56823		1357
644		626		18		318		18.736		2.77973		566
644		644		0		331		21.4203		0		173
644		644		0		332		3.77359		0		28
645		0		645		0		0		0		53796
645		495		150		255		41.2007		5.49156		886
645		549		96		284		27.7755		3.12014		891
645		587		58		299		28.3216		2.79437		1366
645		626		19		318		18.4748		2.69041		568
645		645		0		333		9.20432		0		93
646		0		646		0		0		0		52669
646		495		151		255		37.2538		3.27041		1032
646		549		97		284		27.7154		2.989		1019
646		587		59		299		28.5658		2.84499		1485
646		626		20		318		20.8858		2.74115		728
646		645		1		333		29.6973		10.6565		398
646		646		0		334		10.1242		0		189
646		646		0		335		9.04433		0		80
647		0		647		0		0		0		54035
647		495		152		255		21.6921		2.50091		683
647		549		98		284		26.7		2.76036		879
647		587		60		299		28.2415		2.78269		1339
647		626		21		318		18.6266		2.61944		543
647		645		2		333		15.88		1.79349		32
647		646		1		334		7.97506		2.54432		89
648		0		648		0		0		0		54127
648		495		153		255		38.5252		5.21594		673
648		549		99		284		26.796		2.82489		905
648		587		61		299		27.3813		2.84696		1290
648		626		22		318		18.4651		2.47421		560
648		645		3		333		21.5826		75.0513		37
648		646		2		334		3.8297		1.71713		8
649		0		649		0		0		0		54181
649		495		154		255		19.5924		2.72923		661
649		549		100		284		27.2498		2.79903		879
649		587		62		299		27.3389		2.52884		1295
649		626		23		318		17.8729		2.52282		521
649		646		3		334		6.26404		5.56785		61
649		649		0		336		1		0		2
650		0		650		0		0		0		52575
650		495		155		255		38.2232		5.22352		780
650		549		101		284		27.232		2.79339		1050
650		587		63		299		27.2912		2.86754		1409
650		626		24		318		22.4474		2.7283		759
650		646		4		334		12.3748		5.19456		267
650		649		1		336		28.8796		0		283
650		650		0		337		21.9317		0		202
650		650		0		338		18.4886		0		275
651		0		651		0		0		0		54107
651		495		156		255		17.6939		2.37475		600
651		549		102		284		26.3242		2.60236		928
651		587		64		299		27.1398		2.49906		1252
651		626		25		318		17.8451		2.32672		521
651		646		5		334		8.39362		1.58374		5
651		650		1		338		18.4886		3.9115		186
651		651		0		339		0		0		1
652		0		652		0		0		0		54049
652		495		157		255		20.0624		2.95075		648
652		549		103		284		25.8063		2.60801		922
652		587		65		299		26.7626		2.76988		1319
652		626		26		318		19.3553		2.73307		552
652		652		0		340		14.0431		0		110
653		0		653		0		0		0		53832
653		495		158		255		18.2018		2.5548		629
653		549		104		284		25.8123		2.60096		897
653		587		66		299		26.3224		2.79387		1298
653		626		27		318		17.5404		2.40369		543
653		652		1		340		18.462		4.88178		401
654		0		654		0		0		0		51898
654		495		159		255		40.8114		5.45094		1229
654		549		105		284		25.438		2.68922		1025
654		587		67		299		26.2684		2.83636		1479
654		626		28		318		21.8402		2.7615		773
654		652		2		340		14.8953		4.86276		533
654		654		0		341		33.6291		0		398
654		654		0		342		5.09902		0		25
654		654		0		343		23.5577		0		240
655		0		655		0		0		0		54261
655		495		160		255		23.8517		2.46833		521
655		549		106		284		25.516		2.66511		922
655		587		68		299		25.4024		2.82843		1285
655		626		29		318		19.4643		2.45493		598
655		652		3		340		13.6285		1.64971		13
656		0		656		0		0		0		53804
656		495		161		255		26.3394		3.80346		622
656		549		107		284		24.9703		2.61127		874
656		587		69		299		25.2617		2.79705		1256
656		626		30		318		17.1692		2.55326		499
656		652		4		340		21.0556		11.2498		427
656		656		0		344		10.2831		0		118
657		0		657		0		0		0		53948
657		495		162		255		37.2608		5.04811		854
657		549		108		284		24.711		2.60603		921
657		587		70		299		24.6397		2.71034		1272
657		626		31		318		17.9395		2.64618		572
657		652		5		340		10.8552		1.51855		17
657		656		1		344		5.9142		0		16
658		0		658		0		0		0		52094
658		495		163		255		34.7752		3.03423		1129
658		549		109		284		24.4908		2.5773		1016
658		587		71		299		25.3687		2.87101		1411
658		626		32		318		22.5292		2.73517		846
658		652		6		340		21.6658		10.8292		572
658		656		2		344		16.5252		6.6987		496
658		658		0		345		3.16228		0		11
658		658		0		346		3.56001		0		25
659		0		659		0		0		0		53428
659		495		164		255		32.8576		2.62393		958
659		549		110		284		25.1188		2.66358		859
659		587		72		299		25.0439		2.75233		1269
659		626		33		318		20.1303		2.42113		699
659		652		7		340		13.6699		2.21021		375
659		656		3		344		14.6619		2.28074		12
660		0		660		0		0		0		53751
660		495		165		255		24.6487		2.68074		625
660		549		111		284		24.7066		2.63447		930
660		587		73		299		24.4976		2.39242		1254
660		626		34		318		19.5909		2.497		604
660		652		8		340		14.6812		2.67743		383
660		656		4		344		20.8241		12.4395		53
661		0		661		0		0		0		53867
661		495		166		255		19.0298		2.61829		617
661		549		112		284		24.8284		2.65876		852
661		587		74		299		24.4387		2.38667		1250
661		626		35		318		20.582		2.89267		648
661		652		9		340		12.8065		2.35031		352
661		656		5		344		3.90488		1.92022		14
662		0		662		0		0		0		52019
662		495		167		255		38.5527		5.3793		776
662		549		113		284		24.9719		2.66349		1010
662		587		75		299		25.0077		2.88769		1384
662		626		36		318		22.2748		2.64427		837
662		652		10		340		15.5948		3.0052		535
662		656		6		344		31.7969		10.0325		442
662		662		0		347		18.1246		0		594
662		662		0		348		4.78115		0		3
663		0		663		0		0		0		53755
663		495		168		255		18.6444		2.52604		635
663		549		114		284		24.5149		2.48869		934
663		587		76		299		24.3245		2.39747		1213
663		626		37		318		20.4434		2.78258		627
663		652		11		340		13.5564		2.3657		312
663		656		7		344		19.8101		3.03464		25
663		662		1		347		11.7109		2.00855		96
663		663		0		349		2		0		3
664		0		664		0		0		0		54066
664		495		169		255		20.8111		3.0653		479
664		549		115		284		24.6289		2.56803		861
664		587		77		299		25.3406		2.50807		1247
664		626		38		318		18.5723		2.55994		566
664		652		12		340		14.5828		3.28113		381
665		0		665		0		0		0		53847
665		495		170		255		41.157		5.43466		648
665		549		116		284		24.2793		2.55556		902
665		587		78		299		25.2285		2.48635		1203
665		626		39		318		16.9102		2.34762		554
665		652		13		340		12.5216		2.74869		320
665		665		0		350		2.36343		0		6
665		665		0		351		38.2641		0		112
665		665		0		352		3.20156		0		8
666		0		666		0		0		0		52089
666		495		171		255		19.9768		2.66276		771
666		549		117		284		25.1713		2.65795		995
666		587		79		299		25.853		2.79073		1388
666		626		40		318		18.92		2.65598		678
666		652		14		340		16.2521		2.95318		543
666		665		1		350		18.5578		26.6935		376
666		665		1		351		38.2641		9.75966		589
666		666		0		353		30.734		0		171
667		0		667		0		0		0		54111
667		495		172		255		15.3755		2.35074		383
667		549		118		284		25.2077		2.48899		917
667		587		80		299		24.6284		2.70777		1210
667		626		41		318		21.1225		3.27321		548
667		652		15		340		12.3946		2.33337		346
667		665		2		350		14.8911		3.94787		15
667		665		2		351		15.353		2.60598		70
668		0		668		0		0		0		53470
668		495		173		255		20.5671		3.64591		619
668		549		119		284		24.2428		2.61941		849
668		587		81		299		25.0896		2.6653		1239
668		626		42		318		21.4187		3.41024		503
668		652		16		340		33.7215		6.9796		342
668		665		3		350		12.6962		15.7395		83
668		665		3		351		11.7536		13.6561		238
668		668		0		354		10.561		0		257
669		0		669		0		0		0		54283
669		495		174		255		19.3716		2.80934		572
669		549		120		284		24.1805		2.63591		897
669		587		82		299		24.336		2.63385		1218
669		626		43		318		15.4274		2.34294		478
669		652		17		340		19.1478		9.07039		127
669		665		4		350		12.9479		3.85759		25
670		0		670		0		0		0		52043
670		495		175		255		38.1412		5.24796		751
670		549		121		284		37.2828		4.14885		982
670		587		83		299		25.3238		2.79836		1371
670		626		44		318		18.3194		2.77248		574
670		652		18		340		37.7025		6.46476		845
670		665		5		350		17.6627		15.4935		384
670		670		0		355		22.0227		0		650
671		0		671		0		0		0		53887
671		495		176		255		18.2657		2.57097		556
671		549		122		284		24.1398		2.54615		855
671		587		84		299		25.626		2.53274		1229
671		626		45		318		15.8087		2.25353		418
671		652		19		340		22.7801		2.03616		400
671		665		6		350		13.7491		4.39193		52
671		670		1		355		22.0227		0		203
672		0		672		0		0		0		54090
672		495		177		255		18.5295		2.6989		590
672		549		123		284		24.6373		2.66486		847
672		587		85		299		24.4869		2.46311		1194
672		626		46		318		13.8276		2.42288		417
672		652		20		340		37.8797		8.96211		140
672		665		7		350		8.89465		4.26044		67
672		670		2		355		32.1286		5.43287		255
673		0		673		0		0		0		54279
673		495		178		255		18.6607		2.74636		412
673		549		124		284		23.1795		2.55475		825
673		587		86		299		23.7465		2.43037		1158
673		626		47		318		13.9612		2.47304		398
673		652		21		340		14.5557		3.93421		310
673		670		3		355		30.6927		49.4949		217
673		673		0		356		0		0		1
674		0		674		0		0		0		52759
674		495		179		255		18.9207		2.73934		721
674		549		125		284		23.7416		2.48932		944
674		587		87		299		24.004		2.82378		1325
674		626		48		318		16.0007		2.62684		551
674		652		22		340		38.1639		7.67213		399
674		670		4		355		37.6088		7.12013		590
674		674		0		357		33.252		0		269
674		674		0		358		7.67411		0		39
674		674		0		359		2		0		3
675		0		675		0		0		0		54344
675		495		180		255		19.2807		2.74456		608
675		549		126		284		23.7338		2.68832		770
675		587		88		299		23.2649		2.7321		1206
675		626		49		318		14.6472		2.27955		345
675		652		23		340		11.2355		2.17728		292
675		670		5		355		10.9884		1.65027		30
675		674		1		357		13.0637		3.14423		5
676		0		676		0		0		0		54316
676		495		181		255		15.3512		2.54278		378
676		549		127		284		23.3589		2.63145		834
676		587		89		299		22.9679		2.36478		1128
676		626		50		318		13.0016		2.44516		341
676		652		24		340		10.9166		2.3428		196
676		670		6		355		17.0921		8.27949		243
676		674		2		357		11.4062		10.9486		64
676		676		0		360		12.5533		0		100
677		0		677		0		0		0		54313
677		495		182		255		19.6448		3.12645		563
677		549		128		284		23.4843		2.65675		809
677		587		90		299		23.2096		2.43791		1178
677		626		51		318		13.8155		2.64124		316
677		652		25		340		10.2429		2.5353		241
677		670		7		355		3.0487		0.566172		1
677		676		1		360		9.82265		0		179
678		0		678		0		0		0		52248
678		495		183		255		32.3129		4.44454		696
678		549		129		284		36.3125		4.19136		977
678		587		91		299		24.0002		2.71185		1310
678		626		52		318		14.6964		2.84936		447
678		652		26		340		28.3485		7.08163		280
678		676		2		360		12.0422		3.90196		330
678		678		0		361		30.7101		0		844
678		678		0		362		13.5612		0		221
678		678		0		363		11.7533		0		247
679		0		679		0		0		0		54808
679		495		184		255		19.0867		2.87395		530
679		549		130		284		23.6804		2.69062		767
679		587		92		299		23.0287		2.29478		1108
679		626		53		318		12.0231		2.06718		51
679		676		3		360		11.2777		2.23948		263
679		678		1		361		21.406		1.80414		73
680		0		680		0		0		0		55082
680		495		185		255		38.4486		4.26065		73
680		549		131		284		35.3215		4.31576		827
680		587		93		299		22.4305		2.37083		1164
680		626		54		318		5.30689		2.5595		8
680		676		4		360		11.3525		2.43419		274
680		680		0		364		11.2614		0		144
680		680		0		365		4.30563		0		28
681		0		681		0		0		0		54644
681		495		186		255		20.6894		8.65499		553
681		549		132		284		22.9095		2.59621		796
681		587		94		299		22.6209		2.58963		1109
681		626		55		318		10.346		3.9373		182
681		676		5		360		10.8014		2.33455		258
681		681		0		366		9.19298		0		58
682		0		682		0		0		0		53117
682		495		187		255		34.5155		5.10522		592
682		549		133		284		34.8844		4.07775		986
682		587		95		299		23.0645		2.67297		1239
682		626		56		318		17.8291		4.44383		227
682		676		6		360		13.8884		2.76854		448
682		681		1		366		36.4519		0		706
682		682		0		367		36.6439		0		131
682		682		0		368		9.24512		0		146
682		682		0		369		2.83824		0		8
683		0		683		0		0		0		54741
683		495		188		255		19.8939		3.67508		386
683		549		134		284		23.1025		2.64357		762
683		587		96		299		22.3449		2.25081		1095
683		626		57		318		13.3735		2.68622		131
683		676		7		360		13.3272		2.2493		317
683		681		2		366		25.5452		2.22865		145
683		682		1		367		16.8758		1.74236		23
684		0		684		0		0		0		54734
684		495		189		255		16.5287		3.01908		450
684		549		135		284		23.1321		2.6426		804
684		587		97		299		22.1078		2.62608		1078
684		676		8		360		14.1559		2.73214		341
684		681		3		366		28.0531		7.73384		171
684		682		2		367		5.73407		2.07959		14
684		684		0		370		3		0		8
685		0		685		0		0		0		54780
685		495		190		255		19.1333		3.06269		472
685		549		136		284		23.3905		2.65554		773
685		587		98		299		21.7878		2.34084		1093
685		676		9		360		15.1076		2.74358		452
685		682		3		367		6.16151		4.28752		27
685		684		1		370		1.86339		0		3
686		0		686		0		0		0		53484
686		495		191		255		31.3006		5.24677		553
686		549		137		284		32.7515		4.07319		949
686		587		99		299		22.3966		2.68683		1187
686		676		10		360		17.7622		2.63367		568
686		682		4		367		34.1323		42.1827		51
686		686		0		371		31.7933		0		808
687		0		687		0		0		0		55359
687		495		192		255		16.0392		2.24067		11
687		549		138		284		23.8615		2.74594		774
687		587		100		299		21.8774		2.26494		1026
687		676		11		360		16.7086		2.67875		421
687		686		1		371		23.4251		1.64186		9
688		0		688		0		0		0		54619
688		495		193		255		17.4867		5.88142		419
688		549		139		284		22.5277		2.57579		740
688		587		101		299		21.8715		2.46162		1042
688		676		12		360		16.4321		2.60055		465
688		686		2		371		11.6669		8.47726		274
688		688		0		372		6.00521		0		38
688		688		0		373		1.5		0		3
689		0		689		0		0		0		54928
689		495		194		255		12.9634		2.34092		370
689		549		140		284		23.1603		2.74048		762
689		587		102		299		21.8715		2.46162		951
689		676		13		360		17.5606		2.69488		523
689		686		3		371		6.98625		1.72064		66
690		0		690		0		0		0		53687
690		495		195		255		17.7541		2.99925		496
690		549		141		284		23.9114		2.70528		898
690		587		103		299		22.3108		2.47888		1150
690		676		14		360		19.66		2.98287		735
690		690		0		374		24.033		0		388
690		690		0		375		11.2114		0		238
690		690		0		376		2.5		0		4
690		690		0		377		1.5		0		4
691		0		691		0		0		0		55238
691		549		142		284		22.8003		2.53901		751
691		587		104		299		22.0089		2.29985		1006
691		676		15		360		19.1921		2.77756		603
691		690		1		377		1.76383		0.790564		2
692		0		692		0		0		0		54852
692		549		143		284		22.66		2.55671		711
692		587		105		299		21.445		2.42392		965
692		676		16		360		19.5667		2.75447		664
692		690		2		377		1		362.039		2
692		692		0		378		15.7341		0		406
693		0		693		0		0		0		54793
693		549		144		284		22.7593		2.65014		763
693		587		106		299		21.7116		2.40681		1019
693		676		17		360		19.2416		2.72738		693
693		690		3		377		1		362.039		2
693		692		1		378		15.1249		0		330
694		0		694		0		0		0		54335
694		549		145		284		24.5505		2.80428		895
694		587		107		299		22.3967		2.46448		1095
694		676		18		360		20.5606		2.63059		834
694		690		4		377		1		362.039		1
694		692		2		378		15.1249		0		424
694		694		0		379		5		0		11
694		694		0		380		2.35702		0		5
695		0		695		0		0		0		55142
695		549		146		284		22.5035		2.44271		770
695		587		108		299		21.5515		2.32902		966
695		676		19		360		19.2428		2.40713		719
695		692		3		378		9.43817		0		3
696		0		696		0		0		0		54848
696		549		147		284		23.1596		2.69329		713
696		587		109		299		23.382		2.79282		990
696		676		20		360		19.731		2.42726		702
696		692		4		378		15.7613		0		347
697		0		697		0		0		0		54965
697		549		148		284		22.6157		2.62756		766
697		587		110		299		21.5394		2.51318		920
697		676		21		360		19.772		2.46188		720
697		692		5		378		10.4009		0		226
697		697		0		381		1.5		0		3
698		0		698		0		0		0		54218
698		549		149		284		23.3753		2.73102		885
698		587		111		299		22.886		2.49992		1080
698		676		22		360		24.2591		2.67496		930
698		692		6		378		22.293		0		376
698		698		0		382		12.1655		0		111
699		0		699		0		0		0		55110
699		549		150		284		23.034		2.71681		737
699		587		112		299		21.9548		2.40534		934
699		676		23		360		21.7925		2.39833		777
699		698		1		382		6.19724		2.12086		42
700		0		700		0		0		0		54919
700		549		151		284		23.4939		2.73552		722
700		587		113		299		22.3156		2.60994		951
700		676		24		360		20.5446		2.43298		786
700		698		2		382		6.17431		2.78232		34
700		700		0		383		10.3078		0		188
701		0		701		0		0		0		54931
701		549		152		284		22.4104		2.70642		678
701		587		114		299		21.4931		2.46772		936
701		676		25		360		19.9688		2.41308		781
701		698		3		382		3.37067		1.92109		13
701		700		1		383		13.6685		0		261
702		0		702		0		0		0		53342
702		549		153		284		31.3069		3.98851		1194
702		587		115		299		24.0597		2.59535		1045
702		676		26		360		25.3213		2.68868		992
702		698		4		382		20.6186		35.8357		252
702		700		2		383		21.1082		0		286
702		702		0		384		30.6533		0		489
703		0		703		0		0		0		55130
703		549		154		284		22.2314		2.72384		624
703		587		116		299		22.1101		2.38379		948
703		676		27		360		21.3697		2.3227		751
703		700		3		383		20.0604		0		147
704		0		704		0		0		0		54990
704		549		155		284		22.052		2.67009		728
704		587		117		299		21.6725		2.47375		944
704		676		28		360		22.1057		2.55929		830
704		700		4		383		5.01489		0		4
704		704		0		385		8.26982		0		101
704		704		0		386		2		0		3
705		0		705		0		0		0		55152
705		549		156		284		22.6251		2.73885		606
705		587		118		299		21.0576		2.468		916
705		676		29		360		20.5353		2.3718		781
705		700		5		383		19.7101		0		145
706		0		706		0		0		0		54265
706		549		157		284		40.6706		5.27603		808
706		587		119		299		21.9369		2.5289		1056
706		676		30		360		24.356		2.56703		1035
706		700		6		383		19.7995		13.9899		207
706		706		0		387		11.4018		0		228
706		706		0		388		0		0		1
707		0		707		0		0		0		55038
707		549		158		284		20.9578		2.51906		662
707		587		120		299		21.1787		2.40132		927
707		676		31		360		23.1245		2.42839		806
707		700		7		383		18.3334		5.68293		167
708		0		708		0		0		0		55244
708		549		159		284		20.8986		2.46624		582
708		587		121		299		21.5408		2.44893		913
708		676		32		360		23.0293		2.55053		792
708		700		8		383		17.4031		2.62506		69
709		0		709		0		0		0		55224
709		549		160		284		19.4831		2.68852		505
709		587		122		299		21.1232		2.45776		825
709		676		33		360		24.3163		2.56309		809
709		700		9		383		27.9278		4.83283		237
710		0		710		0		0		0		54067
710		549		161		284		28.5942		4.47089		593
710		587		123		299		20.2254		2.58771		893
710		676		34		360		24.2989		2.73607		956
710		700		10		383		32.4741		4.45389		410
710		710		0		389		29.0736		0		664
710		710		0		390		33.2415		0		17
711		0		711		0		0		0		55369
711		549		162		284		19.4139		2.62062		494
711		587		124		299		19.8762		2.38421		714
711		676		35		360		20.6902		2.29771		719
711		700		11		383		14.951		2.3197		304
712		0		712		0		0		0		55354
712		549		163		284		17.5105		2.80278		452
712		587		125		299		19.1781		2.49404		659
712		676		36		360		18.4622		2.53945		621
712		700		12		383		15.3161		2.68836		444
712		712		0		391		11.3691		0		67
712		712		0		392		1.5		0		3
713		0		713		0		0		0		55279
713		549		164		284		17.7326		2.7671		495
713		587		126		299		17.7243		2.38001		607
713		676		37		360		19.7851		2.73597		685
713		700		13		383		15.3369		2.52402		421
713		712		1		392		8.78413		0		68
713		713		0		393		10.0918		0		45
714		0		714		0		0		0		53842
714		549		165		284		19.2283		2.84479		559
714		587		127		299		20.0556		2.76216		644
714		676		38		360		21.0672		2.65589		799
714		700		14		383		28.0402		8.56647		686
714		712		2		392		27.1182		0		425
714		713		1		393		8.35999		3.69566		42
714		714		0		394		30.5927		0		603
715		0		715		0		0		0		55531
715		549		166		284		17.4765		2.57296		504
715		587		128		299		18.0525		2.58436		511
715		676		39		360		18.4742		2.46428		566
715		700		15		383		16.3659		2.20024		457
715		714		1		394		27.968		1.84314		31
716		0		716		0		0		0		55590
716		549		167		284		17.5084		2.73135		462
716		587		129		299		17.9466		2.62006		515
716		676		40		360		19.4817		2.70766		603
716		700		16		383		15.1012		2.4386		399
716		714		2		394		4.17503		2.46773		25
716		716		0		395		1.79506		0		6
717		0		717		0		0		0		55462
717		549		168		284		18.4144		2.80011		532
717		587		130		299		18.1663		2.68648		511
717		676		41		360		15.8204		2.3204		521
717		700		17		383		19.0667		3.08698		574
718		0		718		0		0		0		54304
718		549		169		284		19.1642		2.65101		605
718		587		131		299		19.4897		2.7675		540
718		676		42		360		19.2743		2.67856		697
718		700		18		383		17.428		2.46036		644
718		718		0		396		12.9623		0		323
718		718		0		397		13.4164		0		117
718		718		0		398		32.9752		0		370
719		0		719		0		0		0		55245
719		549		170		284		18.1045		2.56208		559
719		587		132		299		17.7204		2.73331		470
719		676		43		360		17.9158		2.64045		501
719		700		19		383		17.366		2.47391		536
719		718		1		396		10.801		9.50644		285
719		718		1		397		3.35222		0		4
720		0		720		0		0		0		55747
720		549		171		284		16.8995		2.65994		456
720		587		133		299		16.8427		2.63855		465
720		676		44		360		15.5441		2.42425		449
720		700		20		383		17.4589		2.6594		483
721		0		721		0		0		0		55546
721		549		172		284		17.6956		2.66341		555
721		587		134		299		17.9864		2.77084		477
721		676		45		360		16.9386		2.83158		497
721		700		21		383		16.3657		2.42792		488
721		721		0		399		4.89798		0		37
722		0		722		0		0		0		54673
722		549		173		284		18.8815		2.58895		594
722		587		135		299		18.7482		2.74607		534
722		676		46		360		16.1886		2.41555		597
722		700		22		383		18.3566		2.71093		649
722		721		1		399		11.4741		7.36196		100
722		722		0		400		34.0075		0		415
722		722		0		401		8.06226		0		38
723		0		723		0		0		0		55601
723		549		174		284		17.5993		2.64299		518
723		587		136		299		18.1587		2.65846		471
723		676		47		360		15.856		2.78998		401
723		700		23		383		17.7405		2.63463		492
723		721		2		399		8.66799		2.61329		62
723		722		1		401		6.7566		3.87846		55
724		0		724		0		0		0		55685
724		549		175		284		17.2466		2.80548		472
724		587		137		299		17.0204		2.56813		466
724		676		48		360		13.71		2.36809		326
724		700		24		383		18.1352		2.60884		518
724		721		3		399		8.49185		11.7627		3
724		724		0		402		11.6938		0		130
725		0		725		0		0		0		55419
725		549		176		284		17.4221		2.8076		536
725		587		138		299		16.941		2.7015		466
725		676		49		360		17.8746		3.76404		323
725		700		25		383		18.5019		2.81888		532
725		721		4		399		32.3125		30.3522		169
725		724		1		402		4.66433		0		6
725		725		0		403		11.4115		0		149
726		0		726		0		0		0		54209
726		549		177		284		18.7021		2.74871		598
726		587		139		299		18.364		2.81907		523
726		676		50		360		19.4701		3.42708		492
726		700		26		383		37.3182		5.80932		645
726		721		5		399		38.9712		5.13014		155
726		724		2		402		37.2951		2.44016		287
726		725		1		403		10.9811		0		298
726		726		0		404		19.7737		0		291
726		726		0		405		14.6127		0		102
727		0		727		0		0		0		55740
727		549		178		284		17.4073		2.51864		491
727		587		140		299		17.9061		2.58484		453
727		676		51		360		18.8649		3.3437		289
727		700		27		383		17.9675		2.84603		355
727		721		6		399		8.05139		1.22638		24
727		724		3		402		12.4065		2.09509		13
727		725		2		403		9.51865		2.33308		190
727		726		1		404		12.3408		3.61618		43
727		727		0		406		1		0		2
728		0		728		0		0		0		55709
728		549		179		284		16.344		2.78003		472
728		587		141		299		16.7853		2.4467		446
728		676		52		360		12.5878		2.60401		237
728		700		28		383		19.5547		3.13322		549
728		725		3		403		9.25274		2.40951		187
729		0		729		0		0		0		55803
729		549		180		284		17.0041		2.60695		513
729		587		142		299		17.654		2.96293		455
729		676		53		360		9.89832		2.68799		115
729		700		29		383		18.751		2.83859		436
729		725		4		403		7.38272		2.14728		109
729		729		0		407		36.2373		0		169
730		0		730		0		0		0		55776
730		549		181		284		16.5561		2.75837		465
730		587		143		299		16.5417		2.6274		457
730		676		54		360		8.40614		5.49529		90
730		700		30		383		19.3312		3.3369		563
730		725		5		403		6.32203		3.09852		16
730		729		1		407		24.665		4.29297		233
731		0		731		0		0		0		54136
731		549		182		284		18.2086		2.76683		596
731		587		144		299		18.6628		2.95464		509
731		676		55		360		11.9788		4.67369		225
731		700		31		383		18.0069		3.10892		658
731		725		6		403		13.6772		7.90249		417
731		729		2		407		14.8804		3.30676		417
731		731		0		408		15.7542		0		202
731		731		0		409		29.6057		0		423
731		731		0		410		3.07318		0		17
732		0		732		0		0		0		55923
732		549		183		284		17.3651		2.77391		508
732		587		145		299		29.4375		4.77473		447
732		676		56		360		9.67979		2.58566		157
732		700		32		383		15.2587		2.17691		347
732		725		7		403		9.99293		2.03364		171
732		732		0		411		12.6415		0		47
733		0		733		0		0		0		55848
733		549		184		284		17.1763		2.67919		487
733		587		146		299		16.8598		2.79899		429
733		700		33		383		19.9318		3.55289		586
733		725		8		403		10.7773		3.4838		237
733		732		1		411		5.99995		1.92796		13
734		0		734		0		0		0		56003
734		549		185		284		16.8328		2.69455		470
734		587		147		299		16.374		2.64277		434
734		700		34		383		17.2794		2.64026		416
734		725		9		403		10.0702		2.77461		229
734		732		2		411		7.86886		6.51965		48
735		0		735		0		0		0		55096
735		549		186		284		18.7979		2.71091		613
735		587		148		299		18.6506		2.95354		511
735		700		35		383		18.2103		2.97416		631
735		725		10		403		12.7667		2.91938		428
735		735		0		412		8.63547		0		73
735		735		0		413		8.49837		0		67
735		735		0		414		11.4018		0		178
735		735		0		415		4.5		0		3
736		0		736		0		0		0		55857
736		549		187		284		16.8926		2.54097		521
736		587		149		299		18.0176		2.93174		445
736		700		36		383		17.5829		2.64608		500
736		725		11		403		11.2346		2.02934		253
736		735		1		412		6.18694		1.74196		24
737		0		737		0		0		0		56074
737		549		188		284		17.8211		2.61392		533
737		587		150		299		16.8559		2.76653		445
737		700		37		383		17.3082		2.69673		484
737		725		12		403		8.61366		4.49926		62
737		737		0		416		1		0		2
738		0		738		0		0		0		55929
738		549		189		284		18.0915		2.85813		447
738		587		151		299		17.5547		2.80348		458
738		700		38		383		17.1341		2.62491		369
738		725		13		403		10.5285		4.31658		214
738		738		0		417		11.025		0		183
739		0		739		0		0		0		55092
739		549		190		284		18.9938		2.84739		570
739		587		152		299		19.0408		2.84974		524
739		700		39		383		18.2023		3.02982		578
739		725		14		403		12.1612		2.61393		329
739		738		1		417		12.2699		4.18597		270
739		739		0		418		5		0		19
739		739		0		419		8.08365		0		73
739		739		0		420		10.7208		0		145
740		0		740		0		0		0		56051
740		549		191		284		18.1418		2.61777		528
740		587		153		299		17.6551		2.77601		443
740		700		40		383		17.4784		2.70869		446
740		725		15		403		8.37988		2.0354		93
740		739		1		419		6.17786		1.94699		39
741		0		741		0		0		0		56259
741		549		192		284		17.4478		2.44203		486
741		587		154		299		16.6715		2.69015		414
741		700		41		383		14.9922		2.50174		295
741		725		16		403		5.89085		2.84992		50
741		739		2		419		4.15731		1.82855		4
741		741		0		421		8.13941		0		92
742		0		742		0		0		0		56184
742		549		193		284		17.397		2.71518		454
742		587		155		299		17.6803		2.80785		447
742		700		42		383		16.0137		3.06699		437
742		725		17		403		6.14235		3.03019		78
743		0		743		0		0		0		55233
743		549		194		284		18.9725		2.78864		587
743		587		156		299		18.1117		2.81211		475
743		700		43		383		19.0293		3.06796		531
743		725		18		403		11.4081		3.68444		281
743		743		0		422		8.19892		0		133
743		743		0		423		11.694		0		100
743		743		0		424		10.198		0		147
743		743		0		425		8.59261		0		113
744		0		744		0		0		0		56206
744		549		195		284		17.9782		2.54468		519
744		587		157		299		17.3647		2.8062		414
744		700		44		383		15.7234		2.56018		286
744		725		19		403		8.57095		2.30642		56
744		743		1		423		8.67427		11.2489		119
745		0		745		0		0		0		56276
745		549		196		284		17.081		2.70298		472
745		587		158		299		15.2961		2.62686		364
745		700		45		383		14.8854		2.84857		426
745		725		20		403		6.108		4.34926		62
746		0		746		0		0		0		56290
746		549		197		284		17.9249		2.74204		487
746		587		159		299		17.2382		2.73929		431
746		700		46		383		16.716		2.86389		392
747		0		747		0		0		0		55819
747		549		198		284		18.4158		2.64239		572
747		587		160		299		18.1455		2.75414		470
747		700		47		383		17.2962		2.89443		449
747		747		0		426		7.61577		0		66
747		747		0		427		13.2358		0		79
747		747		0		428		10.2267		0		133
747		747		0		429		10.2956		0		12
748		0		748		0		0		0		56073
748		549		199		284		16.8929		2.41747		488
748		587		161		299		15.8611		2.67008		371
748		700		48		383		15.8113		2.60446		411
748		747		1		428		14.3699		3.62759		257
749		0		749		0		0		0		56273
749		549		200		284		16.9896		2.65316		481
749		587		162		299		16.738		2.74303		378
749		700		49		383		15.7397		2.94259		343
749		747		2		428		11.5246		6.83758		125
750		0		750		0		0		0		56253
750		549		201		284		17.3943		2.75566		444
750		587		163		299		16.738		2.74303		378
750		700		50		383		11.445		3.32904		276
750		747		3		428		10.5475		3.15546		234
750		750		0		430		4.54006		0		15
751		0		751		0		0		0		55480
751		549		202		284		38.3266		5.42714		547
751		587		164		299		17.6738		2.89431		417
751		700		51		383		17.9809		3.55418		473
751		747		4		428		12.7797		2.83739		417
751		751		0		431		6.4791		0		84
751		751		0		432		33.017		0		182
752		0		752		0		0		0		56233
752		549		203		284		15.9739		2.66808		457
752		587		165		299		15.9833		2.70759		328
752		700		52		383		12.9323		2.44667		313
752		747		5		428		12.0866		2.2612		269
753		0		753		0		0		0		56330
753		549		204		284		16.9469		2.58073		495
753		587		166		299		15.9159		2.7419		335
753		700		53		383		13.1109		2.51956		326
753		747		6		428		12.3787		2.76799		114
754		0		754		0		0		0		56186
754		549		205		284		16.2725		2.47308		419
754		587		167		299		15.5318		2.72399		327
754		700		54		383		14.9235		3.38811		315
754		747		7		428		15.2997		3.50304		353
755		0		755		0		0		0		55591
755		549		206		284		18.06		2.85316		534
755		587		168		299		17.6299		2.89612		393
755		700		55		383		16.4645		2.97505		444
755		747		8		428		15.9725		2.80898		622
755		755		0		433		14.2127		0		8
755		755		0		434		2		0		3
755		755		0		435		1.66667		0		5
756		0		756		0		0		0		56048
756		549		207		284		16.4363		2.42884		463
756		587		169		299		15.0038		2.59929		289
756		700		56		383		15.8915		2.55124		319
756		747		9		428		14.7855		2.08872		481
757		0		757		0		0		0		55975
757		549		208		284		16.0046		2.49769		456
757		587		170		299		14.8028		2.86382		304
757		700		57		383		14.3527		2.64386		349
757		747		10		428		14.4138		2.31405		516
758		0		758		0		0		0		56006
758		549		209		284		17.4863		2.71326		461
758		587		171		299		15.7396		2.83381		307
758		700		58		383		14.656		2.68059		327
758		747		11		428		14.782		2.27133		499
759		0		759		0		0		0		55361
759		549		210		284		18.2662		2.79808		534
759		587		172		299		18.3355		2.86463		356
759		700		59		383		15.8556		3.02545		416
759		747		12		428		22.7117		3.44878		701
759		759		0		436		32.1147		0		232
760		0		760		0		0		0		56038
760		549		211		284		16.5821		2.62194		395
760		587		173		299		15.7916		2.50064		287
760		700		60		383		14.725		2.42489		321
760		747		13		428		20.1858		2.63448		559
761		0		761		0		0		0		55999
761		549		212		284		17.8925		2.91272		437
761		587		174		299		17.2114		2.7287		287
761		700		61		383		14.0487		3.0007		290
761		747		14		428		18.6317		2.70603		587
762		0		762		0		0		0		55857
762		549		213		284		15.8677		2.64611		391
762		587		175		299		15.8788		2.60836		315
762		700		62		383		16.3072		3.27259		338
762		747		15		428		19.5943		2.62217		699
763		0		763		0		0		0		55362
763		549		214		284		17.1808		2.80361		457
763		587		176		299		18.7676		2.6837		358
763		700		63		383		16.0474		2.84385		390
763		747		16		428		39.785		4.85804		904
763		763		0		437		12.2656		0		103
763		763		0		438		5.54024		0		26
764		0		764		0		0		0		55803
764		549		215		284		15.6266		2.38866		374
764		587		177		299		16.1946		2.49321		294
764		700		64		383		14.2838		2.61101		332
764		747		17		428		20.5703		2.54107		793
764		764		0		439		2.5		0		4
765		0		765		0		0		0		55954
765		549		216		284		13.6627		2.64981		290
765		587		178		299		15.2869		2.50835		354
765		700		65		383		14.9947		2.88063		238
765		747		18		428		19.9699		2.53089		764
766		0		766		0		0		0		55808
766		549		217		284		12.1624		2.48893		278
766		587		179		299		14.831		2.39656		342
766		700		66		383		14.289		2.80446		363
766		747		19		428		20.3105		2.44934		809
767		0		767		0		0		0		55407
767		549		218		284		13.7554		2.65824		312
767		587		180		299		15.7949		2.4214		423
767		700		67		383		15.3872		2.88474		389
767		747		20		428		21.5812		2.54839		992
767		767		0		440		5.19916		0		58
767		767		0		441		7.69559		0		19
768		0		768		0		0		0		55768
768		549		219		284		13.027		2.43983		226
768		587		181		299		18.2124		3.40735		349
768		700		68		383		13.053		2.2778		303
768		747		21		428		22.1997		2.45606		896
768		768		0		442		8.544		0		36
768		768		0		443		5.52268		0		22
769		0		769		0		0		0		55840
769		549		220		284		12.6094		2.67353		264
769		587		182		299		13.745		2.15024		330
769		700		69		383		12.6949		2.50811		297
769		747		22		428		21.567		2.43175		869
770		0		770		0		0		0		55829
770		549		221		284		11.3735		2.3856		247
770		587		183		299		13.2907		2.21278		354
770		700		70		383		12.5896		2.51469		280
770		747		23		428		21.7368		2.46899		887
770		770		0		444		1.11803		0		3
771		0		771		0		0		0		54939
771		549		222		284		12.4402		2.51977		288
771		587		184		299		14.7214		2.44524		414
771		700		71		383		13.4349		2.57463		340
771		747		24		428		30.6169		3.0325		1101
771		770		1		444		14.3575		0		135
771		771		0		445		11.2089		0		192
771		771		0		446		9.41076		0		185
771		771		0		447		3		0		6
772		0		772		0		0		0		55565
772		549		223		284		12.1131		2.5243		242
772		587		185		299		13.9771		2.09972		290
772		700		72		383		12.6683		2.44767		295
772		747		25		428		21.0921		2.26465		890
772		770		2		444		15.5323		4.12584		275
772		771		1		445		8.01873		2.36317		43
773		0		773		0		0		0		55369
773		549		224		284		11.6623		2.54145		222
773		587		186		299		13.9771		2.34942		348
773		700		73		383		12.9298		2.5498		302
773		747		26		428		39.2793		4.71195		941
773		770		3		444		17.04		2.74556		387
773		771		2		445		5.50265		3.21918		31
774		0		774		0		0		0		55418
774		549		225		284		11.9376		2.74084		231
774		587		187		299		12.982		2.08649		291
774		700		74		383		12.7735		2.80037		258
774		747		27		428		21.6275		2.49367		861
774		770		4		444		17.4538		2.95701		443
774		771		3		445		7.14005		3.62295		98
775		0		775		0		0		0		54491
775		549		226		284		11.6052		2.63299		237
775		587		188		299		14.533		2.40986		381
775		700		75		383		13.8648		2.79886		322
775		747		28		428		41.1821		4.50602		1114
775		770		5		444		20.4009		3.23091		555
775		771		4		445		38.3122		21.2168		331
775		775		0		448		9.43437		0		131
775		775		0		449		9.84886		0		38
776		0		776		0		0		0		55354
776		549		227		284		11.2116		2.53418		216
776		587		189		299		12.5624		2.0762		294
776		700		76		383		12.0274		2.52523		224
776		747		29		428		21.1172		2.28673		876
776		770		6		444		22.4462		3.20135		631
776		771		5		445		10.444		1.73561		5
777		0		777		0		0		0		54971
777		549		228		284		9.69658		2.3774		187
777		587		190		299		12.5703		2.15843		244
777		700		77		383		13.0786		3.06515		295
777		747		30		428		20.8666		2.40173		937
777		770		7		444		22.5996		2.89267		680
777		771		6		445		11.858		10.7121		286
778		0		778		0		0		0		54818
778		549		229		284		11.2173		2.79183		206
778		587		191		299		12.2282		2.25623		291
778		700		78		383		12.6353		2.68882		272
778		747		31		428		21.3505		2.38111		959
778		770		8		444		22.4497		3.03159		724
778		771		7		445		16.2238		3.19514		330
779		0		779		0		0		0		54078
779		549		230		284		11.5416		2.74382		230
779		587		192		299		14.2973		2.23379		332
779		700		79		383		14.3428		2.78272		300
779		747		32		428		27.9199		2.87169		1337
779		770		9		444		23.5993		3.1023		820
779		771		8		445		40.953		6.99267		493
779		779		0		450		3.09609		0		10
780		0		780		0		0		0		54765
780		549		231		284		11.0929		2.51127		197
780		587		193		299		11.3046		2.02576		168
780		700		80		383		11.683		2.20429		232
780		747		33		428		23.7633		2.28736		1088
780		770		10		444		23.5884		2.83854		896
780		771		9		445		11.4521		2.17523		254
781		0		781		0		0		0		54634
781		549		232		284		10.1123		2.55801		181
781		587		194		299		11.5128		2.37846		253
781		700		81		383		12.1507		2.47043		204
781		747		34		428		23.0313		2.29743		1029
781		770		11		444		25.0538		2.95706		965
781		771		10		445		9.26008		2.28205		156
781		781		0		451		10.5251		0		178
782		0		782		0		0		0		54461
782		549		233		284		9.70585		2.54355		147
782		587		195		299		10.6937		2.03922		165
782		700		82		383		13.8232		3.24806		260
782		747		35		428		23.7689		2.45037		1066
782		770		12		444		25.5094		3.03888		1032
782		771		11		445		14.6398		3.14247		389
782		781		1		451		9.59008		2.36078		80
783		0		783		0		0		0		53854
783		549		234		284		11.85		3.37507		204
783		587		196		299		13.0111		2.60218		291
783		700		83		383		13.2804		2.81529		272
783		747		36		428		23.9493		2.38176		1214
783		770		13		444		26.1597		2.89007		1123
783		771		12		445		14.4603		2.49388		482
783		781		2		451		8.11233		2.88007		115
783		783		0		452		8.78169		0		44
783		783		0		453		0		0		1
784		0		784		0		0		0		54518
784		549		235		284		9.98629		2.8027		179
784		587		197		299		10.8989		1.98409		207
784		700		84		383		12.5862		2.85643		215
784		747		37		428		22.7688		2.34172		958
784		770		14		444		25.7069		2.87141		1168
784		771		13		445		12.3789		2.2061		355
785		0		785		0		0		0		54631
785		549		236		284		8.72097		2.62199		158
785		587		198		299		8.81208		1.99858		144
785		700		85		383		12.9136		3.15797		217
785		747		38		428		23.4472		2.55704		984
785		770		15		444		26.1079		2.86979		1210
785		771		14		445		12.5826		2.66468		255
785		785		0		454		0		0		1
786		0		786		0		0		0		54586
786		549		237		284		9.81983		3.16726		162
786		587		199		299		9.94173		2.36999		184
786		700		86		383		10.2456		2.1863		188
786		747		39		428		22.2892		2.44511		934
786		770		16		444		28.3202		2.86567		1245
786		771		15		445		11.1331		2.49178		288
786		786		0		455		2.93015		0		12
786		786		0		456		0		0		1
787		0		787		0		0		0		53520
787		549		238		284		10.3874		3.13245		179
787		587		200		299		39.0174		9.68075		215
787		700		87		383		15.4853		4.29027		290
787		747		40		428		25.9026		2.81618		1096
787		770		17		444		30.3084		2.94692		1357
787		771		16		445		27.4652		5.03067		479
787		786		1		455		23.5715		0		320
787		787		0		457		10.7463		0		54
787		787		0		458		18.0409		0		90
788		0		788		0		0		0		54605
788		549		239		284		8.52518		22.649		61
788		587		201		299		8.11705		1.64359		96
788		700		88		383		10.5612		2.18028		196
788		747		41		428		21.2847		2.35254		897
788		770		18		444		28.7513		2.61605		1317
788		771		17		445		11.5714		2.18535		311
788		786		2		455		23.3087		3.98728		101
788		787		1		457		5.62468		2.03823		16
789		0		789		0		0		0		54428
789		549		240		284		11.2063		22.649		169
789		587		202		299		10.1368		2.56201		146
789		700		89		383		13.7946		4.20895		201
789		747		42		428		20.0259		2.47265		804
789		770		19		444		28.6616		2.57083		1326
789		771		18		445		10.9772		2.69085		252
789		786		3		455		15.8247		5.21746		216
789		787		2		457		9.74333		8.01948		58
790		0		790		0		0		0		54428
790		549		241		284		8.45076		3.03412		139
790		587		203		299		8.72588		2.01449		153
790		700		90		383		9.31846		2.37387		186
790		747		43		428		19.7854		2.45936		789
790		770		20		444		29.218		2.60533		1362
790		771		19		445		12.5095		3.91759		132
790		786		4		455		24.3597		3.34953		338
790		787		3		457		7.89694		3.16478		65
790		790		0		459		9.26949		0		8
791		0		791		0		0		0		53305
791		549		242		284		9.83792		3.48044		161
791		587		204		299		23.0699		5.66583		204
791		700		91		383		12.3565		3.09734		233
791		747		44		428		22.6196		2.54135		927
791		770		21		444		30.1278		2.63884		1471
791		771		20		445		36.7891		8.06625		406
791		786		5		455		21.9403		3.40757		558
791		787		4		457		14.5065		5.81996		156
791		790		1		459		11.9488		0		138
791		791		0		460		26.4176		0		41
792		0		792		0		0		0		54404
792		549		243		284		8.89162		3.24929		142
792		587		205		299		8.4632		1.90612		110
792		700		92		383		10.5348		2.42052		212
792		747		45		428		20.0875		2.27337		742
792		770		22		444		29.068		2.57442		1458
792		771		21		445		8.71244		1.9368		198
792		786		6		455		13.8918		2.32533		306
792		787		5		457		11.318		3.15066		21
792		792		0		461		25.3314		0		7
793		0		793		0		0		0		54434
793		549		244		284		8.40222		3.24423		138
793		587		206		299		8.4632		1.97545		120
793		700		93		383		9.42909		2.26795		190
793		747		46		428		21.9752		2.80257		714
793		770		23		444		29.8807		2.58613		1502
793		771		22		445		41.043		9.61636		260
793		786		7		455		11.1505		2.29936		236
793		787		6		457		3.59849		2.1867		4
793		793		0		462		1		0		2
794		0		794		0		0		0		54703
794		549		245		284		8.8194		3.31088		126
794		587		207		299		7.69251		1.92608		91
794		700		94		383		10.1736		2.72646		183
794		747		47		428		20.9153		2.62548		676
794		770		24		444		29.9699		2.57695		1519
794		786		8		455		9.72054		2.39267		209
794		787		7		457		11.0294		17.7229		93
795		0		795		0		0		0		53679
795		549		246		284		8.42211		8.24837		121
795		587		208		299		8.50683		2.03462		155
795		700		95		383		10.3522		2.62897		225
795		747		48		428		22.2443		2.77012		763
795		770		25		444		30.3862		2.60966		1612
795		786		9		455		18.1873		3.72613		536
795		787		8		457		13.709		5.04638		185
795		795		0		463		10.1242		0		250
795		795		0		464		6.16649		0		61
795		795		0		465		10.3078		0		13
796		0		796		0		0		0		54388
796		549		247		284		8.28753		10.1587		114
796		587		209		299		7.86693		1.91492		110
796		700		96		383		8.80357		2.22747		159
796		747		49		428		19.656		2.51169		582
796		770		26		444		30.1983		2.56793		1561
796		786		10		455		14.9523		2.25966		457
796		787		9		457		14.0667		3.59437		175
796		795		1		463		8.09779		2.27645		54
797		0		797		0		0		0		54390
797		549		248		284		7.24103		9.67696		62
797		587		210		299		5.44208		1.44453		64
797		700		97		383		9.34933		2.79113		138
797		747		50		428		15.819		2.30338		534
797		770		27		444		30.4142		3.05475		1566
797		786		11		455		15.7421		2.33566		507
797		787		10		457		13.1699		4.00091		134
797		795		2		463		10.4666		3.51701		205
798		0		798		0		0		0		54737
798		549		249		284		8.95283		1.5699		109
798		587		211		299		8.51399		2.41504		105
798		700		98		383		8.09048		2.55341		135
798		747		51		428		17.9828		2.60539		563
798		770		28		444		30.7797		2.60248		1579
798		786		12		455		17.0252		2.60126		363
798		787		11		457		14.9237		3.72973		9
799		0		799		0		0		0		53759
799		549		250		284		7.93665		1.13442		105
799		587		212		299		8.90255		2.26689		127
799		700		99		383		11.5817		3.39939		204
799		747		52		428		18.4667		3.12683		554
799		770		29		444		30.9752		3.15138		1721
799		786		13		455		19.0423		3.22503		747
799		787		12		457		15.8961		10.6849		263
799		799		0		466		7.96019		0		120
800		0		800		0		0		0		54776
800		549		251		284		7.05437		1.22413		78
800		587		213		299		5.87181		1.55745		78
800		700		100		383		8.49328		2.42882		123
800		747		53		428		14.235		2.26906		255
800		770		30		444		30.6327		3.13002		1652
800		786		14		455		18.3293		2.67982		547
800		787		13		457		13.2487		2.59331		73
800		800		0		467		4.12311		0		18
801		0		801		0		0		0		54526
801		549		252		284		6.45402		1.01753		81
801		587		214		299		6.22644		1.83607		46
801		700		101		383		11.0594		4.90112		83
801		747		54		428		17.4963		3.78486		341
801		770		31		444		30.2649		3.14336		1662
801		786		15		455		18.8277		2.69062		618
801		787		14		457		16.7302		6.01557		187
801		801		0		468		5.35189		0		56
802		0		802		0		0		0		54777
802		549		253		284		5.8323		0.923813		57
802		587		215		299		5.73816		1.78052		61
802		700		102		383		6.43753		2.35616		76
802		747		55		428		17.6907		3.75643		323
802		770		32		444		29.6936		3.05231		1612
802		786		16		455		18.952		2.45354		689
802		801		1		468		3.83764		3.16337		5
803		0		803		0		0		0		54074
803		549		254		284		7.25969		0.977413		79
803		587		216		299		7.90545		2.28318		83
803		700		103		383		13.8616		5.47133		189
803		747		56		428		18.7462		3.70047		214
803		770		33		444		30.7949		3.1763		1745
803		786		17		455		20.5267		2.56089		923
803		801		2		468		4.68341		5.42196		34
803		803		0		469		17.2288		0		259
804		0		804		0		0		0		55059
804		549		255		284		6.16445		1.12625		10
804		587		217		299		37.2508		8.17569		22
804		700		104		383		8.58998		2.39066		32
804		747		57		428		18.4284		3.0037		67
804		770		34		444		29.939		2.95347		1541
804		786		18		455		19.8893		2.435		815
804		803		1		469		10.0269		0		54
805		0		805		0		0		0		54973
805		549		256		284		6.51271		1.12625		53
805		587		218		299		5.52218		1.45455		42
805		700		105		383		11.2701		3.1806		146
805		747		58		428		20.0191		3.44377		91
805		770		35		444		28.5261		2.98353		1559
805		786		19		455		19.9943		2.37314		736
806		0		806		0		0		0		55146
806		549		257		284		3.62804		0.641423		24
806		700		106		383		6.51837		1.8392		49
806		747		59		428		22.5949		4.75797		285
806		770		36		444		28.4441		2.94263		1470
806		786		20		455		19.7924		2.4668		580
806		806		0		470		5.2904		0		46
807		0		807		0		0		0		54478
807		549		258		284		7.95569		0.603466		68
807		700		107		383		11.7815		4.03452		149
807		747		60		428		22.5949		4.75797		477
807		770		37		444		29.6566		3.01662		1633
807		786		21		455		18.8239		2.6882		566
807		806		1		470		7.47711		0		123
807		807		0		471		3		0		18
807		807		0		472		12.6248		0		88
808		0		808		0		0		0		55182
808		747		61		428		17.2355		2.68851		522
808		770		38		444		28.5241		2.84048		1479
808		786		22		455		15.2392		2.49213		417
809		0		809		0		0		0		55076
809		747		62		428		17.1433		2.56836		568
809		770		39		444		27.3799		2.88091		1448
809		786		23		455		16.3504		2.70968		434
809		809		0		473		6.47765		0		62
809		809		0		474		2.53106		0		12
810		0		810		0		0		0		55115
810		747		63		428		16.7932		2.6958		590
810		770		40		444		27.6508		2.91196		1446
810		786		24		455		16.648		2.76457		441
810		809		1		473		2.8281		0		7
810		809		1		474		1.14396		0		1
811		0		811		0		0		0		54590
811		747		64		428		18.9726		2.66412		689
811		770		41		444		28.7251		3.01919		1584
811		786		25		455		18.4374		2.89703		509
811		809		2		473		14.1663		10.4359		166
811		811		0		475		3.07318		0		14
811		811		0		476		6.8469		0		48
812		0		812		0		0		0		55001
812		747		65		428		17.0746		2.57212		638
812		770		42		444		28.8617		2.89169		1448
812		786		26		455		16.5117		2.78995		417
812		809		3		473		7.20906		1.70553		53
812		812		0		477		12.2304		0		43
813		0		813		0		0		0		54961
813		747		66		428		17.6233		2.57267		633
813		770		43		444		28.296		2.83226		1450
813		786		27		455		16.9286		2.76024		438
813		809		4		473		21.8011		10.2949		118
814		0		814		0		0		0		55120
814		747		67		428		17.4606		2.56091		624
814		770		44		444		28.983		2.59744		1444
814		786		28		455		16.1961		2.68501		412
815		0		815		0		0		0		54572
815		747		68		428		18.4119		2.57734		735
815		770		45		444		30.6541		2.88537		1566
815		786		29		455		18.8219		2.95151		493
815		815		0		478		18.3267		0		225
815		815		0		479		2.56898		0		9
816		0		816		0		0		0		55069
816		747		69		428		18.6533		2.52886		661
816		770		46		444		29.8355		2.63427		1444
816		786		30		455		17.1525		2.67767		426
817		0		817		0		0		0		55106
817		747		70		428		17.9587		2.46438		599
817		770		47		444		29.4108		2.64191		1431
817		786		31		455		17.0695		2.56587		442
817		817		0		480		4.26651		0		22
818		0		818		0		0		0		55058
818		747		71		428		18.3159		2.52094		624
818		770		48		444		30.1217		2.71294		1451
818		786		32		455		17.599		2.9474		467
819		0		819		0		0		0		54281
819		747		72		428		19.7921		2.5804		752
819		770		49		444		30.1859		2.66042		1563
819		786		33		455		19.2813		2.74425		561
819		819		0		481		32.1978		0		253
819		819		0		482		19.1001		0		105
819		819		0		483		23.4912		0		85
820		0		820		0		0		0		54988
820		747		73		428		19.4024		2.47727		690
820		770		50		444		30.451		2.74336		1434
820		786		34		455		18.3539		2.45851		447
820		819		1		481		3.6847		0.612677		16
820		819		1		482		9.10574		0		25
821		0		821		0		0		0		55041
821		747		74		428		19.7973		2.60931		690
821		770		51		444		29.9508		2.6708		1386
821		786		35		455		18.8528		2.66366		483
822		0		822		0		0		0		55081
822		747		75		428		18.8798		2.48158		641
822		770		52		444		29.8832		2.70659		1409
822		786		36		455		19.3438		2.76443		448
822		822		0		484		4.20195		0		21
823		0		823		0		0		0		54653
823		747		76		428		20.0898		2.70924		675
823		770		53		444		30.0841		2.82054		1535
823		786		37		455		20.0148		2.91105		532
823		823		0		485		16.408		0		142
823		823		0		486		4.12311		0		23
823		823		0		487		6.18962		0		40
824		0		824		0		0		0		55173
824		747		77		428		18.7026		2.52837		611
824		770		54		444		29.2627		2.60418		1386
824		786		38		455		17.3095		2.80954		406
824		824		0		488		7.81025		0		24
825		0		825		0		0		0		55229
825		747		78		428		19.3513		2.63792		591
825		770		55		444		28.7867		2.64394		1340
825		786		39		455		17.9725		2.96879		394
825		825		0		489		5.83095		0		46
826		0		826		0		0		0		55216
826		747		79		428		18.2337		2.61224		557
826		770		56		444		28.4214		2.61657		1360
826		786		40		455		17.9725		2.96879		405
826		825		1		489		7.06944		2.35672		62
827		0		827		0		0		0		54606
827		747		80		428		20.0698		2.76063		592
827		770		57		444		29.4399		2.68387		1486
827		786		41		455		17.9725		2.96879		460
827		825		2		489		20.2038		7.15724		149
827		827		0		490		38.1742		0		307
828		0		828		0		0		0		55376
828		747		81		428		17.6192		2.45461		513
828		770		58		444		28.5608		2.62764		1325
828		786		42		455		16.0461		2.65214		383
828		825		3		489		10.793		1.64297		2
828		828		0		491		0		0		1
829		0		829		0		0		0		55432
829		747		82		428		18.2634		2.6778		487
829		770		59		444		30.0831		2.79454		1297
829		786		43		455		16.8245		2.86543		373
829		829		0		492		3.2596		0		11
830		0		830		0		0		0		55386
830		747		83		428		19.5001		2.88616		459
830		770		60		444		30.6751		2.86661		1318
830		786		44		455		18.7312		3.10494		393
830		830		0		493		7.66051		0		44
831		0		831		0		0		0		54900
831		747		84		428		18.6107		2.76355		462
831		770		61		444		30.8503		2.77991		1474
831		786		45		455		19.2053		2.95745		459
831		830		1		493		19.0933		0		231
831		831		0		494		7.85723		0		74
832		0		832		0		0		0		55543
832		747		85		428		16.3538		2.62461		397
832		770		62		444		30.0944		2.77852		1295
832		786		46		455		17.4672		2.63095		331
832		830		2		493		7.00323		0		34
833		0		833		0		0		0		55587
833		747		86		428		15.2515		2.52536		364
833		770		63		444		29.8935		2.76657		1287
833		786		47		455		16.3517		2.87871		362
834		0		834		0		0		0		55403
834		747		87		428		14.4669		2.49697		332
834		770		64		444		29.8137		2.75488		1302
834		786		48		455		14.6635		2.75173		335
834		834		0		495		10.7511		0		228
835		0		835		0		0		0		55049
835		747		88		428		14.6382		2.60409		335
835		770		65		444		29.7952		2.73999		1416
835		786		49		455		14.6635		2.75173		372
835		834		1		495		15.4705		0		336
835		835		0		496		8.94427		0		92
836		0		836		0		0		0		55710
836		747		89		428		11.8401		2.53087		240
836		770		66		444		28.3764		2.66368		1186
836		786		50		455		13.343		2.41613		262
836		834		2		495		12.8958		0		199
836		836		0		497		2.14144		0		3
837		0		837		0		0		0		55520
837		747		90		428		10.884		2.53506		198
837		770		67		444		28.3367		2.66435		1250
837		786		51		455		10.9423		2.32676		237
837		834		3		495		12.3359		0		116
837		837		0		498		9.54945		0		129
837		837		0		499		16.0183		0		150
838		0		838		0		0		0		55653
838		747		91		428		10.0556		2.85121		158
838		770		68		444		28.7365		2.74358		1246
838		786		52		455		10.9648		2.44089		259
838		834		4		495		8.10114		0		3
838		837		1		499		12.7777		3.52842		195
838		838		0		500		7.2111		0		86
839		0		839		0		0		0		54530
839		747		92		428		12.1498		3.08149		203
839		770		69		444		28.8552		3.0215		1390
839		786		53		455		13.5012		2.97002		263
839		834		5		495		18.9859		0		323
839		837		2		499		17.2568		2.95789		320
839		838		1		500		9.20265		0		191
839		839		0		501		14.8858		0		236
839		839		0		502		15.8969		0		122
839		839		0		503		3.67696		0		22
840		0		840		0		0		0		55815
840		747		93		428		9.52559		2.22729		75
840		770		70		444		28.411		2.69167		1191
840		786		54		455		10.2895		2.19992		143
840		837		3		499		17.0697		2.74881		312
840		838		2		500		7.12802		1.93992		61
840		839		1		502		8.07505		2.50192		3
841		0		841		0		0		0		55782
841		747		94		428		5.66389		2.02967		32
841		770		71		444		28.3913		2.71472		1230
841		786		55		455		10.2895		2.45272		137
841		837		4		499		18.4075		2.91001		349
841		838		3		500		5.64201		3.38286		70
842		0		842		0		0		0		55689
842		747		95		428		11.4722		14.2703		22
842		770		72		444		27.8647		2.61491		1224
842		786		56		455		7.22354		2.10517		82
842		837		5		499		19.8859		3.00987		405
842		838		4		500		3.12644		1.30845		2
842		842		0		504		9.24417		0		176
843		0		843		0		0		0		55190
843		747		96		428		7.81213		3.3618		19
843		770		73		444		28.4806		2.68731		1367
843		786		57		455		6.8615		26.6976		29
843		837		6		499		19.5531		3.02718		511
843		838		5		500		8.34543		13.8034		171
843		842		1		504		11.7839		19.5379		283
843		843		0		505		3.13249		0		22
843		843		0		506		2.61008		0		8
844		0		844		0		0		0		55772
844		770		74		444		27.9875		2.59758		1216
844		837		7		499		18.7907		2.75119		547
844		838		6		500		3.00338		0.888494		10
844		842		2		504		6.778		1.51759		55
845		0		845		0		0		0		55740
845		770		75		444		27.251		2.60452		1200
845		837		8		499		19.5147		2.90023		659
845		845		0		507		0		0		1
846		0		846		0		0		0		55662
846		770		76		444		27.1517		2.59716		1209
846		837		9		499		20.8982		2.9075		729
847		0		847		0		0		0		55008
847		770		77		444		27.8756		2.70825		1332
847		837		10		499		24.9693		3.00534		857
847		847		0		508		9.66061		0		65
847		847		0		509		11.1938		0		258
847		847		0		510		7.06723		0		22
847		847		0		511		5.25163		0		58
848		0		848		0		0		0		55518
848		770		78		444		26.7936		2.60521		1176
848		837		11		499		22.1728		2.80128		853
848		847		1		509		8.9566		0		51
848		847		1		511		4.7157		2.50288		2
849		0		849		0		0		0		55468
849		770		79		444		26.3248		2.56203		1179
849		837		12		499		24.8827		2.65703		903
849		847		2		511		5.75411		111.611		50
850		0		850		0		0		0		55437
850		770		80		444		27.0854		2.65578		1161
850		837		13		499		25.7496		2.67994		947
850		850		0		512		6.16458		0		55
851		0		851		0		0		0		54807
851		770		81		444		27.9372		2.65445		1317
851		837		14		499		25.9675		2.77699		1098
851		850		1		512		19.8193		0		278
851		851		0		513		5.51765		0		54
851		851		0		514		3.60801		0		26
851		851		0		515		7.00446		0		17
851		851		0		516		3.04138		0		3
852		0		852		0		0		0		55396
852		770		82		444		27.0752		2.66205		1159
852		837		15		499		24.1712		2.70844		1044
852		852		0		517		0		0		1
853		0		853		0		0		0		55441
853		770		83		444		26.805		2.61832		1176
853		837		16		499		24.7133		2.57655		983
854		0		854		0		0		0		55408
854		770		84		444		27.4034		2.6466		1201
854		837		17		499		25.6245		2.59045		991
855		0		855		0		0		0		54838
855		770		85		444		27.9037		2.63814		1324
855		837		18		499		25.4521		2.75619		1211
855		855		0		518		4.07922		0		31
855		855		0		519		15.8114		0		169
855		855		0		520		11.6458		0		23
855		855		0		521		5.09902		0		4
856		0		856		0		0		0		55068
856		770		86		444		27.3121		2.62773		1209
856		837		19		499		25.786		2.49346		1144
856		855		1		520		9.3994		1.61664		4
856		855		1		521		10.2902		0		175
857		0		857		0		0		0		55059
857		770		87		444		27.7037		2.68296		1187
857		837		20		499		25.5323		3.0748		1108
857		855		2		520		7.25		8.57293		11
857		855		2		521		10.3057		0		235
858		0		858		0		0		0		54937
858		770		88		444		27.4476		2.65765		1195
858		837		21		499		26.0147		2.54794		1140
858		855		3		520		6.71996		4.15929		21
858		855		3		521		10.6652		2.39202		256
858		858		0		522		6.5494		0		51
859		0		859		0		0		0		54207
859		770		89		444		28.0484		2.63393		1337
859		837		22		499		26.7816		3.13475		1309
859		855		4		520		30.1886		9.7824		207
859		855		4		521		12.6728		36.4796		370
859		858		1		522		12.2032		0		161
859		859		0		523		4.38431		0		9
860		0		860		0		0		0		54888
860		770		90		444		27.2535		2.62264		1172
860		837		23		499		27.6551		3.05019		1200
860		855		5		520		10.1535		3.7943		21
860		855		5		521		11.3852		2.2891		268
860		858		2		522		8.54487		0		51
861		0		861		0		0		0		54878
861		770		91		444		27.695		2.65997		1216
861		837		24		499		27.3386		2.99223		1224
861		855		6		520		8.31687		3.23245		44
861		855		6		521		10.2758		2.23035		238
862		0		862		0		0		0		54991
862		770		92		444		26.5242		2.60977		1175
862		837		25		499		26.5429		2.96904		1164
862		855		7		521		11.4553		2.42046		270
863		0		863		0		0		0		53838
863		770		93		444		27.7988		2.65699		1341
863		837		26		499		27.1857		2.98306		1292
863		855		8		521		15.0546		2.74767		529
863		863		0		524		16.7129		0		330
863		863		0		525		16.6104		0		270
864		0		864		0		0		0		55131
864		770		94		444		31.6723		3.30729		1163
864		837		27		499		26.6069		2.46791		1097
864		855		9		521		16.8615		3.1078		207
864		864		0		526		1		0		2
865		0		865		0		0		0		55020
865		770		95		444		25.4267		2.56892		1145
865		837		28		499		25.7087		2.48327		1031
865		855		10		521		17.5651		2.92866		404
866		0		866		0		0		0		55043
866		770		96		444		26.5392		2.63328		1170
866		837		29		499		24.3445		2.52417		962
866		855		11		521		15.3724		2.69076		425
867		0		867		0		0		0		54367
867		770		97		444		26.8824		2.63074		1299
867		837		30		499		25.373		2.64184		1181
867		855		12		521		18.0036		2.96983		573
867		867		0		527		31.4721		0		89
867		867		0		528		7.53693		0		91
868		0		868		0		0		0		55066
868		770		98		444		25.7756		2.59747		1122
868		837		31		499		24.6057		2.54504		960
868		855		13		521		17.9337		2.82941		452
869		0		869		0		0		0		55064
869		770		99		444		25.2099		2.54707		1092
869		837		32		499		23.0277		2.52537		931
869		855		14		521		18.4015		2.83641		513
870		0		870		0		0		0		55077
870		770		100		444		26.0416		2.68528		1106
870		837		33		499		21.93		2.35723		922
870		855		15		521		17.9889		2.73159		495
871		0		871		0		0		0		54252
871		770		101		444		26.5119		2.68483		1291
871		837		34		499		23.804		2.66881		1122
871		855		16		521		20.4757		2.88236		735
871		871		0		529		10.5112		0		138
871		871		0		530		5.22012		0		47
871		871		0		531		18.3064		0		15
872		0		872		0		0		0		54851
872		770		102		444		26.0093		2.62958		1143
872		837		35		499		23.0532		2.34822		921
872		855		17		521		19.4013		2.53721		666
872		871		1		530		3.2567		0		19
873		0		873		0		0		0		54890
873		770		103		444		24.9664		2.57358		1087
873		837		36		499		21.7283		2.40038		955
873		855		18		521		20.6987		2.61589		658
873		873		0		532		2.68742		0		10
874		0		874		0		0		0		54869
874		770		104		444		26.0088		2.73124		1103
874		837		37		499		21.4478		2.35097		979
874		855		19		521		18.4004		2.39091		649
875		0		875		0		0		0		53905
875		770		105		444		26.1699		2.65785		1281
875		837		38		499		23.5384		2.69283		1131
875		855		20		521		24.1101		2.97991		842
875		875		0		533		10.9499		0		107
875		875		0		534		15.7584		0		271
875		875		0		535		8.00391		0		56
875		875		0		536		2.66667		0		7
876		0		876		0		0		0		54765
876		770		106		444		26.6145		2.69711		1149
876		837		39		499		22.5046		2.34708		983
876		855		21		521		22.0862		2.68371		703
877		0		877		0		0		0		54880
877		770		107		444		26.1099		2.65237		1077
877		837		40		499		21.5849		2.42035		947
877		855		22		521		21.7777		2.67017		696
878		0		878		0		0		0		54840
878		770		108		444		24.7092		2.55966		1097
878		837		41		499		21.4211		2.37776		972
878		855		23		521		23.3099		2.86702		691
879		0		879		0		0		0		53990
879		770		109		444		25.8699		2.59005		1251
879		837		42		499		23.712		2.59971		1157
879		855		24		521		23.5214		2.75283		933
879		879		0		537		18.455		0		184
879		879		0		538		23.7697		0		72
879		879		0		539		2.5		0		7
879		879		0		540		2		0		6
880		0		880		0		0		0		54628
880		770		110		444		25.1272		2.5443		1104
880		837		43		499		23.4574		2.51565		1019
880		855		25		521		20.3483		2.44533		711
880		879		1		537		17.8252		12.3864		120
880		879		1		539		3.93138		0		18
881		0		881		0		0		0		54808
881		770		111		444		25.1969		2.61944		1047
881		837		44		499		24.1077		2.58369		1024
881		855		26		521		20.2926		2.40315		721
882		0		882		0		0		0		54736
882		770		112		444		24.6073		2.59624		1095
882		837		45		499		25.0395		2.71099		1017
882		855		27		521		21.0706		2.48785		733
882		882		0		541		4.14886		0		19
883		0		883		0		0		0		53849
883		770		113		444		25.7427		2.57141		1219
883		837		46		499		25.291		2.61086		1160
883		855		28		521		23.1816		2.51194		1002
883		882		1		541		7.97619		13.6566		148
883		883		0		542		10.4403		0		222
884		0		884		0		0		0		54515
884		770		114		444		25.2047		2.5747		1113
884		837		47		499		25.0523		2.70299		1025
884		855		29		521		22.2214		2.4824		839
884		882		2		541		8.19149		23.5096		108
885		0		885		0		0		0		54630
885		770		115		444		24.9322		2.66811		974
885		837		48		499		25.4867		2.77003		997
885		855		30		521		22.6026		2.61561		795
885		882		3		541		9.71393		2.89807		197
885		885		0		543		2.82843		0		7
886		0		886		0		0		0		54649
886		770		116		444		24.6925		2.62786		1087
886		837		49		499		25.7096		2.80945		1024
886		855		31		521		22.5735		2.54454		840
887		0		887		0		0		0		53809
887		770		117		444		26.0823		2.57659		1204
887		837		50		499		25.6853		2.6457		1135
887		855		32		521		23.9205		2.6815		959
887		887		0		544		10.4159		0		255
887		887		0		545		13.4446		0		228
887		887		0		546		2.23607		0		10
888		0		888		0		0		0		54817
888		770		118		444		25.4497		2.60369		1079
888		837		51		499		25.0694		2.6743		989
888		855		33		521		22.9805		2.73297		715
889		0		889		0		0		0		54949
889		770		119		444		24.7369		2.5989		1034
889		837		52		499		24.6381		2.69202		957
889		855		34		521		21.3995		2.73398		651
889		889		0		547		2.33522		0		9
890		0		890		0		0		0		54773
890		770		120		444		26.8206		2.90337		1008
890		837		53		499		24.9871		2.67735		960
890		855		35		521		21.1802		2.83757		614
890		890		0		548		10.547		0		245
891		0		891		0		0		0		54460
891		770		121		444		26.9149		2.83674		1230
891		837		54		499		25.0746		2.66795		1089
891		855		36		521		22.4971		2.8992		783
891		890		1		548		9.0769		2.59307		38
892		0		892		0		0		0		55103
892		770		122		444		25.4948		2.59358		991
892		837		55		499		25.1467		2.73081		892
892		855		37		521		19.9406		2.5993		614
893		0		893		0		0		0		55062
893		770		123		444		26.1004		2.80176		1082
893		837		56		499		25.0399		2.75924		900
893		855		38		521		18.9126		2.69757		556
894		0		894		0		0		0		55156
894		770		124		444		25.5877		2.61091		1052
894		837		57		499		24.9507		2.71863		857
894		855		39		521		18.8211		2.83546		535
895		0		895		0		0		0		54562
895		770		125		444		26.3658		2.59836		1219
895		837		58		499		25.8465		2.73579		1015
895		855		40		521		41.8349		5.45505		789
895		895		0		549		3.83424		0		15
896		0		896		0		0		0		55179
896		770		126		444		25.327		2.58303		1062
896		837		59		499		24.9602		2.8328		791
896		855		41		521		33.6706		2.66608		568
897		0		897		0		0		0		55191
897		770		127		444		26.1072		2.8064		936
897		837		60		499		24.6579		2.76038		801
897		855		42		521		30.9339		2.75899		639
897		897		0		550		6.94622		0		33
898		0		898		0		0		0		55210
898		770		128		444		25.9617		2.85442		1059
898		837		61		499		25.931		3.01718		784
898		855		43		521		30.1964		2.68049		547
899		0		899		0		0		0		53990
899		770		129		444		26.0811		2.61566		1188
899		837		62		499		26.9173		3.03732		978
899		855		44		521		35.3917		2.62688		929
899		899		0		551		10.2622		0		120
899		899		0		552		23.144		0		254
899		899		0		553		8.55132		0		135
899		899		0		554		2.5		0		6
900		0		900		0		0		0		55270
900		770		130		444		40.7302		4.05655		1075
900		837		63		499		24.6003		2.76777		764
900		855		45		521		32.3984		2.49885		491
901		0		901		0		0		0		55462
901		770		131		444		24.9494		2.63464		1041
901		837		64		499		25.3994		2.97297		713
901		855		46		521		38.9198		3.38286		345
901		901		0		555		14.4661		0		39
902		0		902		0		0		0		55472
902		770		132		444		25.9334		2.74614		988
902		837		65		499		25.3199		2.95334		810
902		855		47		521		14.8984		2.38088		330
903		0		903		0		0		0		54625
903		770		133		444		26.0362		2.67031		1197
903		837		66		499		24.6999		2.73835		946
903		855		48		521		17.3235		3.29767		558
903		903		0		556		9.02489		0		187
903		903		0		557		18.8856		0		87
904		0		904		0		0		0		55463
904		770		134		444		25.2192		2.55584		973
904		837		67		499		24.3755		2.83643		714
904		855		49		521		13.8433		2.22005		440
904		903		1		557		14.6165		9.85371		10
905		0		905		0		0		0		55267
905		770		135		444		24.6487		2.61973		1041
905		837		68		499		24.2501		2.74587		744
905		855		50		521		16.0278		2.40191		532
905		903		2		557		8.53439		16.9925		16
906		0		906		0		0		0		55570
906		770		136		444		24.9969		2.56687		1010
906		837		69		499		24.102		2.79558		632
906		855		51		521		16.9486		2.80862		388
907		0		907		0		0		0		54557
907		770		137		444		25.7071		2.55535		1169
907		837		70		499		24.8745		2.79859		885
907		855		52		521		21.8259		3.59241		842
907		907		0		558		33.379		0		85
907		907		0		559		9.01022		0		62
908		0		908		0		0		0		55174
908		770		138		444		24.8387		2.54453		1010
908		837		71		499		23.9051		2.66585		703
908		855		53		521		19.0787		2.46612		713
909		0		909		0		0		0		55357
909		770		139		444		24.9544		2.65845		910
909		837		72		499		23.9268		2.59963		626
909		855		54		521		18.9635		2.49958		707
910		0		910		0		0		0		55143
910		770		140		444		25.9589		2.80563		1026
910		837		73		499		23.7119		2.55581		729
910		855		55		521		18.8869		2.57754		702
911		0		911		0		0		0		54235
911		770		141		444		25.5679		2.58844		1148
911		837		74		499		23.6862		2.54187		888
911		855		56		521		20.8514		2.62997		943
911		911		0		560		33.9013		0		184
911		911		0		561		14.4042		0		202


==> images/03_DistanceFunctions/UD/logTempDoc_.txt <==
Temporal Document Preparation Log.
timestamp 	startTime 	ime 	ClusterLabel 	maxUD 		maxMD 		numPix
1		0		1		0		0		0		57184
1		1		0		1		19.0012		0		416
2		0		2		0		0		0		57224
2		1		1		1		18.9479		4.18809		376
3		0		3		0		0		0		56839
3		1		2		1		21.3432		4.1492		710
3		3		0		2		8.51469		0		16
3		3		0		3		14.0366		0		26
3		3		0		4		2.33522		0		9
4		0		4		0		0		0		56976
4		1		3		1		20.4079		8.08923		452
4		3		1		3		18.1196		0		172
5		0		5		0		0		0		56935
5		1		4		1		18.0679		3.16055		328
5		3		2		3		19.2757		7.95198		337
6		0		6		0		0		0		56741
6		1		5		1		17.7439		3.42376		429
6		3		3		3		18.8997		6.14858		430
7		0		7		0		0		0		56417
7		1		6		1		21.1443		3.43095		644
7		3		4		3		20.1871		4.62975		539
8		0		8		0		0		0		56733
8		1		7		1		13.9213		2.23384		291
8		3		5		3		20.8403		3.86159		576
9		0		9		0		0		0		56669
9		1		8		1		13.6		2.38364		317
9		3		6		3		21.3421		3.58807		614
10		0		10		0		0		0		56743
10		1		9		1		14.774		2.98777		198
10		3		7		3		21.531		3.48886		659
11		0		11		0		0		0		56200
11		1		10		1		18.6285		3.83425		552
11		3		8		3		23.8827		3.22109		825
11		11		0		5		6.75463		0		23
12		0		12		0		0		0		56548
12		1		11		1		11.9362		1.89102		116
12		3		9		3		25.8415		3.24401		934
12		12		0		6		1		0		2
13		0		13		0		0		0		56342
13		1		12		1		16.0794		4.76581		249
13		3		10		3		26.1893		3.21266		1009
14		0		14		0		0		0		56431
14		1		13		1		11.0575		2.43518		102
14		3		11		3		25.864		3.2632		1067
15		0		15		0		0		0		56012
15		1		14		1		30.3747		6.66133		410
15		3		12		3		26.9819		3.29251		1178
16		0		16		0		0		0		56277
16		1		15		1		10.2824		1.47244		88
16		3		13		3		26.7031		3.16857		1235
17		0		17		0		0		0		56168
17		1		16		1		27.4501		9.46218		164
17		3		14		3		27.3746		3.01633		1268
18		0		18		0		0		0		56244
18		1		17		1		22.5921		2.57079		52
18		3		15		3		28.0932		3.04902		1304
19		0		19		0		0		0		55544
19		1		18		1		30.8073		2.87095		657
19		3		16		3		27.8981		3.11575		1399
20		0		20		0		0		0		55954
20		1		19		1		29.19		2.45118		245
20		3		17		3		27.7787		2.56481		1401
21		0		21		0		0		0		55919
21		1		20		1		39.4624		3.36831		253
21		3		18		3		28.2449		2.56693		1428
22		0		22		0		0		0		56159
22		3		19		3		28.5394		3.22581		1441
23		0		23		0		0		0		55577
23		3		20		3		29.2012		3.22451		1533
23		23		0		7		12.3165		0		226
23		23		0		8		13.3417		0		256
23		23		0		9		3		0		8
24		0		24		0		0		0		55838
24		3		21		3		30.0657		2.66109		1493
24		23		1		8		10.6887		2.25179		221
24		24		0		10		10.651		0		47
24		24		0		11		0		0		1
25		0		25		0		0		0		55978
25		3		22		3		29.7701		3.55092		1518
25		25		0		12		9.10267		0		104
26		0		26		0		0		0		55805
26		3		23		3		29.6633		3.53102		1555
26		25		1		12		39.4877		10.0084		87
26		26		0		13		12.4811		0		153
27		0		27		0		0		0		55455
27		3		24		3		30.225		3.57571		1643
27		25		2		12		14.7678		3.84249		139
27		26		1		13		12.7715		0		363
28		0		28		0		0		0		56115
28		3		25		3		29.1568		3.51733		1485
29		0		29		0		0		0		55931
29		3		26		3		28.0819		3.45114		1430
29		29		0		14		12.1733		0		239
30		0		30		0		0		0		56164
30		3		27		3		28.1107		3.39204		1436
31		0		31		0		0		0		55623
31		3		28		3		29.2644		3.60904		1610
31		31		0		15		17.3033		0		367
32		0		32		0		0		0		56175
32		3		29		3		28.226		3.14377		1400
32		31		1		15		12.7681		1.69709		25
33		0		33		0		0		0		56003
33		3		30		3		26.3268		3.19244		1361
33		31		2		15		15.1804		14.7589		236
34		0		34		0		0		0		56192
34		3		31		3		26.0903		3.1716		1338
34		31		3		15		10.0433		2.98535		70
35		0		35		0		0		0		55651
35		3		32		3		28.0347		3.20498		1449
35		31		4		15		24.8555		7.45144		500
36		0		36		0		0		0		56081
36		3		33		3		26.576		3.12348		1347
36		31		5		15		16.2566		2.32965		172
37		0		37		0		0		0		55990
37		3		34		3		27.4747		3.1125		1375
37		31		6		15		14.6491		7.9991		235
38		0		38		0		0		0		56103
38		3		35		3		27.1597		3.13214		1369
38		38		0		16		13.3417		0		128
39		0		39		0		0		0		55427
39		3		36		3		28.7552		3.13913		1476
39		38		1		16		26.6923		13.3167		697
40		0		40		0		0		0		55926
40		3		37		3		28.8688		3.05297		1382
40		38		2		16		17.8798		2.48462		292
41		0		41		0		0		0		55614
41		3		38		3		29.1701		2.71523		1385
41		38		3		16		21.5657		4.09963		601
42		0		42		0		0		0		55735
42		3		39		3		28.8009		3.04822		1379
42		38		4		16		19.2797		2.75621		486
43		0		43		0		0		0		55249
43		3		40		3		29.9216		3.1323		1474
43		38		5		16		22.7654		2.8742		849
43		43		0		17		7.5074		0		28
44		0		44		0		0		0		55545
44		3		41		3		28.7875		2.68864		1350
44		38		6		16		20.641		2.60131		705
45		0		45		0		0		0		55974
45		3		42		3		28.4012		2.67258		1320
45		38		7		16		19.2124		2.48466		306
46		0		46		0		0		0		55636
46		3		43		3		27.814		2.63737		1298
46		38		8		16		21.4073		2.54166		666
47		0		47		0		0		0		55352
47		3		44		3		28.8549		2.73784		1410
47		38		9		16		20.5757		2.71687		838
48		0		48		0		0		0		55834
48		3		45		3		29.954		2.8883		1255
48		38		10		16		19.3559		2.23737		503
48		48		0		18		2.5		0		8
49		0		49		0		0		0		55882
49		3		46		3		29.3448		2.83116		1221
49		38		11		16		20.5818		3.60786		497
50		0		50		0		0		0		55795
50		3		47		3		29.7468		2.88152		1256
50		38		12		16		18.9178		2.71947		549
51		0		51		0		0		0		55169
51		3		48		3		29.9765		2.92762		1369
51		38		13		16		27.2239		3.54084		1051
51		51		0		19		3.97522		0		11
52		0		52		0		0		0		55639
52		3		49		3		28.4189		2.75695		1202
52		38		14		16		22.8035		2.54882		759
53		0		53		0		0		0		55636
53		3		50		3		27.6226		2.70838		1191
53		38		15		16		23.8349		2.74185		773
54		0		54		0		0		0		55688
54		3		51		3		27.6232		2.92988		1217
54		38		16		16		22.7801		2.46854		691
54		54		0		20		2.5		0		4
55		0		55		0		0		0		55092
55		3		52		3		29.2765		3.16481		1384
55		38		17		16		26.6823		3.42622		1107
55		55		0		21		5.09902		0		17
56		0		56		0		0		0		55547
56		3		53		3		27.879		2.8106		1138
56		38		18		16		24.0644		2.48259		915
57		0		57		0		0		0		55719
57		3		54		3		27.3793		2.73991		1152
57		38		19		16		22.1033		2.5091		729
58		0		58		0		0		0		55677
58		3		55		3		26.7509		2.69167		1156
58		38		20		16		22.0296		3.045		767
59		0		59		0		0		0		55218
59		3		56		3		27.3421		2.7619		1241
59		38		21		16		25.0984		2.8223		1141
60		0		60		0		0		0		55715
60		3		57		3		26.1907		2.6837		1140
60		38		22		16		21.5042		2.40043		745
61		0		61		0		0		0		55663
61		3		58		3		25.6984		2.71175		1135
61		38		23		16		23.9176		3.08265		802
62		0		62		0		0		0		55740
62		3		59		3		25.4466		2.69841		1113
62		38		24		16		22.0911		2.48056		741
62		62		0		22		2.5		0		6
63		0		63		0		0		0		55164
63		3		60		3		26.9985		2.72181		1242
63		38		25		16		24.805		2.68537		1192
63		63		0		23		1		0		2
64		0		64		0		0		0		55669
64		3		61		3		26.3515		2.71522		1126
64		38		26		16		21.7757		2.38419		805
65		0		65		0		0		0		55553
65		3		62		3		26.357		2.63976		1116
65		38		27		16		21.8716		2.53159		931
66		0		66		0		0		0		55493
66		3		63		3		26.8016		2.70837		1137
66		38		28		16		23.5933		2.53125		970
67		0		67		0		0		0		55111
67		3		64		3		27.1455		2.68717		1261
67		38		29		16		25.3518		2.57247		1228
68		0		68		0		0		0		55443
68		3		65		3		26.7466		2.68561		1166
68		38		30		16		24.7539		2.58115		991
69		0		69		0		0		0		55451
69		3		66		3		27.0611		2.69453		1183
69		38		31		16		24.4766		2.58494		966
70		0		70		0		0		0		55409
70		3		67		3		26.2551		2.6399		1186
70		38		32		16		26.2826		2.797		1005
71		0		71		0		0		0		55178
71		3		68		3		26.728		2.71104		1282
71		38		33		16		26.6253		2.76939		1140
72		0		72		0		0		0		55530
72		3		69		3		25.9445		2.66444		1144
72		38		34		16		21.235		2.22766		919
72		72		0		24		2.5		0		7
73		0		73		0		0		0		55653
73		3		70		3		25.3381		2.70716		1150
73		38		35		16		19.6528		2.3189		797
74		0		74		0		0		0		55667
74		3		71		3		24.7425		2.67756		1128
74		38		36		16		23.2363		2.875		805
75		0		75		0		0		0		55258
75		3		72		3		25.5477		2.76345		1219
75		38		37		16		25.2139		2.74486		1045
75		75		0		25		8.86707		0		78
76		0		76		0		0		0		55687
76		3		73		3		24.6019		2.63223		1140
76		38		38		16		20.3826		2.27386		773
77		0		77		0		0		0		55632
77		3		74		3		25.6388		2.66084		1144
77		38		39		16		22.3412		2.73336		824
78		0		78		0		0		0		55660
78		3		75		3		25.0912		2.68698		1153
78		38		40		16		21.8385		2.66206		787
79		0		79		0		0		0		55423
79		3		76		3		25.9605		2.71634		1227
79		38		41		16		23.6326		2.62931		950
80		0		80		0		0		0		55674
80		3		77		3		25.0434		2.61906		1157
80		38		42		16		22.0147		2.56513		769
81		0		81		0		0		0		55720
81		3		78		3		24.7583		2.64573		1137
81		38		43		16		21.361		2.65412		743
82		0		82		0		0		0		55770
82		3		79		3		24.4276		2.6709		1120
82		38		44		16		21.6168		2.71293		710
83		0		83		0		0		0		55267
83		3		80		3		25.7649		2.7316		1209
83		38		45		16		20.883		2.67676		828
83		83		0		26		14.9195		0		296
84		0		84		0		0		0		55870
84		3		81		3		33.085		3.64713		1106
84		38		46		16		20.9503		2.8621		624
85		0		85		0		0		0		55864
85		3		82		3		25.074		2.64254		1119
85		38		47		16		20.9696		2.91236		617
86		0		86		0		0		0		55901
86		3		83		3		24.5559		2.66802		1097
86		38		48		16		20.2155		2.7792		602
87		0		87		0		0		0		55342
87		3		84		3		26.1328		2.67547		1193
87		38		49		16		21.0603		2.67949		698
87		87		0		27		16.2672		0		356
87		87		0		28		3.16228		0		11
88		0		88		0		0		0		55960
88		3		85		3		25.2034		2.62163		1095
88		38		50		16		16.2532		2.26071		446
88		87		1		28		15.901		0		99
89		0		89		0		0		0		55995
89		3		86		3		24.7983		2.57891		1080
89		38		51		16		13.5275		2.32876		314
89		87		2		28		15.4446		0		211
90		0		90		0		0		0		55896
90		3		87		3		25.2629		2.62186		1111
90		38		52		16		19.0157		3.5191		296
90		87		3		28		16.7035		0		297
91		0		91		0		0		0		55192
91		3		88		3		25.1187		2.63921		1181
91		38		53		16		19.5906		2.9182		507
91		87		4		28		18.0367		0		430
91		91		0		29		15.4977		0		290
92		0		92		0		0		0		55743
92		3		89		3		24.531		2.54551		1105
92		38		54		16		16.1		2.55047		284
92		87		5		28		18.3873		4.21012		468
93		0		93		0		0		0		55812
93		3		90		3		24.3117		2.49631		1071
93		38		55		16		15.7768		2.69505		200
93		87		6		28		19.3081		3.55043		517
94		0		94		0		0		0		55834
94		3		91		3		24.1819		2.5345		1054
94		38		56		16		12.5206		2.58596		145
94		87		7		28		20.3081		2.90228		567
95		0		95		0		0		0		55328
95		3		92		3		25.2051		2.60681		1174
95		38		57		16		15.6228		3.34256		201
95		87		8		28		22.7226		3.61925		679
95		95		0		30		13.9129		0		218
96		0		96		0		0		0		55766
96		3		93		3		24.4009		2.51573		1057
96		38		58		16		13.0424		5.34631		102
96		87		9		28		21.3336		3.40454		675
97		0		97		0		0		0		55714
97		3		94		3		24.1164		2.49383		1078
97		38		59		16		7.9379		2.85832		53
97		87		10		28		22.9348		3.24114		755
98		0		98		0		0		0		55739
98		3		95		3		24.1451		2.521		1025
98		87		11		28		23.2313		3.19235		836
99		0		99		0		0		0		55366
99		3		96		3		25.2402		2.59892		1143
99		87		12		28		24.2084		3.31697		960
99		99		0		31		10.8121		0		131
100		0		100		0		0		0		55574
100		3		97		3		24.6404		2.61986		1023
100		87		13		28		24.6465		3.13002		1003
101		0		101		0		0		0		55481
101		3		98		3		24.7266		2.61738		1068
101		87		14		28		24.9582		3.09878		1051
102		0		102		0		0		0		55476
102		3		99		3		23.8085		2.4894		1054
102		87		15		28		25.687		3.02272		1070
103		0		103		0		0		0		55301
103		3		100		3		24.939		2.60191		1111
103		87		16		28		26.2639		3.07097		1124
103		103		0		32		7.30616		0		64
104		0		104		0		0		0		55532
104		3		101		3		24.2588		2.50384		1020
104		87		17		28		25.358		2.59932		1048
105		0		105		0		0		0		55474
105		3		102		3		23.3846		2.48186		1000
105		87		18		28		25.6131		2.59288		1125
105		105		0		33		0		0		1
106		0		106		0		0		0		55394
106		3		103		3		23.7708		2.58682		1044
106		87		19		28		25.4151		2.5351		1155
106		106		0		34		2.23607		0		7
107		0		107		0		0		0		54932
107		3		104		3		23.8824		2.53429		1088
107		87		20		28		26.2716		3.06751		1252
107		106		1		34		11.4086		0		142
107		107		0		35		16.2177		0		186
108		0		108		0		0		0		55356
108		3		105		3		23.2125		2.48441		1025
108		87		21		28		26.8585		3.01844		1219
109		0		109		0		0		0		55399
109		3		106		3		23.2109		2.57064		930
109		87		22		28		27.4235		3.42374		1271
110		0		110		0		0		0		55286
110		3		107		3		22.918		2.54191		1008
110		87		23		28		26.9753		3.42496		1294
110		110		0		36		9.43398		0		7
110		110		0		37		2.23607		0		5
111		0		111		0		0		0		54705
111		3		108		3		23.6399		2.51248		1084
111		87		24		28		27.6277		3.43811		1351
111		110		1		36		8.71565		0		183
111		111		0		38		13.6015		0		277
112		0		112		0		0		0		55285
112		3		109		3		22.6753		2.50223		1015
112		87		25		28		28.0199		3.3173		1300
113		0		113		0		0		0		55236
113		3		110		3		23.1549		2.58441		928
113		87		26		28		27.4442		3.36538		1340
113		113		0		39		7.7394		0		96
114		0		114		0		0		0		55210
114		3		111		3		23.1257		2.62911		993
114		87		27		28		26.6801		3.47527		1299
114		113		1		39		6.45682		2.43411		98
115		0		115		0		0		0		54548
115		3		112		3		40.8721		4.57414		1079
115		87		28		28		27.1815		3.56833		1324
115		113		2		39		15.8411		18.9055		370
115		115		0		40		16.4012		0		279
116		0		116		0		0		0		55216
116		3		113		3		22.6007		2.49004		1001
116		87		29		28		26.4879		3.1921		1207
116		113		3		39		11.6307		5.57338		176
117		0		117		0		0		0		55275
117		3		114		3		22.3837		2.51667		937
117		87		30		28		25.38		3.22548		1209
117		113		4		39		9.91539		2.56099		179
118		0		118		0		0		0		55343
118		3		115		3		22.7154		2.56358		983
118		87		31		28		24.939		3.2219		1208
118		113		5		39		8.1988		2.77496		66
119		0		119		0		0		0		54638
119		3		116		3		42.1649		4.75682		1062
119		87		32		28		25.7471		3.22909		1287
119		113		6		39		16.3763		5.99981		354
119		119		0		41		13.6015		0		259
120		0		120		0		0		0		55247
120		3		117		3		22.0669		2.39536		994
120		87		33		28		24.829		3.14716		1146
120		113		7		39		13.6919		2.26373		213
121		0		121		0		0		0		55294
121		3		118		3		21.8728		2.50765		908
121		87		34		28		23.4326		3.14154		1153
121		113		8		39		13.3785		3.08935		244
121		121		0		42		0		0		1
122		0		122		0		0		0		55150
122		3		119		3		21.7607		2.48354		975
122		87		35		28		23.7843		3.12482		1153
122		113		9		39		15.2324		3.23552		322
123		0		123		0		0		0		54656
123		3		120		3		42.2422		4.79178		1037
123		87		36		28		32.1403		3.71274		1248
123		113		10		39		15.719		2.95425		504
123		123		0		43		35.3768		0		155
124		0		124		0		0		0		55076
124		3		121		3		22.1608		2.41826		967
124		87		37		28		24.5909		3.07059		1116
124		113		11		39		15.4025		2.58442		437
124		124		0		44		2		0		4
125		0		125		0		0		0		55123
125		3		122		3		22.3578		2.52291		917
125		87		38		28		23.7397		2.42147		1108
125		113		12		39		17.1227		2.70023		452
126		0		126		0		0		0		55204
126		3		123		3		22.0219		2.5007		945
126		87		39		28		24.3079		2.53765		1125
126		113		13		39		19.4016		2.88328		326
127		0		127		0		0		0		54450
127		3		124		3		22.2624		2.49153		996
127		87		40		28		26.1207		3.10577		1246
127		113		14		39		38.8595		4.9779		787
127		127		0		45		13.0384		0		121
128		0		128		0		0		0		55178
128		3		125		3		21.2365		2.41042		878
128		87		41		28		24.4985		2.50313		1138
128		113		15		39		23.8262		2.34571		406
129		0		129		0		0		0		55089
129		3		126		3		21.869		2.49669		902
129		87		42		28		25.1612		2.56541		1164
129		113		16		39		15.5043		2.52713		445
130		0		130		0		0		0		55053
130		3		127		3		21.7794		2.46466		910
130		87		43		28		25.5495		2.60725		1173
130		113		17		39		18.2632		2.68109		464
131		0		131		0		0		0		55002
131		3		128		3		22.8678		2.59719		915
131		87		44		28		25.7482		2.60806		1173
131		113		18		39		22.2101		3.15189		510
132		0		132		0		0		0		54288
132		3		129		3		23.5961		2.64892		1041
132		87		45		28		26.3836		2.61629		1252
132		113		19		39		22.5357		2.94857		715
132		132		0		46		19.8494		0		304
133		0		133		0		0		0		54993
133		3		130		3		21.9272		2.37484		927
133		87		46		28		26.6718		2.72914		1153
133		113		20		39		20.5819		2.56276		527
134		0		134		0		0		0		55059
134		3		131		3		23.4576		2.75296		866
134		87		47		28		26.5733		2.69789		1131
134		113		21		39		19.9183		2.6031		544
135		0		135		0		0		0		54943
135		3		132		3		22.9141		2.6392		952
135		87		48		28		26.4614		2.71106		1148
135		113		22		39		19.5202		2.76658		550
135		135		0		47		3.66666		0		7
136		0		136		0		0		0		54399
136		3		133		3		24.5122		2.86691		1044
136		87		49		28		26.9293		3.07572		1225
136		113		23		39		23.8568		3.02357		803
136		136		0		48		9.61978		0		129
137		0		137		0		0		0		54961
137		3		134		3		21.1682		2.32726		939
137		87		50		28		26.1137		2.663		1126
137		113		24		39		19.4622		2.38828		574
138		0		138		0		0		0		54965
138		3		135		3		22.1507		2.58484		859
138		87		51		28		26.3085		2.69577		1131
138		113		25		39		20.2085		2.63614		645
139		0		139		0		0		0		55043
139		3		136		3		22.1385		2.61277		927
139		87		52		28		25.9553		2.63415		1111
139		113		26		39		21.1352		2.82069		519
140		0		140		0		0		0		54455
140		3		137		3		21.9562		2.58068		969
140		87		53		28		26.2447		2.63094		1183
140		113		27		39		22.0104		3.01903		811
140		140		0		49		6.66667		0		15
140		140		0		50		9.1799		0		165
140		140		0		51		1		0		2
141		0		141		0		0		0		55097
141		3		138		3		21.793		2.65535		817
141		87		54		28		25.141		2.5661		1095
141		113		28		39		18.4656		2.40369		591
142		0		142		0		0		0		55024
142		3		139		3		22.0247		2.82021		836
142		87		55		28		25.2554		2.62217		1057
142		113		29		39		21.7097		2.7442		683
143		0		143		0		0		0		55052
143		3		140		3		22.3341		2.82955		758
143		87		56		28		25.5259		2.67259		1056
143		113		30		39		21.2503		2.54194		734
144		0		144		0		0		0		54561
144		3		141		3		22.3225		2.82884		850
144		87		57		28		27.7675		2.88056		1145
144		113		31		39		22.7183		2.58355		921
144		144		0		52		22.4335		0		90
144		144		0		53		33.9516		0		33
145		0		145		0		0		0		55154
145		3		142		3		21.2616		2.95579		728
145		87		58		28		26.5442		2.88126		1031
145		113		32		39		20.7021		2.3837		683
145		145		0		54		2		0		4
146		0		146		0		0		0		55162
146		3		143		3		21.0804		2.73645		692
146		87		59		28		26.4171		2.85791		994
146		113		33		39		20.8068		2.51594		752
147		0		147		0		0		0		55194
147		3		144		3		17.6427		2.74149		654
147		87		60		28		25.9493		2.78499		1005
147		113		34		39		21.3646		2.508		747
148		0		148		0		0		0		54809
148		3		145		3		22.4256		2.99516		722
148		87		61		28		26.7073		3.16831		1188
148		113		35		39		23.1104		2.67268		881
149		0		149		0		0		0		55421
149		3		146		3		19.8434		2.57005		606
149		87		62		28		26.7414		2.73933		1006
149		113		36		39		19.1254		2.23058		563
149		149		0		55		2.5		0		4
150		0		150		0		0		0		55472
150		3		147		3		17.4487		2.4204		559
150		87		63		28		25.2175		2.70862		1010
150		113		37		39		17.7783		2.6394		559
151		0		151		0		0		0		55449
151		3		148		3		19.5723		2.8039		548
151		87		64		28		25.0878		2.66814		1021
151		113		38		39		17.3819		2.3633		578
151		151		0		56		2		0		4
152		0		152		0		0		0		54944
152		3		149		3		18.8415		2.6004		569
152		87		65		28		25.8661		2.78538		1110
152		113		39		39		39.1795		4.76515		952
152		152		0		57		4.68451		0		25
153		0		153		0		0		0		55585
153		3		150		3		16.2623		2.40345		470
153		87		66		28		25.321		2.71605		999
153		113		40		39		33.8386		3.52665		546
154		0		154		0		0		0		55435
154		3		151		3		17.1524		2.57324		461
154		87		67		28		24.8248		2.69948		992
154		113		41		39		36.1231		3.89685		712
155		0		155		0		0		0		55677
155		3		152		3		15.2831		2.44249		386
155		87		68		28		24.6306		2.70618		995
155		113		42		39		33.5321		3.22635		542
156		0		156		0		0		0		55078
156		3		153		3		16.9556		2.68334		447
156		87		69		28		37.1231		4.05665		1076
156		113		43		39		34.466		3.39084		952
156		156		0		58		7.17729		0		47
157		0		157		0		0		0		55672
157		3		154		3		15.6933		2.4464		358
157		87		70		28		24.3867		2.63331		973
157		113		44		39		28.9835		2.78391		589
157		157		0		59		2.23607		0		8
158		0		158		0		0		0		55715
158		3		155		3		14.3618		2.41951		258
158		87		71		28		23.8371		2.55899		973
158		113		45		39		29.0717		2.89996		653
158		158		0		60		0		0		1
159		0		159		0		0		0		55816
159		3		156		3		12.3022		2.39691		245
159		87		72		28		23.8788		2.5995		985
159		113		46		39		30.314		2.93674		554
160		0		160		0		0		0		55069
160		3		157		3		17.4662		3.23337		332
160		87		73		28		24.7045		2.64251		1059
160		113		47		39		30.1728		2.76956		865
160		160		0		61		11.3434		0		275
161		0		161		0		0		0		55981
161		3		158		3		8.91967		2.25261		86
161		87		74		28		24.6022		2.67495		967
161		113		48		39		28.782		2.50483		566
162		0		162		0		0		0		56142
162		3		159		3		8.52983		2.65757		59
162		87		75		28		24.7735		2.70985		985
162		113		49		39		28.5456		2.82683		414
163		0		163		0		0		0		56132
163		3		160		3		7.17281		1.92951		14
163		87		76		28		24.5403		2.62899		1001
163		113		50		39		28.3086		2.82629		453
164		0		164		0		0		0		55729
164		87		77		28		26.1078		2.78817		1088
164		113		51		39		28.014		2.77365		733
164		164		0		62		6.65319		0		47
164		164		0		63		1.5		0		3
165		0		165		0		0		0		56325
165		87		78		28		25.091		2.64186		998
165		113		52		39		25.7934		2.55824		277
166		0		166		0		0		0		56462
166		87		79		28		24.3506		2.64455		971
166		113		53		39		31.2565		4.61534		167
167		0		167		0		0		0		56425
167		87		80		28		24.13		2.65135		967
167		113		54		39		11.9696		2.80964		208
168		0		168		0		0		0		55847
168		87		81		28		25.185		2.67522		1081
168		113		55		39		34.7963		5.75386		614
168		168		0		64		5.06287		0		57
168		168		0		65		0		0		1
169		0		169		0		0		0		56167
169		87		82		28		23.9201		2.56183		958
169		113		56		39		34.9826		4.47351		466
169		169		0		66		2.5		0		4
169		169		0		67		2.23607		0		5
170		0		170		0		0		0		56203
170		87		83		28		22.9654		2.5726		960
170		113		57		39		18.8817		2.70708		437
171		0		171		0		0		0		56233
171		87		84		28		22.79		2.70161		943
171		113		58		39		19.5138		2.87482		419
171		171		0		68		2.23607		0		5
172		0		172		0		0		0		55892
172		87		85		28		23.6754		2.60093		1041
172		113		59		39		19.9418		2.83972		629
172		172		0		69		5.36184		0		35
172		172		0		70		1.5		0		3
173		0		173		0		0		0		56219
173		87		86		28		23.0269		2.58743		942
173		113		60		39		17.0241		2.43381		434
173		173		0		71		2.23607		0		5
174		0		174		0		0		0		56180
174		87		87		28		22.5191		2.5056		965
174		113		61		39		19.0763		2.92149		455
175		0		175		0		0		0		56167
175		87		88		28		22.8694		2.55535		951
175		113		62		39		16.8472		2.58219		482
176		0		176		0		0		0		55520
176		87		89		28		24.1066		2.71418		1040
176		113		63		39		23.8146		3.00738		743
176		176		0		72		14.8661		0		296
176		176		0		73		0		0		1
177		0		177		0		0		0		56156
177		87		90		28		23.9429		2.69322		945
177		113		64		39		18.706		2.4609		437
177		176		1		72		9.41653		1.95326		62
178		0		178		0		0		0		56223
178		87		91		28		22.8987		2.58849		952
178		113		65		39		20.3906		3.25353		418
178		178		0		74		2.66667		0		7
179		0		179		0		0		0		56045
179		87		92		28		23.2708		2.61696		945
179		113		66		39		18.6048		2.7692		601
179		179		0		75		2.33522		0		9
180		0		180		0		0		0		55657
180		87		93		28		23.9591		2.66126		1038
180		113		67		39		23.2013		3.02439		847
180		180		0		76		8.544		0		58
181		0		181		0		0		0		56115
181		87		94		28		23.4067		2.65653		929
181		113		68		39		20.1896		2.82795		556
182		0		182		0		0		0		56057
182		87		95		28		22.9958		2.57362		938
182		113		69		39		20.1024		2.86988		605
183		0		183		0		0		0		56160
183		87		96		28		22.9516		2.60187		934
183		113		70		39		18.5226		2.71472		506
184		0		184		0		0		0		55429
184		87		97		28		24.0057		2.81366		1024
184		113		71		39		23.2887		3.28209		946
184		184		0		77		14.8661		0		112
184		184		0		78		8.06226		0		89
185		0		185		0		0		0		55904
185		87		98		28		22.9756		2.53124		910
185		113		72		39		20.1499		2.29011		786
186		0		186		0		0		0		55876
186		87		99		28		22.4138		2.56101		909
186		113		73		39		20.6819		2.40147		793
186		186		0		79		4.33422		0		22
187		0		187		0		0		0		55960
187		87		100		28		23.6335		2.6957		910
187		113		74		39		21.4609		2.47972		730
188		0		188		0		0		0		55655
188		87		101		28		24.4177		2.76019		1005
188		113		75		39		23.4976		2.67422		938
188		188		0		80		1		0		2
189		0		189		0		0		0		55972
189		87		102		28		24.1852		2.76841		908
189		113		76		39		20.1674		2.42986		720
190		0		190		0		0		0		56002
190		87		103		28		23.7092		2.72201		888
190		113		77		39		19.9623		2.61527		710
191		0		191		0		0		0		56019
191		87		104		28		23.3589		2.68755		900
191		113		78		39		21.3745		2.94729		681
192		0		192		0		0		0		55689
192		87		105		28		24.9072		2.80504		1023
192		113		79		39		20.9586		2.78305		871
192		192		0		81		19.5937		0		17
193		0		193		0		0		0		56084
193		87		106		28		23.4355		2.55712		923
193		113		80		39		19.2446		2.36169		593
194		0		194		0		0		0		56170
194		87		107		28		23.2903		2.63617		876
194		113		81		39		15.6452		2.38101		537
194		194		0		82		3.64966		0		15
194		194		0		83		1		0		2
195		0		195		0		0		0		56070
195		87		108		28		22.7838		2.63171		901
195		113		82		39		23.1612		3.52967		629
196		0		196		0		0		0		55780
196		87		109		28		23.4946		2.67522		981
196		113		83		39		23.3838		3.1035		820
196		196		0		84		7.01783		0		19
197		0		197		0		0		0		56183
197		87		110		28		22.4316		2.51873		888
197		113		84		39		16.1278		2.26213		529
198		0		198		0		0		0		56244
198		87		111		28		22.6254		2.57094		874
198		113		85		39		15.2287		2.42387		482
199		0		199		0		0		0		56269
199		87		112		28		21.7768		2.49933		890
199		113		86		39		15.4436		2.40661		441
200		0		200		0		0		0		55938
200		87		113		28		22.2729		2.52974		961
200		113		87		39		18.3545		2.60966		681
200		200		0		85		6.6214		0		20
201		0		201		0		0		0		56394
201		87		114		28		21.5897		2.50247		854
201		113		88		39		14.805		2.39047		352
202		0		202		0		0		0		56369
202		87		115		28		21.261		2.52275		878
202		113		89		39		14.1384		2.57094		353
203		0		203		0		0		0		56338
203		87		116		28		21.1242		2.49038		855
203		113		90		39		21.6234		3.81112		407
204		0		204		0		0		0		56012
204		87		117		28		22.9045		2.66817		940
204		113		91		39		19.6364		3.13575		591
204		204		0		86		8.01561		0		53
204		204		0		87		2		0		4
205		0		205		0		0		0		56510
205		87		118		28		21.9537		2.57632		835
205		113		92		39		12.7324		2.15226		255
206		0		206		0		0		0		56437
206		87		119		28		21.5114		2.55081		871
206		113		93		39		13.7796		3.04394		289
206		206		0		88		1.11803		0		3
207		0		207		0		0		0		56405
207		87		120		28		21.0904		2.48767		847
207		113		94		39		13.8372		2.73283		348
208		0		208		0		0		0		56276
208		87		121		28		22.5247		2.65538		926
208		113		95		39		14.1321		2.54314		395
208		208		0		89		1.11803		0		3
209		0		209		0		0		0		56699
209		87		122		28		21.4947		2.50868		854
209		113		96		39		10.2858		2.05218		47
210		0		210		0		0		0		56736
210		87		123		28		21.467		2.49406		848
210		113		97		39		8.54418		2.46141		16
211		0		211		0		0		0		56634
211		87		124		28		20.9337		2.52108		817
211		113		98		39		9.71738		4.66603		149
212		0		212		0		0		0		56480
212		87		125		28		21.966		2.50506		926
212		113		99		39		16.1688		9.18422		112
212		212		0		90		34		0		82
213		0		213		0		0		0		56767
213		87		126		28		21.1722		2.44249		833
214		0		214		0		0		0		56796
214		87		127		28		20.6387		2.49763		804
215		0		215		0		0		0		56805
215		87		128		28		21.1849		2.62306		795
216		0		216		0		0		0		56598
216		87		129		28		41.6199		5.01234		927
216		216		0		91		7.61577		0		67
216		216		0		92		2.06155		0		5
216		216		0		93		1.11803		0		3
217		0		217		0		0		0		56806
217		87		130		28		20.4512		2.36072		794
218		0		218		0		0		0		56825
218		87		131		28		20.8025		2.59805		775
219		0		219		0		0		0		56804
219		87		132		28		20.1665		2.48358		796
220		0		220		0		0		0		56609
220		87		133		28		32.6766		3.75878		898
220		220		0		94		5.4923		0		62
220		220		0		95		3.60555		0		31
221		0		221		0		0		0		56833
221		87		134		28		20.0859		2.53531		767
222		0		222		0		0		0		56821
222		87		135		28		19.7977		2.4778		779
223		0		223		0		0		0		56809
223		87		136		28		21.5319		2.70378		791
224		0		224		0		0		0		56659
224		87		137		28		21.2467		2.61769		870
224		224		0		96		7.61577		0		69
224		224		0		97		1		0		2
225		0		225		0		0		0		56822
225		87		138		28		19.1308		2.39162		778
226		0		226		0		0		0		56821
226		87		139		28		21.3132		2.73514		779
227		0		227		0		0		0		56818
227		87		140		28		19.7729		2.47935		768
227		227		0		98		2.82841		0		14
228		0		228		0		0		0		56458
228		87		141		28		21.3373		2.62173		879
228		228		0		99		13.0225		0		180
228		228		0		100		8.73212		0		62
228		228		0		101		5.05824		0		21
229		0		229		0		0		0		56843
229		87		142		28		20.1536		2.39705		753
229		229		0		102		2.5		0		4
230		0		230		0		0		0		56605
230		87		143		28		20.0408		2.52113		782
230		230		0		103		11.919		0		213
231		0		231		0		0		0		56827
231		87		144		28		19.1853		2.40343		773
232		0		232		0		0		0		56456
232		87		145		28		20.2021		2.4636		841
232		232		0		104		15		0		278
232		232		0		105		5.35824		0		25
233		0		233		0		0		0		56821
233		87		146		28		19.436		2.42038		779
234		0		234		0		0		0		56782
234		87		147		28		18.9555		2.42152		714
234		234		0		106		8.36742		0		100
234		234		0		107		2		0		4
235		0		235		0		0		0		56846
235		87		148		28		19.3324		2.47993		747
235		235		0		108		2.5		0		7
236		0		236		0		0		0		56055
236		87		149		28		20.3319		2.56231		852
236		236		0		109		11.1187		0		293
236		236		0		110		14.9406		0		330
236		236		0		111		7.82624		0		70
237		0		237		0		0		0		56669
237		87		150		28		19.1198		2.49751		693
237		236		1		109		10.3928		3.23988		238
238		0		238		0		0		0		56788
238		87		151		28		19.8585		2.51458		775
238		236		2		109		8.73007		1.90571		31
238		238		0		112		3.75832		0		6
239		0		239		0		0		0		56900
239		87		152		28		19.2867		2.47003		696
239		238		1		112		2.02759		1.41422		4
240		0		240		0		0		0		56461
240		87		153		28		20.1351		2.54951		828
240		238		2		112		11.7397		18.3698		303
240		240		0		113		2.66667		0		8
241		0		241		0		0		0		56833
241		87		154		28		19.3317		2.4177		757
241		238		3		112		8.3685		1.85482		10
242		0		242		0		0		0		56857
242		87		155		28		18.9676		2.49466		673
242		242		0		114		6.54058		0		70
243		0		243		0		0		0		56754
243		87		156		28		19.6546		2.55554		756
243		242		1		114		3.93912		2.14877		22
243		243		0		115		8.24705		0		56
243		243		0		116		2.37698		0		12
244		0		244		0		0		0		56147
244		87		157		28		20.6954		2.53007		813
244		242		2		114		11.5818		7.40386		279
244		243		1		115		11.6577		3.56792		275
244		244		0		117		7.83422		0		86
245		0		245		0		0		0		56838
245		87		158		28		19.9106		2.51651		759
245		245		0		118		2		0		3
246		0		246		0		0		0		56745
246		87		159		28		19.908		2.54316		701
246		245		1		118		13.1244		2.92083		99
246		246		0		119		6.1904		0		55
247		0		247		0		0		0		56617
247		87		160		28		20.0036		2.69109		729
247		245		2		118		11.1589		2.87091		254
248		0		248		0		0		0		56065
248		87		161		28		21.3422		2.84658		834
248		245		3		118		28.6239		151.593		394
248		248		0		120		13.1752		0		262
248		248		0		121		4.90666		0		33
248		248		0		122		2.37698		0		12
249		0		249		0		0		0		56624
249		87		162		28		20.6857		2.63802		685
249		245		4		118		13.0326		10.6854		291
250		0		250		0		0		0		56611
250		87		163		28		18.6267		2.48114		730
250		245		5		118		10.63		2.27404		257
250		250		0		123		0		0		1
250		250		0		124		0		0		1
251		0		251		0		0		0		56774
251		87		164		28		19.5711		2.54279		696
251		245		6		118		9.58038		2.13		130
252		0		252		0		0		0		56006
252		87		165		28		19.9283		2.49862		829
252		245		7		118		16.3472		4.49134		489
252		252		0		125		12.9153		0		225
252		252		0		126		6.20002		0		51
253		0		253		0		0		0		56425
253		87		166		28		19.7344		2.63998		669
253		245		8		118		15.1339		2.29133		506
254		0		254		0		0		0		56373
254		87		167		28		18.3959		2.49354		705
254		245		9		118		15.0623		2.32301		522
255		0		255		0		0		0		56481
255		87		168		28		19.2458		2.53452		684
255		245		10		118		15.3541		2.53251		435
256		0		256		0		0		0		56062
256		87		169		28		19.7685		2.54641		789
256		245		11		118		18.2828		2.95373		556
256		256		0		127		12.2703		0		177
256		256		0		128		3.54339		0		16
257		0		257		0		0		0		56721
257		87		170		28		18.4298		2.85069		563
257		245		12		118		16.2008		2.67545		316
258		0		258		0		0		0		56422
258		87		171		28		19.3168		2.8397		667
258		245		13		118		18.4316		3.26741		511
259		0		259		0		0		0		56301
259		87		172		28		19.0706		2.65259		640
259		245		14		118		18.7101		2.75949		659
260		0		260		0		0		0		55857
260		87		173		28		20.4357		2.77596		702
260		245		15		118		20.4954		2.61873		878
260		260		0		129		9.16697		0		163
261		0		261		0		0		0		56326
261		87		174		28		16.8718		2.80191		523
261		245		16		118		20.3478		2.50774		751
262		0		262		0		0		0		56207
262		87		175		28		19.3211		2.87889		595
262		245		17		118		20.7142		2.56605		798
263		0		263		0		0		0		56331
263		87		176		28		16.8872		2.45818		515
263		245		18		118		20.6912		2.46881		754
264		0		264		0		0		0		55947
264		87		177		28		18.9		2.70873		626
264		245		19		118		21.727		2.4563		981
264		264		0		130		7.56637		0		38
264		264		0		131		1.92873		0		6
264		264		0		132		1		0		2
265		0		265		0		0		0		56304
265		87		178		28		18.0958		2.66101		484
265		245		20		118		21.06		2.36679		812
266		0		266		0		0		0		56212
266		87		179		28		15.4246		2.4242		496
266		245		21		118		23.608		2.69368		892
267		0		267		0		0		0		56204
267		87		180		28		16.5875		2.60804		473
267		245		22		118		23.5126		2.61309		923
268		0		268		0		0		0		55921
268		87		181		28		18.7821		2.79048		536
268		245		23		118		24.7283		2.63547		1143
269		0		269		0		0		0		56012
269		87		182		28		15.8894		2.41899		457
269		245		24		118		23.3446		2.46558		954
269		269		0		133		5.75423		0		55
269		269		0		134		11		0		122
270		0		270		0		0		0		56112
270		87		183		28		15.2403		2.48937		312
270		245		25		118		23.5553		2.57935		999
270		269		1		134		11.9829		4.07239		177
271		0		271		0		0		0		56009
271		87		184		28		16.1995		2.6827		434
271		245		26		118		22.6897		2.47212		930
271		269		2		134		13.0863		3.05553		227
272		0		272		0		0		0		55344
272		87		185		28		15.9933		2.50024		451
272		245		27		118		23.3178		2.56415		1133
272		269		3		134		15.5925		2.89674		353
272		272		0		135		11.0366		0		256
272		272		0		136		5.11594		0		63
273		0		273		0		0		0		56005
273		87		186		28		15.7999		2.59585		346
273		245		28		118		21.0914		2.42824		850
273		269		4		134		16.9655		3.12127		399
274		0		274		0		0		0		55852
274		87		187		28		14.7909		2.49423		358
274		245		29		118		22.8875		2.63162		946
274		269		5		134		17.9856		3.03839		444
275		0		275		0		0		0		55975
275		87		188		28		11.5402		2.47984		150
275		245		30		118		22.3868		2.4139		931
275		269		6		134		20.3839		2.85899		544
276		0		276		0		0		0		54988
276		87		189		28		40.2455		9.90296		380
276		245		31		118		23.6303		2.43657		1172
276		269		7		134		21.5422		3.03591		721
276		276		0		137		34.0294		0		330
276		276		0		138		5.66731		0		9
277		0		277		0		0		0		55521
277		87		190		28		14.2307		2.22399		282
277		245		32		118		22.5206		2.3826		1035
277		269		8		134		21.8864		3.06141		762
278		0		278		0		0		0		55501
278		87		191		28		14.4987		3.16752		159
278		245		33		118		23.3482		2.46606		1024
278		269		9		134		21.8271		2.91254		837
278		278		0		139		6.32859		0		79
279		0		279		0		0		0		55392
279		87		192		28		14.4987		3.16752		231
279		245		34		118		25.0965		2.54628		1058
279		269		10		134		21.861		2.908		911
279		278		1		139		5.45818		2.01773		8
280		0		280		0		0		0		55133
280		87		193		28		15.5319		3.10686		287
280		245		35		118		25.5599		2.51219		1147
280		269		11		134		22.4195		2.80906		1019
280		280		0		140		3.57429		0		8
280		280		0		141		1.80278		0		6
281		0		281		0		0		0		55423
281		87		194		28		12.8191		2.80067		102
281		245		36		118		24.3628		2.51504		936
281		269		12		134		22.3263		2.74509		1068
281		281		0		142		9.40053		0		71
282		0		282		0		0		0		55448
282		87		195		28		13.0098		4.24062		166
282		245		37		118		23.2425		2.54714		920
282		269		13		134		23.0782		2.47352		1066
283		0		283		0		0		0		55621
283		245		38		118		22.7076		2.54659		888
283		269		14		134		22.7402		2.67969		1091
284		0		284		0		0		0		55045
284		245		39		118		24.2492		2.58528		979
284		269		15		134		23.5858		2.75432		1175
284		284		0		143		13.78		0		302
284		284		0		144		8.26288		0		99
285		0		285		0		0		0		55624
285		245		40		118		20.7482		2.37266		794
285		269		16		134		23.8947		2.67756		1182
286		0		286		0		0		0		55640
286		245		41		118		20.9467		2.50593		789
286		269		17		134		24.204		2.83272		1171
287		0		287		0		0		0		55680
287		245		42		118		21.4099		2.57384		765
287		269		18		134		23.4282		2.78548		1155
288		0		288		0		0		0		55501
288		245		43		118		22.2372		2.58655		853
288		269		19		134		23.5232		2.79794		1214
288		288		0		145		5.84819		0		32
289		0		289		0		0		0		55864
289		245		44		118		20.3802		2.44621		667
289		269		20		134		23.0524		2.51753		1069
290		0		290		0		0		0		55918
290		245		45		118		20.9882		2.71989		652
290		269		21		134		22.3967		2.41797		1030
291		0		291		0		0		0		55975
291		245		46		118		19.9204		2.59903		630
291		269		22		134		22.3823		2.43721		995
292		0		292		0		0		0		55747
292		245		47		118		21.5689		2.82581		680
292		269		23		134		22.2171		2.44849		1078
292		292		0		146		5.61427		0		38
292		292		0		147		4.24264		0		19
292		292		0		148		3.84655		0		29
292		292		0		149		3.8478		0		9
293		0		293		0		0		0		56180
293		245		48		118		17.983		2.51157		484
293		269		24		134		21.2022		2.40531		936
294		0		294		0		0		0		56337
294		245		49		118		17.3473		2.65137		319
294		269		25		134		20.5732		2.31964		944
295		0		295		0		0		0		56361
295		245		50		118		18.1082		3.25056		314
295		269		26		134		20.7295		2.38252		925
296		0		296		0		0		0		56092
296		245		51		118		16.6264		2.92573		408
296		269		27		134		22.1217		2.40522		1032
296		296		0		150		4.62074		0		41
296		296		0		151		7.74419		0		27
297		0		297		0		0		0		56461
297		245		52		118		14.9851		2.63469		196
297		269		28		134		20.1212		2.33559		943
298		0		298		0		0		0		56616
298		245		53		118		12.3017		2.19737		42
298		269		29		134		20.3299		2.32859		942
299		0		299		0		0		0		56652
299		245		54		118		13.7031		3.41097		12
299		269		30		134		20.1562		2.33849		936
300		0		300		0		0		0		56285
300		269		31		134		21.6235		2.41735		1076
300		300		0		152		9.64421		0		101
300		300		0		153		6.82825		0		43
300		300		0		154		4.60977		0		30
300		300		0		155		8.32586		0		65
301		0		301		0		0		0		56605
301		269		32		134		21.7211		2.43027		994
301		301		0		156		0		0		1
302		0		302		0		0		0		56609
302		269		33		134		22.3033		2.47986		991
303		0		303		0		0		0		56600
303		269		34		134		22.3304		2.47255		1000
304		0		304		0		0		0		56500
304		269		35		134		23.751		2.58009		1100
305		0		305		0		0		0		56604
305		269		36		134		23.0502		2.58463		996
306		0		306		0		0		0		56615
306		269		37		134		22.9274		2.56717		985
307		0		307		0		0		0		56623
307		269		38		134		22.9854		2.54701		977
308		0		308		0		0		0		56529
308		269		39		134		23.8405		2.62403		1054
308		308		0		157		2.23607		0		8
308		308		0		158		29.189		0		9
309		0		309		0		0		0		56659
309		269		40		134		22.9646		2.55701		941
310		0		310		0		0		0		56592
310		269		41		134		22.452		2.5535		902
310		310		0		159		10.198		0		106
311		0		311		0		0		0		56601
311		269		42		134		21.6317		2.51209		861
311		310		1		159		8.39303		0		138
312		0		312		0		0		0		56264
312		269		43		134		22.9969		2.68033		976
312		310		2		159		11.3193		0		259
312		312		0		160		7.51798		0		101
313		0		313		0		0		0		56624
313		269		44		134		22.9645		2.7658		800
313		310		3		159		9.36979		2.11569		176
314		0		314		0		0		0		56638
314		269		45		134		22.5217		2.7123		815
314		310		4		159		8.74108		2.33576		147
315		0		315		0		0		0		56519
315		269		46		134		22.9859		2.75939		839
315		310		5		159		11.7789		3.16645		242
316		0		316		0		0		0		56317
316		269		47		134		23.8173		2.79022		947
316		310		6		159		12.7618		2.71525		336
317		0		317		0		0		0		56777
317		269		48		134		22.4563		2.67874		823
318		0		318		0		0		0		56512
318		269		49		134		21.9897		2.64433		826
318		318		0		161		12.9785		0		262
319		0		319		0		0		0		56491
319		269		50		134		21.4713		2.59628		804
319		318		1		161		12.7909		2.56509		305
320		0		320		0		0		0		56299
320		269		51		134		22.6714		2.70401		911
320		318		2		161		16.0415		39.3667		390
321		0		321		0		0		0		56439
321		269		52		134		22.1137		2.64002		805
321		318		3		161		17.3821		7.57429		356
322		0		322		0		0		0		56447
322		269		53		134		21.4869		2.48632		830
322		318		4		161		17.5493		3.2141		323
323		0		323		0		0		0		56395
323		269		54		134		21.3304		2.47469		844
323		318		5		161		17.0185		3.0616		361
324		0		324		0		0		0		55994
324		269		55		134		34.63		4.04371		944
324		318		6		161		20.7292		3.31874		635
324		324		0		162		4.52769		0		24
324		324		0		163		2		0		3
325		0		325		0		0		0		56210
325		269		56		134		21.3505		2.48012		852
325		318		7		161		19.8392		2.62726		538
326		0		326		0		0		0		56217
326		269		57		134		21.4484		2.51199		837
326		318		8		161		18.9975		2.69408		546
327		0		327		0		0		0		56269
327		269		58		134		21.2347		2.55258		813
327		318		9		161		16.6955		2.5261		518
328		0		328		0		0		0		55990
328		269		59		134		22.1807		2.58155		916
328		318		10		161		20.1438		2.88197		694
329		0		329		0		0		0		56243
329		269		60		134		20.8574		2.51593		805
329		318		11		161		17.8967		2.44818		552
330		0		330		0		0		0		56254
330		269		61		134		21.1754		2.52367		829
330		318		12		161		16.7317		2.55312		490
330		330		0		164		5		0		27
331		0		331		0		0		0		56239
331		269		62		134		20.8567		2.60721		806
331		318		13		161		17.7447		2.57918		555
332		0		332		0		0		0		56282
332		269		63		134		20.7229		2.58792		802
332		318		14		161		16.9669		2.51481		516
333		0		333		0		0		0		55877
333		269		64		134		20.6591		2.47928		920
333		318		15		161		19.9259		2.65339		777
333		333		0		165		34.0086		0		26
334		0		334		0		0		0		56177
334		269		65		134		20.3231		2.5744		802
334		318		16		161		18.3772		2.29914		601
334		334		0		166		5.60899		0		20
335		0		335		0		0		0		56100
335		269		66		134		20.0017		2.41215		814
335		318		17		161		18.5137		2.45116		585
335		334		1		166		11.7583		12.345		99
335		335		0		167		1		0		2
336		0		336		0		0		0		56034
336		269		67		134		25.4266		3.01796		831
336		318		18		161		18.4566		2.48052		606
336		334		2		166		13.2073		3.61486		129
337		0		337		0		0		0		55324
337		269		68		134		21.174		2.47658		932
337		318		19		161		23.0601		2.82032		860
337		334		3		166		17.0925		3.31114		266
337		337		0		168		10.1242		0		203
337		337		0		169		3.39935		0		15
338		0		338		0		0		0		55676
338		269		69		134		20.345		2.49746		825
338		318		20		161		21.7418		2.60367		773
338		334		4		166		16.9245		2.69054		326
339		0		339		0		0		0		55610
339		269		70		134		20.8831		2.50235		859
339		318		21		161		22.5785		2.50848		750
339		334		5		166		18.4265		2.51049		381
340		0		340		0		0		0		55520
340		269		71		134		20.3807		2.38318		863
340		318		22		161		22.1636		2.54974		708
340		334		6		166		19.2365		3.01076		465
340		340		0		170		6.10378		0		44
341		0		341		0		0		0		54947
341		269		72		134		42.1153		4.92596		960
341		318		23		161		24.9866		2.78961		1026
341		334		7		166		21.6578		3.00262		572
341		340		1		170		8.37852		8.27939		82
341		341		0		171		3		0		13
342		0		342		0		0		0		55265
342		269		73		134		21.2706		2.50727		878
342		318		24		161		23.1585		2.51561		783
342		334		8		166		20.465		2.59693		612
342		340		2		170		34.3607		26.0257		62
343		0		343		0		0		0		55334
343		269		74		134		21.2639		2.45993		883
343		318		25		161		20.5675		2.34507		696
343		334		9		166		21.9341		2.96677		687
344		0		344		0		0		0		55259
344		269		75		134		20.9424		2.43497		858
344		318		26		161		21.4369		2.55348		694
344		334		10		166		22.686		2.67309		749
344		344		0		172		9.43398		0		40
345		0		345		0		0		0		54698
345		269		76		134		21.5452		2.47588		955
345		318		27		161		25.7889		2.56006		900
345		334		11		166		23.5037		2.94833		888
345		344		1		172		8.09669		0		159
346		0		346		0		0		0		54977
346		269		77		134		21.8114		2.58114		854
346		318		28		161		23.0175		2.63658		670
346		334		12		166		22.5789		2.81129		875
346		344		2		172		9.69335		0		224
347		0		347		0		0		0		55193
347		269		78		134		21.0563		2.46475		840
347		318		29		161		23.1224		2.82992		648
347		334		13		166		22.7419		2.73455		919
348		0		348		0		0		0		55182
348		269		79		134		21.1724		2.4916		845
348		318		30		161		22.7573		2.95674		730
348		334		14		166		24.7805		2.79274		843
349		0		349		0		0		0		54659
349		269		80		134		22.135		2.55314		939
349		318		31		161		22.3926		2.71515		867
349		334		15		166		26.5342		2.83244		983
349		349		0		173		8.17749		0		151
349		349		0		174		0		0		1
350		0		350		0		0		0		55032
350		269		81		134		21.6303		2.60292		840
350		318		32		161		17.0726		2.12363		641
350		334		16		166		26.2159		2.74128		909
350		349		1		173		9.43177		2.82097		178
351		0		351		0		0		0		55277
351		269		82		134		21.0634		2.49187		829
351		318		33		161		15.2122		2.1115		514
351		334		17		166		26.3328		2.71318		980
352		0		352		0		0		0		55256
352		269		83		134		21.0466		2.46287		830
352		318		34		161		18.3041		2.78658		449
352		334		18		166		25.8138		2.59495		988
352		352		0		175		7.2759		0		77
353		0		353		0		0		0		54650
353		269		84		134		21.788		2.50657		930
353		318		35		161		21.7762		3.27194		747
353		334		19		166		26.5106		2.66531		1122
353		352		1		175		8.60496		3.80673		116
353		353		0		176		8.544		0		35
354		0		354		0		0		0		55234
354		269		85		134		21.1491		2.53986		821
354		318		36		161		15.6067		2.03869		473
354		334		20		166		25.7868		2.94189		1062
354		352		2		175		5.64332		1.99927		10
355		0		355		0		0		0		55229
355		269		86		134		21.2006		2.499		828
355		318		37		161		14.7089		2.28442		434
355		334		21		166		26.1148		2.90392		1074
355		355		0		177		6.06092		0		35
356		0		356		0		0		0		55252
356		269		87		134		20.6726		2.41955		821
356		318		38		161		22.5614		3.82646		413
356		334		22		166		26.4145		2.88196		1114
357		0		357		0		0		0		54704
357		269		88		134		39.9181		4.50562		1155
357		318		39		161		21.6029		3.39705		470
357		334		23		166		27.2888		2.89869		1228
357		357		0		178		6.26099		0		39
357		357		0		179		3		0		4
358		0		358		0		0		0		55349
358		269		89		134		22.8969		2.44288		816
358		318		40		161		13.4885		2.31366		372
358		334		24		166		25.9036		2.72868		1063
359		0		359		0		0		0		55350
359		269		90		134		20.3682		2.4236		795
359		318		41		161		15.6102		2.75308		408
359		334		25		166		25.5071		2.80754		1047
360		0		360		0		0		0		55307
360		269		91		134		20.3654		2.46667		789
360		318		42		161		15.8199		2.55602		435
360		334		26		166		25.8442		2.9158		1067
360		360		0		180		2		0		2
361		0		361		0		0		0		54733
361		269		92		134		40.3105		4.53868		1102
361		318		43		161		15.0295		2.28764		325
361		334		27		166		25.8165		2.86392		1138
361		360		1		180		12.0126		0		302
362		0		362		0		0		0		55417
362		269		93		134		20.8582		2.51633		796
362		318		44		161		11.9117		2.91053		193
362		334		28		166		24.7928		2.7882		1002
362		360		2		180		9.82494		2.21638		192
363		0		363		0		0		0		55429
363		269		94		134		20.7889		2.46262		804
363		318		45		161		11.3669		2.97799		152
363		334		29		166		23.8611		2.82629		974
363		360		3		180		10.629		2.46874		241
364		0		364		0		0		0		55489
364		269		95		134		20.532		2.46608		816
364		318		46		161		12.5152		3.82354		57
364		334		30		166		23.427		2.80244		966
364		360		4		180		11.0539		2.51761		272
365		0		365		0		0		0		55038
365		269		96		134		41.154		4.84511		922
365		318		47		161		12.8459		3.3952		58
365		334		31		166		23.8718		2.83701		1071
365		360		5		180		12.7693		2.4169		415
365		365		0		181		13.0043		0		96
366		0		366		0		0		0		55459
366		269		97		134		21.0509		2.51665		813
366		334		32		166		22.7808		2.76204		946
366		360		6		180		12.6014		2.30697		382
367		0		367		0		0		0		55477
367		269		98		134		20.4912		2.46854		793
367		334		33		166		21.6126		2.77713		939
367		360		7		180		12.9178		2.27487		391
368		0		368		0		0		0		55576
368		269		99		134		20.8357		2.54783		775
368		334		34		166		21.0383		2.79187		917
368		360		8		180		14.41		2.87538		332
369		0		369		0		0		0		55114
369		269		100		134		20.7323		2.50497		876
369		334		35		166		22.941		2.85617		1040
369		360		9		180		16.8959		2.8334		570
370		0		370		0		0		0		55446
370		269		101		134		20.2102		2.49037		770
370		334		36		166		21.4844		2.42674		928
370		360		10		180		16.3957		2.71715		456
371		0		371		0		0		0		55441
371		269		102		134		19.9219		2.4985		760
371		334		37		166		21.3741		2.42182		929
371		360		11		180		16.7922		2.68453		470
372		0		372		0		0		0		55411
372		269		103		134		25.2461		3.06049		767
372		334		38		166		21.4251		2.40682		956
372		360		12		180		17.6638		2.91737		464
372		372		0		182		1		0		2
373		0		373		0		0		0		54834
373		269		104		134		40.1193		5.03423		846
373		334		39		166		23.616		2.6876		1080
373		360		13		180		19.6933		2.84442		734
373		373		0		183		13.1297		0		35
373		373		0		184		10.9642		0		71
374		0		374		0		0		0		55080
374		269		105		134		19.6503		2.4963		744
374		334		40		166		23.0712		2.61848		983
374		360		14		180		19.1792		2.71824		657
374		373		1		183		10.3527		6.89711		136
375		0		375		0		0		0		55044
375		269		106		134		19.1252		2.43021		748
375		334		41		166		23.5943		2.64347		973
375		360		15		180		19.2312		2.66345		668
375		373		2		183		12.7598		3.11409		163
375		375		0		185		2		0		4
376		0		376		0		0		0		54966
376		269		107		134		19.7201		2.51545		730
376		334		42		166		25.4863		2.87571		980
376		360		16		180		19.8324		2.58351		699
376		373		3		183		13.9623		3.22648		225
377		0		377		0		0		0		54304
377		269		108		134		41.8597		5.08626		849
377		334		43		166		26.5998		2.85035		1077
377		360		17		180		21.1726		2.57028		837
377		373		4		183		16.7386		3.29895		356
377		377		0		186		15.4632		0		177
378		0		378		0		0		0		54774
378		269		109		134		19.5415		2.5152		723
378		334		44		166		25.6242		2.85744		978
378		360		18		180		20.7053		2.41166		734
378		373		5		183		17.9197		3.18981		391
379		0		379		0		0		0		54683
379		269		110		134		33.7958		4.17917		747
379		334		45		166		26.0771		2.87553		966
379		360		19		180		22.1877		2.54175		786
379		373		6		183		17.4025		2.85173		418
380		0		380		0		0		0		54656
380		269		111		134		19.5138		2.47138		735
380		334		46		166		25.5487		2.81629		965
380		360		20		180		21.7905		2.54699		771
380		373		7		183		18.7798		2.96101		473
381		0		381		0		0		0		53867
381		269		112		134		34.9518		4.35244		825
381		334		47		166		25.8346		2.76425		1063
381		360		21		180		24.4364		2.73583		981
381		373		8		183		22.53		3.10266		637
381		381		0		187		11.1817		0		227
382		0		382		0		0		0		54380
382		269		113		134		19.346		2.45449		720
382		334		48		166		24.9583		2.74433		953
382		360		22		180		22.5157		2.4908		839
382		373		9		183		21.3575		3.03204		697
382		381		1		187		7.34901		0		10
382		382		0		188		0		0		1
383		0		383		0		0		0		54376
383		269		114		134		19.3581		2.49328		693
383		334		49		166		25.152		2.73527		951
383		360		23		180		22.6171		2.47994		830
383		373		10		183		21.8925		3.11563		750
384		0		384		0		0		0		54315
384		269		115		134		19.7982		2.52831		703
384		334		50		166		24.5954		2.66836		936
384		360		24		180		22.5271		2.5067		836
384		373		11		183		22.5291		3.13057		810
385		0		385		0		0		0		53699
385		269		116		134		19.7002		2.48886		815
385		334		51		166		24.9396		2.77138		997
385		360		25		180		22.6834		2.49678		999
385		373		12		183		25.9215		2.99745		961
385		385		0		189		14.5083		0		117
385		385		0		190		3		0		12
386		0		386		0		0		0		54194
386		269		117		134		18.575		2.37377		723
386		334		52		166		24.0429		2.76353		855
386		360		26		180		22.3315		2.35446		875
386		373		13		183		23.8014		3.17801		953
387		0		387		0		0		0		54150
387		269		118		134		18.976		2.4484		689
387		334		53		166		24.1433		2.75345		871
387		360		27		180		22.7824		2.59024		888
387		373		14		183		25.2045		2.97548		976
387		387		0		191		4.20845		0		26
388		0		388		0		0		0		54176
388		269		119		134		18.5869		2.43696		656
388		334		54		166		23.4034		2.66859		862
388		360		28		180		23.5511		2.53218		899
388		373		15		183		23.9019		3.03273		1007
389		0		389		0		0		0		53325
389		269		120		134		41.4343		5.39423		811
389		334		55		166		25.1003		3.06575		1013
389		360		29		180		23.9111		2.56516		1060
389		373		16		183		25.407		3.06503		1156
389		389		0		192		11.6739		0		235
390		0		390		0		0		0		54049
390		269		121		134		18.7729		2.39803		704
390		334		56		166		24.35		2.68158		878
390		360		30		180		24.2325		2.57897		890
390		373		17		183		25.1016		2.91272		1079
391		0		391		0		0		0		54143
391		269		122		134		19.4792		2.53419		673
391		334		57		166		23.5669		2.69163		868
391		360		31		180		24.1469		2.64529		865
391		373		18		183		26.1326		3.04943		1051
392		0		392		0		0		0		54184
392		269		123		134		18.987		2.56832		656
392		334		58		166		23.2816		2.68449		861
392		360		32		180		21.7875		2.44739		802
392		373		19		183		25.9184		3.05168		1097
393		0		393		0		0		0		53335
393		269		124		134		20.709		2.65872		797
393		334		59		166		23.8257		2.64777		960
393		360		33		180		23.6937		2.71613		864
393		373		20		183		26.7728		2.91979		1271
393		393		0		193		15.3861		0		373
394		0		394		0		0		0		54259
394		269		125		134		19.2754		2.47389		691
394		334		60		166		22.7103		2.61416		843
394		360		34		180		22.3081		2.71743		664
394		373		21		183		26.2533		2.8565		1143
395		0		395		0		0		0		54317
395		269		126		134		19.771		2.63438		662
395		334		61		166		22.5994		2.65889		840
395		360		35		180		20.0343		2.65026		651
395		373		22		183		26.6711		3.20754		1130
396		0		396		0		0		0		54287
396		269		127		134		19.4262		2.63588		661
396		334		62		166		22.6495		2.65201		854
396		360		36		180		18.3805		2.39205		624
396		373		23		183		26.9937		3.20258		1174
397		0		397		0		0		0		53337
397		269		128		134		21.5305		2.86661		808
397		334		63		166		22.619		2.59553		924
397		360		37		180		22.0541		2.74421		786
397		373		24		183		42.7937		3.53665		1356
397		397		0		194		13.3417		0		306
397		397		0		195		10.5251		0		75
397		397		0		196		1.879		0		8
398		0		398		0		0		0		54242
398		269		129		134		18.7715		2.49678		665
398		334		64		166		21.7296		2.51585		841
398		360		38		180		19.8584		2.64565		573
398		373		25		183		27.0327		3.13508		1279
399		0		399		0		0		0		54153
399		269		130		134		18.9556		2.50159		644
399		334		65		166		21.5642		2.49888		832
399		360		39		180		17.3622		2.49828		578
399		373		26		183		26.8721		3.10447		1246
399		399		0		197		8.2587		0		147
400		0		400		0		0		0		54450
400		269		131		134		18.6748		2.50924		655
400		334		66		166		22.0556		2.57994		828
400		360		40		180		17.5451		2.72941		482
400		373		27		183		26.7322		2.99154		1185
401		0		401		0		0		0		53383
401		269		132		134		19.7922		2.53427		764
401		334		67		166		23.0017		2.66102		929
401		360		41		180		18.9068		2.71167		654
401		373		28		183		27.1016		3.09819		1337
401		401		0		198		14.3003		0		393
401		401		0		199		8.92903		0		140
402		0		402		0		0		0		54536
402		269		133		134		18.9408		2.5681		619
402		334		68		166		22.0463		2.5736		836
402		360		42		180		18.1918		2.83944		426
402		373		29		183		26.2702		2.89944		1183
403		0		403		0		0		0		54656
403		269		134		134		18.793		2.64181		605
403		334		69		166		23.1327		2.74164		853
403		360		43		180		13.3236		2.38174		318
403		373		30		183		25.5613		2.90792		1168
404		0		404		0		0		0		54793
404		269		135		134		18.6525		2.63901		575
404		334		70		166		22.9104		2.69555		868
404		360		44		180		14.2128		3.91399		187
404		373		31		183		24.9533		2.90599		1177
405		0		405		0		0		0		54105
405		269		136		134		19.7522		2.76291		691
405		334		71		166		24.3748		2.79951		946
405		360		45		180		14.8316		4.59593		177
405		373		32		183		26.1014		2.86487		1315
405		405		0		200		14.3003		0		363
405		405		0		201		1.41421		0		3
406		0		406		0		0		0		54964
406		269		137		134		19.0826		2.55195		549
406		334		72		166		23.272		2.71085		874
406		360		46		180		13.8911		8.01337		21
406		373		33		183		24.936		2.7963		1152
406		405		1		200		8.5482		0		6
406		406		0		202		10.4433		0		34
407		0		407		0		0		0		54891
407		269		138		134		18.4526		2.77721		517
407		334		73		166		22.5768		2.61971		857
407		360		47		180		12.732		7.15368		56
407		373		34		183		23.8161		2.74912		1160
407		406		1		202		10.0044		0		119
408		0		408		0		0		0		54904
408		269		139		134		17.9832		2.73155		508
408		334		74		166		22.027		2.62902		825
408		360		48		180		10.0358		3.3114		118
408		373		35		183		23.5414		2.75369		1131
408		406		2		202		7.86366		2.53044		114
409		0		409		0		0		0		54069
409		269		140		134		19.7871		2.88586		587
409		334		75		166		22.9421		2.67764		951
409		373		36		183		24.8682		2.7145		1290
409		406		3		202		11.3211		3.43		259
409		409		0		203		33.9085		0		71
409		409		0		204		14.3003		0		362
409		409		0		205		3.53553		0		11
410		0		410		0		0		0		54994
410		269		141		134		17.7492		2.5704		448
410		334		76		166		21.7258		2.60733		824
410		373		37		183		23.5345		2.79375		1097
410		406		4		202		10.6568		2.4596		237
411		0		411		0		0		0		54977
411		269		142		134		16.4338		2.68356		390
411		334		77		166		21.154		2.55465		848
411		373		38		183		22.9624		2.7784		1101
411		406		5		202		11.7877		2.46197		284
412		0		412		0		0		0		54908
412		269		143		134		16.6629		2.76726		416
412		334		78		166		20.8218		2.49994		857
412		373		39		183		23.005		2.77776		1074
412		406		6		202		14.7179		2.80433		345
413		0		413		0		0		0		53988
413		269		144		134		17.0728		2.70754		459
413		334		79		166		21.1413		2.59296		940
413		373		40		183		24.2952		2.91792		1263
413		406		7		202		15.0576		2.78542		446
413		413		0		206		7.2361		0		118
413		413		0		207		17.2047		0		386
414		0		414		0		0		0		54909
414		269		145		134		17.1702		2.79821		370
414		334		80		166		21.0313		2.51043		857
414		373		41		183		23.1858		2.39397		1147
414		406		8		202		14.0649		2.46309		317
415		0		415		0		0		0		54941
415		269		146		134		14.7459		2.52398		323
415		334		81		166		21.0279		2.49768		830
415		373		42		183		24.2766		2.47134		1124
415		406		9		202		16.0354		2.97051		382
416		0		416		0		0		0		54871
416		269		147		134		14.3163		2.58568		292
416		334		82		166		20.6241		2.48079		879
416		373		43		183		25.7626		2.6547		1166
416		406		10		202		16.2946		2.7193		389
416		416		0		208		1.11803		0		3
417		0		417		0		0		0		53627
417		269		148		134		15.2351		2.72998		375
417		334		83		166		21.4536		2.55274		945
417		373		44		183		27.3666		2.75587		1319
417		406		11		202		19.7505		3.242		661
417		417		0		209		10.1242		0		127
417		417		0		210		9.23273		0		176
417		417		0		211		17.2047		0		370
418		0		418		0		0		0		54708
418		269		149		134		14.1287		2.32983		241
418		334		84		166		21.3726		2.52472		878
418		373		45		183		25.9009		2.60781		1121
418		406		12		202		18.4888		2.63635		591
418		417		1		209		5.67639		2.06753		56
418		418		0		212		2.23607		0		5
419		0		419		0		0		0		54741
419		269		150		134		13.8119		2.69345		247
419		334		85		166		21.4817		2.53421		849
419		373		46		183		25.6873		2.66544		1144
419		406		13		202		18.3609		2.68715		619
420		0		420		0		0		0		54831
420		269		151		134		10.8784		2.32118		160
420		334		86		166		21.7172		2.57325		851
420		373		47		183		25.726		2.65446		1127
420		406		14		202		18.2148		2.62091		631
421		0		421		0		0		0		53730
421		269		152		134		15.6154		3.24841		261
421		334		87		166		22.6124		2.65137		933
421		373		48		183		26.595		2.70809		1261
421		406		15		202		22.2754		2.78649		858
421		421		0		213		7.2111		0		117
421		421		0		214		12.24		0		373
421		421		0		215		11		0		67
422		0		422		0		0		0		54799
422		269		153		134		10.6978		2.23525		106
422		334		88		166		22.1931		2.63883		852
422		373		49		183		25.3477		2.59183		1102
422		406		16		202		20.3365		2.3934		734
422		421		1		213		4.07008		1.22214		7
423		0		423		0		0		0		54769
423		269		154		134		7.71734		2.09845		86
423		334		89		166		21.9726		2.60378		858
423		373		50		183		25.1938		2.6657		1071
423		406		17		202		21.1066		2.47717		816
424		0		424		0		0		0		54763
424		334		90		166		21.7323		2.5697		827
424		373		51		183		25.0867		2.638		1076
424		406		18		202		20.7789		2.42137		787
424		424		0		216		8.47114		0		147
425		0		425		0		0		0		53916
425		334		91		166		22.0049		2.61346		913
425		373		52		183		25.8473		2.64264		1198
425		406		19		202		24.386		2.62846		1083
425		424		1		216		7.94997		2.26152		165
425		425		0		217		16.6433		0		325
426		0		426		0		0		0		54753
426		334		92		166		21.9151		2.62169		825
426		373		53		183		25.293		2.68247		1009
426		406		20		202		24.6028		2.42139		948
426		426		0		218		11.8242		0		65
427		0		427		0		0		0		54546
427		334		93		166		22.5155		2.69474		844
427		373		54		183		25.1244		2.66935		1027
427		406		21		202		26.2691		2.72206		1023
427		426		1		218		11.5918		0		160
428		0		428		0		0		0		54565
428		334		94		166		22.8872		2.73579		832
428		373		55		183		25.029		2.6534		989
428		406		22		202		25.842		2.66095		1024
428		426		2		218		12.4574		3.29439		177
428		428		0		219		4.2		0		13
429		0		429		0		0		0		53369
429		334		95		166		41.9516		5.12839		931
429		373		56		183		24.8496		2.61074		1130
429		406		23		202		26.8568		2.59808		1353
429		426		3		218		14.0311		3.55972		296
429		428		1		219		8.53568		0		134
429		429		0		220		12.9385		0		376
429		429		0		221		34.4589		0		11
430		0		430		0		0		0		54325
430		334		96		166		22.7029		2.71645		831
430		373		57		183		23.8482		2.65448		955
430		406		24		202		26.577		2.50707		1150
430		426		4		218		16.7487		3.05313		339
431		0		431		0		0		0		54306
431		334		97		166		22.21		2.62289		832
431		373		58		183		24.8249		2.63208		980
431		406		25		202		25.9296		2.5745		1091
431		426		5		218		17.1763		3.16126		376
431		431		0		222		1.5		0		3
431		431		0		223		4.01386		0		12
432		0		432		0		0		0		54257
432		334		98		166		22.1669		2.58532		847
432		373		59		183		24.3329		2.75495		950
432		406		26		202		25.6411		2.58974		1122
432		426		6		218		18.8241		3.03372		424
433		0		433		0		0		0		53275
433		334		99		166		37.2017		4.58016		918
433		373		60		183		26.5277		2.80522		1160
433		406		27		202		26.996		2.6267		1201
433		426		7		218		41.0371		6.3738		679
433		433		0		224		16.7108		0		316
433		433		0		225		6.90335		0		51
434		0		434		0		0		0		54091
434		334		100		166		21.8578		2.53085		836
434		373		61		183		25.2909		2.68591		975
434		406		28		202		21.5368		2.3794		934
434		426		8		218		22.8338		3.00062		764
435		0		435		0		0		0		54027
435		334		101		166		21.4096		2.5559		804
435		373		62		183		25.3292		2.80801		982
435		406		29		202		20.647		2.36965		982
435		426		9		218		23.7053		2.94921		805
436		0		436		0		0		0		54041
436		334		102		166		21.3283		2.57765		831
436		373		63		183		25.4033		2.78352		935
436		406		30		202		20.7454		2.31555		927
436		426		10		218		23.6782		2.93934		866
437		0		437		0		0		0		53232
437		334		103		166		38.3766		4.68982		904
437		373		64		183		26.8757		2.90075		1044
437		406		31		202		23.2896		2.54208		1101
437		426		11		218		33.6673		2.98617		1008
437		437		0		226		7.76209		0		58
437		437		0		227		10		0		174
437		437		0		228		9.05539		0		79
438		0		438		0		0		0		54021
438		334		104		166		20.7812		2.49383		814
438		373		65		183		25.9434		2.97297		861
438		406		32		202		22.0231		2.47981		886
438		426		12		218		25.1008		2.98035		1018
439		0		439		0		0		0		53997
439		334		105		166		20.6505		2.49377		807
439		373		66		183		26.2525		3.04238		880
439		406		33		202		20.7602		2.51671		846
439		426		13		218		25.7198		2.88919		1070
440		0		440		0		0		0		53979
440		334		106		166		20.2458		2.45163		803
440		373		67		183		25.7797		2.95332		901
440		406		34		202		20.4046		2.39475		821
440		426		14		218		25.4825		2.87386		1096
441		0		441		0		0		0		53208
441		334		107		166		20.9239		2.49275		892
441		373		68		183		26.4993		2.88981		1107
441		406		35		202		23.9672		2.70916		1094
441		426		15		218		25.8928		2.95986		1230
441		441		0		229		10.198		0		69
442		0		442		0		0		0		53961
442		334		108		166		21.0637		2.55403		799
442		373		69		183		24.3454		2.53581		998
442		406		36		202		21.0796		2.21228		686
442		426		16		218		26.8032		2.86037		1156
443		0		443		0		0		0		53955
443		334		109		166		20.729		2.5338		812
443		373		70		183		24.0341		2.50048		990
443		406		37		202		17.9763		2.4534		654
443		426		17		218		26.3573		2.4296		1189
444		0		444		0		0		0		54067
444		334		110		166		21.1211		2.55486		777
444		373		71		183		24.3839		2.57034		958
444		406		38		202		18.6748		2.33645		623
444		426		18		218		26.5743		2.79747		1175
445		0		445		0		0		0		53442
445		334		111		166		31.4784		3.94234		875
445		373		72		183		24.9587		2.6102		1033
445		406		39		202		24.3343		3.05214		893
445		426		19		218		42.5997		4.65801		1281
445		445		0		230		9.25126		0		76
446		0		446		0		0		0		54025
446		334		112		166		20.3119		2.46546		793
446		373		73		183		24.0832		2.54957		938
446		406		40		202		21.2468		2.58841		637
446		426		20		218		27.1132		3.11012		1207
447		0		447		0		0		0		54139
447		334		113		166		20.7613		2.52451		789
447		373		74		183		24.8203		2.73265		982
447		406		41		202		19.378		2.58053		469
447		426		21		218		27.8678		3.14414		1221
448		0		448		0		0		0		54186
448		334		114		166		20.8099		2.56665		776
448		373		75		183		24.5005		2.65968		993
448		406		42		202		20.9513		3.49254		337
448		426		22		218		28.1418		3.10902		1308
449		0		449		0		0		0		53284
449		334		115		166		21.521		2.63277		844
449		373		76		183		24.6626		2.64036		1136
449		406		43		202		20.3378		3.09068		686
449		426		23		218		28.5662		3.13438		1452
449		449		0		231		8.55227		0		145
449		449		0		232		8.76554		0		53
450		0		450		0		0		0		54122
450		334		116		166		20.6255		2.54252		770
450		373		77		183		23.8417		2.59473		1003
450		406		44		202		16.4595		2.25902		400
450		426		24		218		27.9493		3.02303		1305
451		0		451		0		0		0		54628
451		334		117		166		20.8178		2.61916		755
451		373		78		183		23.7179		2.60226		961
451		406		45		202		13.8145		4.31101		30
451		426		25		218		27.0719		3.11163		1226
452		0		452		0		0		0		54636
452		334		118		166		20.3743		2.54996		753
452		373		79		183		22.9948		2.55847		961
452		406		46		202		15.4928		5.42369		38
452		426		26		218		26.4688		3.01539		1212
453		0		453		0		0		0		54111
453		334		119		166		21.3863		2.67713		828
453		373		80		183		23.7161		2.57579		1043
453		406		47		202		19.6875		9.76888		190
453		426		27		218		42.4057		3.70062		1428
454		0		454		0		0		0		54756
454		334		120		166		20.7772		2.64068		741
454		373		81		183		22.2147		2.54716		891
454		406		48		202		11.6716		1.85378		3
454		426		28		218		26.5263		2.78113		1209
455		0		455		0		0		0		54687
455		334		121		166		20.6138		2.64602		740
455		373		82		183		22.3403		2.54612		952
455		426		29		218		25.7641		2.86108		1221
456		0		456		0		0		0		54761
456		334		122		166		19.4272		2.45625		719
456		373		83		183		22.1076		2.49621		920
456		426		30		218		25.5868		2.78686		1200
457		0		457		0		0		0		54306
457		334		123		166		21.7317		2.83726		811
457		373		84		183		23.0562		2.51407		1074
457		426		31		218		25.7981		2.77303		1329
457		457		0		233		7.625		0		66
457		457		0		234		3.28824		0		14
458		0		458		0		0		0		54789
458		334		124		166		20.3836		2.59448		714
458		373		85		183		22.6629		2.49187		929
458		426		32		218		24.7453		2.64576		1168
459		0		459		0		0		0		54794
459		334		125		166		18.0944		2.43366		698
459		373		86		183		21.9649		2.44802		943
459		426		33		218		24.0239		2.70288		1165
460		0		460		0		0		0		54688
460		334		126		166		21.7415		2.85275		728
460		373		87		183		22.3442		2.46832		962
460		426		34		218		23.2543		2.72642		1144
460		460		0		235		5.73241		0		76
460		460		0		236		1		0		2
461		0		461		0		0		0		53839
461		334		127		166		35.6797		4.31786		950
461		373		88		183		22.94		2.67801		1075
461		426		35		218		25.1465		2.79034		1287
461		460		1		235		32.7937		9.86678		164
461		461		0		237		11.2322		0		285
462		0		462		0		0		0		54776
462		334		128		166		19.3115		2.48876		706
462		373		89		183		22.6341		2.51075		981
462		426		36		218		23.8894		2.77825		1137
463		0		463		0		0		0		54737
463		334		129		166		20.1849		2.63572		731
463		373		90		183		22.7402		2.47883		977
463		426		37		218		24.05		2.7316		1155
464		0		464		0		0		0		54743
464		334		130		166		19.8556		2.57527		709
464		373		91		183		23.2854		2.55717		966
464		426		38		218		25.3575		2.5493		1182
465		0		465		0		0		0		54039
465		334		131		166		40.4679		4.85399		1135
465		373		92		183		23.8123		2.54167		1085
465		426		39		218		27.3715		2.72042		1322
465		465		0		238		3.60555		0		19
466		0		466		0		0		0		54780
466		334		132		166		22.8241		2.22179		708
466		373		93		183		23.8626		2.67714		927
466		426		40		218		25.9184		2.61235		1185
467		0		467		0		0		0		54738
467		334		133		166		18.8865		2.42236		703
467		373		94		183		23.5774		2.64665		982
467		426		41		218		25.8667		2.60094		1172
467		467		0		239		2		0		5
468		0		468		0		0		0		54789
468		334		134		166		19.0021		2.50527		701
468		373		95		183		22.7517		2.49099		961
468		426		42		218		26.4651		2.74002		1149
469		0		469		0		0		0		53805
469		334		135		166		24.5146		3.17819		785
469		373		96		183		23.5513		2.53564		1074
469		426		43		218		27.0639		2.67333		1285
469		469		0		240		20.309		0		377
469		469		0		241		13.4516		0		274
470		0		470		0		0		0		54706
470		334		136		166		18.8633		2.48144		694
470		373		97		183		23.2007		2.56112		953
470		426		44		218		26.2403		2.68368		1146
470		469		1		240		15.7509		2.17606		101
471		0		471		0		0		0		54767
471		334		137		166		18.9588		2.52382		669
471		373		98		183		23.4694		2.57479		946
471		426		45		218		26.2158		2.66041		1120
471		469		2		240		7.51897		2.67086		98
472		0		472		0		0		0		54704
472		334		138		166		18.5335		2.5151		693
472		373		99		183		23.0352		2.53312		956
472		426		46		218		26.3117		2.66642		1121
472		469		3		240		7.908		2.53731		126
473		0		473		0		0		0		54083
473		334		139		166		19.5828		2.524		765
473		373		100		183		23.9327		2.55975		1061
473		426		47		218		26.7982		2.6829		1229
473		469		4		240		12.5156		3.19836		335
473		473		0		242		8.27983		0		106
473		473		0		243		3.45733		0		21
474		0		474		0		0		0		54629
474		334		140		166		18.7914		2.44525		670
474		373		101		183		23.8167		2.61397		955
474		426		48		218		26.1227		2.68116		1079
474		469		5		240		12.5398		2.39386		267
475		0		475		0		0		0		54707
475		334		141		166		18.722		2.48917		684
475		373		102		183		24.4578		2.72595		909
475		426		49		218		25.7604		2.61807		1059
475		469		6		240		14.4643		2.94972		241
476		0		476		0		0		0		54803
476		334		142		166		18.1467		2.45385		622
476		373		103		183		24.3421		2.71345		959
476		426		50		218		25.4315		2.59926		1055
476		469		7		240		11.2109		2.7573		161
477		0		477		0		0		0		53757
477		334		143		166		20.1459		2.71651		748
477		373		104		183		23.9917		2.54182		1044
477		426		51		218		26.9214		2.74585		1194
477		469		8		240		21.4276		4.53149		452
477		477		0		244		10.1242		0		153
477		477		0		245		12.7135		0		252
478		0		478		0		0		0		54645
478		334		144		166		18.7204		2.44803		651
478		373		105		183		23.5479		2.57452		943
478		426		52		218		26.0411		2.73382		987
478		469		9		240		17.3709		2.84997		374
479		0		479		0		0		0		54538
479		334		145		166		18.4507		2.54296		658
479		373		106		183		24.0658		2.63501		927
479		426		53		218		27.4088		2.88041		1038
479		469		10		240		17.7969		3.02259		439
480		0		480		0		0		0		54500
480		334		146		166		18.9489		2.54447		662
480		373		107		183		24.0644		2.65793		945
480		426		54		218		27.1485		2.88896		1004
480		469		11		240		19.2545		3.00067		489
481		0		481		0		0		0		53612
481		334		147		166		20.3453		2.67749		753
481		373		108		183		24.3527		2.59867		1043
481		426		55		218		27.3448		2.89852		1194
481		469		12		240		20.0251		2.87028		746
481		481		0		246		7.51696		0		128
481		481		0		247		7.34091		0		88
481		481		0		248		23.3327		0		36
482		0		482		0		0		0		54405
482		334		148		166		19.2608		2.63225		659
482		373		109		183		23.5476		2.47954		940
482		426		56		218		26.2047		2.77863		1017
482		469		13		240		19.3088		2.59151		579
483		0		483		0		0		0		54381
483		334		149		166		19.1102		2.57185		657
483		373		110		183		23.499		2.61629		911
483		426		57		218		25.6339		2.75288		1014
483		469		14		240		19.8975		2.43881		637
484		0		484		0		0		0		54350
484		334		150		166		20.3663		2.83583		666
484		373		111		183		22.9552		2.57277		942
484		426		58		218		25.7666		2.76066		984
484		469		15		240		21.9183		2.56113		629
484		484		0		249		3.60555		0		29
485		0		485		0		0		0		53673
485		334		151		166		26.113		3.34683		782
485		373		112		183		23.3106		2.50267		1027
485		426		59		218		27.1227		2.93315		1128
485		469		16		240		24.0793		2.98024		918
485		485		0		250		6.24887		0		72
486		0		486		0		0		0		54187
486		334		152		166		19.5418		2.50468		647
486		373		113		183		22.4308		2.45479		929
486		426		60		218		25.4724		2.68658		1014
486		469		17		240		22.2382		2.50386		823
487		0		487		0		0		0		54254
487		334		153		166		18.8696		2.6993		619
487		373		114		183		22.7341		2.54778		891
487		426		61		218		24.7772		2.63496		980
487		469		18		240		21.9665		2.53901		856
488		0		488		0		0		0		54216
488		334		154		166		19.2512		2.673		644
488		373		115		183		22.3314		2.50329		915
488		426		62		218		24.9869		2.62161		991
488		469		19		240		23.9064		2.70798		834
489		0		489		0		0		0		53583
489		334		155		166		41.4579		5.39763		771
489		373		116		183		22.8724		2.52368		997
489		426		63		218		25.4158		2.62148		1094
489		469		20		240		23.3511		2.59602		1044
489		489		0		251		6.64662		0		30
489		489		0		252		15.402		0		73
489		489		0		253		3		0		8
490		0		490		0		0		0		54295
490		334		156		166		19.1045		2.68399		624
490		373		117		183		22.0995		2.45827		908
490		426		64		218		24.3626		2.59263		939
490		469		21		240		21.7926		2.35166		834
491		0		491		0		0		0		54312
491		334		157		166		19.3349		2.7237		646
491		373		118		183		22.6901		2.57497		863
491		426		65		218		24.2467		2.55836		956
491		469		22		240		21.2491		2.47309		823
492		0		492		0		0		0		54355
492		334		158		166		18.9604		2.62123		597
492		373		119		183		22.4597		2.56591		889
492		426		66		218		23.9658		2.51775		955
492		469		23		240		22.8848		2.41853		804
493		0		493		0		0		0		53600
493		334		159		166		40.6349		5.61638		664
493		373		120		183		22.9476		2.55664		991
493		426		67		218		24.9732		2.62064		1062
493		469		24		240		24.4771		2.47704		1051
493		493		0		254		14.5673		0		232
494		0		494		0		0		0		54279
494		334		160		166		18.4256		2.55926		565
494		373		121		183		23.4644		2.69463		852
494		426		68		218		24.6876		2.59444		1001
494		469		25		240		21.9702		2.3328		903
495		0		495		0		0		0		54278
495		334		161		166		16.246		2.43439		500
495		373		122		183		23.0466		2.67224		869
495		426		69		218		24.5575		2.60616		996
495		469		26		240		23.3103		2.43748		926
495		495		0		255		7.07107		0		31
496		0		496		0		0		0		54135
496		334		162		166		16.9805		2.57085		533
496		373		123		183		22.6636		2.60255		860
496		426		70		218		25.0673		2.6864		1019
496		469		27		240		23.7627		2.35201		923
496		495		1		255		15.8631		0		130
497		0		497		0		0		0		53345
497		334		163		166		18.8795		2.71228		570
497		373		124		183		22.9464		2.62563		980
497		426		71		218		25.9023		2.71741		1134
497		469		28		240		26.3263		2.45787		1073
497		495		2		255		15.7386		0		375
497		497		0		256		7.23543		0		117
497		497		0		257		3.5		0		6
498		0		498		0		0		0		54022
498		334		164		166		17.8165		2.6309		489
498		373		125		183		22.5049		2.63198		839
498		426		72		218		24.7965		2.61447		1002
498		469		29		240		19.4962		2.2027		814
498		495		3		255		17.9069		5.1574		434
499		0		499		0		0		0		53983
499		334		165		166		15.6632		2.49391		445
499		373		126		183		22.193		2.56623		837
499		426		73		218		23.8134		2.59162		993
499		469		30		240		24.0495		2.71036		861
499		495		4		255		18.2907		4.14382		481
500		0		500		0		0		0		54088
500		334		166		166		17.0494		2.74838		419
500		373		127		183		22.3678		2.64374		835
500		426		74		218		23.6		2.5867		940
500		469		31		240		22.499		2.47416		789
500		495		5		255		19.5948		3.81622		529
501		0		501		0		0		0		53426
501		334		167		166		17.4211		2.72272		467
501		373		128		183		23.5098		2.69027		949
501		426		75		218		24.2662		2.67253		1048
501		469		32		240		24.1032		2.57028		927
501		495		6		255		21.5973		3.61633		666
501		501		0		258		8.1199		0		99
501		501		0		259		4.005		0		18
502		0		502		0		0		0		54002
502		334		168		166		15.0518		2.44788		343
502		373		129		183		22.1775		2.51699		833
502		426		76		218		23.4248		2.61167		938
502		469		33		240		21.4044		2.37893		771
502		495		7		255		21.5547		3.45957		713
503		0		503		0		0		0		54027
503		334		169		166		14.8667		2.59522		367
503		373		130		183		22.473		2.7197		803
503		426		77		218		22.7776		2.51994		966
503		469		34		240		20.978		2.62138		738
503		495		8		255		22.3066		3.34882		699
504		0		504		0		0		0		53907
504		334		170		166		14.5915		2.55481		333
504		373		131		183		22.7518		2.75124		853
504		426		78		218		22.9646		2.50259		969
504		469		35		240		21.1206		2.55717		715
504		495		9		255		23.4511		3.3494		823
505		0		505		0		0		0		53307
505		334		171		166		28.6098		6.73255		387
505		373		132		183		22.8824		2.6479		932
505		426		79		218		23.5672		2.5057		1090
505		469		36		240		21.8285		2.62024		760
505		495		10		255		24.4119		3.28228		946
505		505		0		260		12.5477		0		178
506		0		506		0		0		0		54064
506		334		172		166		13.4078		2.25603		239
506		373		133		183		21.6785		2.64372		774
506		426		80		218		23.0085		2.53415		941
506		469		37		240		20.5061		2.71111		600
506		495		11		255		23.8012		3.07268		982
507		0		507		0		0		0		54014
507		334		173		166		13.1091		2.68785		238
507		373		134		183		22.9436		2.84493		833
507		426		81		218		23.0349		2.51108		969
507		469		38		240		19.3568		2.86956		537
507		495		12		255		24.2071		3.06767		1009
508		0		508		0		0		0		54104
508		334		174		166		13.6254		2.86001		238
508		373		135		183		22.6303		2.7775		763
508		426		82		218		22.8582		2.48845		968
508		469		39		240		17.4151		2.69921		464
508		495		13		255		24.8279		3.12324		1063
509		0		509		0		0		0		53659
509		334		175		166		14.6166		2.91545		277
509		373		136		183		23.3344		2.73859		937
509		426		83		218		23.7892		2.51831		1104
509		469		40		240		17.5396		2.81933		508
509		495		14		255		24.7012		2.92013		1115
510		0		510		0		0		0		54448
510		334		176		166		9.01739		3.89826		91
510		373		137		183		22.0708		2.59133		811
510		426		84		218		23.5558		2.61427		945
510		469		41		240		17.7175		2.90793		203
510		495		15		255		25.3792		2.54945		1102
511		0		511		0		0		0		54474
511		334		177		166		8.71197		1.05164		77
511		373		138		183		23.2607		2.8859		780
511		426		85		218		23.6545		2.59263		980
511		469		42		240		15.461		2.53537		168
511		495		16		255		25.9091		2.58424		1121
512		0		512		0		0		0		54514
512		334		178		166		5.54385		0.652396		26
512		373		139		183		22.5816		2.75966		816
512		426		86		218		22.9835		2.50178		962
512		469		43		240		17.7579		4.15592		136
512		495		17		255		25.708		2.48255		1146
513		0		513		0		0		0		54018
513		373		140		183		24.1783		2.76776		931
513		426		87		218		24.271		2.61651		1089
513		469		44		240		12.3362		3.76937		211
513		495		18		255		26.0199		3.3529		1253
513		513		0		261		10.4403		0		98
514		0		514		0		0		0		54651
514		373		141		183		22.1097		2.69628		755
514		426		88		218		23.807		2.61403		940
514		469		45		240		11.6308		2.50766		51
514		495		19		255		27.4566		3.28761		1203
515		0		515		0		0		0		54599
515		373		142		183		21.2381		2.63402		791
515		426		89		218		23.7112		2.59078		979
515		469		46		240		4.4022		1.61016		4
515		495		20		255		27.0159		3.29726		1221
515		515		0		262		1.79505		0		6
516		0		516		0		0		0		54621
516		373		143		183		22.3653		2.77706		789
516		426		90		218		23.8001		2.57875		967
516		495		21		255		26.9124		3.30946		1223
517		0		517		0		0		0		54059
517		373		144		183		22.6998		2.68849		905
517		426		91		218		24.0625		2.57329		1064
517		495		22		255		27.9255		3.30523		1352
517		517		0		263		8.36841		0		141
517		517		0		264		7.07107		0		79
518		0		518		0		0		0		54719
518		373		145		183		20.6875		2.474		782
518		426		92		218		23.7135		2.58357		929
518		495		23		255		27.0278		3.25202		1170
519		0		519		0		0		0		54733
519		373		146		183		21.7938		2.73075		747
519		426		93		218		23.359		2.53177		961
519		495		24		255		25.7596		3.19084		1159
520		0		520		0		0		0		54719
520		373		147		183		20.4362		2.54471		764
520		426		94		218		24.2817		2.62113		945
520		495		25		255		25.7356		3.13788		1172
521		0		521		0		0		0		54370
521		373		148		183		21.1551		2.58467		857
521		426		95		218		24.4034		2.61367		1045
521		495		26		255		26.3948		3.19141		1278
521		521		0		265		2.06155		0		8
521		521		0		266		8.06226		0		42
522		0		522		0		0		0		54794
522		373		149		183		20.8195		2.60821		744
522		426		96		218		24.8177		2.71963		934
522		495		27		255		25.9422		2.99406		1128
523		0		523		0		0		0		54803
523		373		150		183		19.7227		2.54233		722
523		426		97		218		24.4541		2.66369		958
523		495		28		255		23.8673		3.06659		1117
524		0		524		0		0		0		54844
524		373		151		183		20.7676		2.66508		704
524		426		98		218		23.9525		2.58423		945
524		495		29		255		23.6896		3.055		1107
525		0		525		0		0		0		54263
525		373		152		183		21.7917		2.72286		857
525		426		99		218		24.7652		2.66567		1031
525		495		30		255		25.3446		3.04054		1210
525		525		0		267		28.627		0		81
525		525		0		268		10.0328		0		158
526		0		526		0		0		0		54865
526		373		153		183		20.5111		2.62703		665
526		426		100		218		23.7671		2.54934		954
526		495		31		255		24.1647		2.96859		1116
527		0		527		0		0		0		54803
527		373		154		183		20.5152		2.64715		734
527		426		101		218		24.5631		2.66557		947
527		495		32		255		23.8247		3.00575		1116
528		0		528		0		0		0		54873
528		373		155		183		20.3245		2.61817		708
528		426		102		218		24.2276		2.60021		922
528		495		33		255		24.0801		3.0084		1097
529		0		529		0		0		0		54890
529		373		156		183		20.4133		2.5855		698
529		426		103		218		23.5347		2.54561		913
529		495		34		255		24.2639		3.01415		1099
530		0		530		0		0		0		54186
530		373		157		183		22.0161		2.74214		830
530		426		104		218		24.0766		2.53708		1036
530		495		35		255		24.8944		3.1011		1192
530		530		0		269		11.5963		0		277
530		530		0		270		8.43274		0		78
530		530		0		271		0		0		1
531		0		531		0		0		0		54593
531		373		158		183		22.2176		2.7741		730
531		426		105		218		23.2212		2.56758		897
531		495		36		255		23.7006		2.45981		1110
531		530		1		269		10.926		2.31818		270
532		0		532		0		0		0		54566
532		373		159		183		19.9904		2.53076		710
532		426		106		218		22.7639		2.52949		883
532		495		37		255		23.5837		2.4212		1119
532		530		2		269		12.1138		2.32223		322
533		0		533		0		0		0		54544
533		373		160		183		23.353		3.10705		723
533		426		107		218		23.3634		2.55785		912
533		495		38		255		24.3606		2.53742		1118
533		530		3		269		11.2229		2.3472		300
533		533		0		272		1.11803		0		3
534		0		534		0		0		0		53950
534		373		161		183		22.4575		2.74887		863
534		426		108		218		23.4081		2.57771		1001
534		495		39		255		25.4877		2.58404		1228
534		530		4		269		13.344		2.5068		423
534		534		0		273		9.05539		0		91
534		534		0		274		7.03356		0		44
535		0		535		0		0		0		54541
535		373		162		183		22.7895		2.94567		661
535		426		109		218		22.8749		2.54342		882
535		495		40		255		25.8633		2.70084		1132
535		530		5		269		13.4758		2.29548		384
536		0		536		0		0		0		54437
536		373		163		183		22.5615		2.92821		757
536		426		110		218		22.9991		2.64139		841
536		495		41		255		25.7367		2.68863		1106
536		530		6		269		14.3084		2.48145		459
537		0		537		0		0		0		54443
537		373		164		183		21.1282		2.67153		740
537		426		111		218		23.8693		2.70904		921
537		495		42		255		25.3415		2.6425		1099
537		530		7		269		15.0326		2.58942		397
538		0		538		0		0		0		53885
538		373		165		183		21.7155		2.73411		859
538		426		112		218		23.1578		2.52668		989
538		495		43		255		26.7748		3.01312		1193
538		530		8		269		17.8035		2.91049		642
538		538		0		275		5.75202		0		25
538		538		0		276		1.88679		0		7
539		0		539		0		0		0		54481
539		373		166		183		21.0536		2.80311		651
539		426		113		218		23.3295		2.64218		849
539		495		44		255		26.418		2.74733		1100
539		530		9		269		17.6107		2.73708		519
540		0		540		0		0		0		54297
540		373		167		183		20.7769		2.73168		734
540		426		114		218		23.0476		2.64225		894
540		495		45		255		26.141		2.69776		1113
540		530		10		269		18.935		2.84758		561
540		540		0		277		0		0		1
541		0		541		0		0		0		54404
541		373		168		183		21.1215		2.68942		714
541		426		115		218		23.3719		2.73216		764
541		495		46		255		25.3908		2.62648		1082
541		530		11		269		19.4348		2.78539		636
542		0		542		0		0		0		53774
542		373		169		183		22.1525		2.80627		835
542		426		116		218		24.3207		2.77233		978
542		495		47		255		26.1368		2.67781		1159
542		530		12		269		20.7714		2.6736		827
542		542		0		278		3.53553		0		23
542		542		0		279		2		0		4
543		0		543		0		0		0		54248
543		373		170		183		21.2483		2.77525		678
543		426		117		218		22.9131		2.51105		860
543		495		48		255		25.3075		2.6383		1055
543		530		13		269		20.378		2.54611		756
543		543		0		280		1.41421		0		3
544		0		544		0		0		0		54363
544		373		171		183		20.9161		2.79046		619
544		426		118		218		23.4814		2.70105		799
544		495		49		255		25.5766		2.66561		1049
544		530		14		269		19.9843		2.45277		770
545		0		545		0		0		0		54160
545		373		172		183		21.485		2.93202		703
545		426		119		218		23.1231		2.70115		884
545		495		50		255		25.161		2.65003		1038
545		530		15		269		21.9424		2.52616		815
546		0		546		0		0		0		53740
546		373		173		183		21.6608		2.81285		767
546		426		120		218		23.4476		2.6237		966
546		495		51		255		25.4368		2.9324		1113
546		530		16		269		24.2885		2.567		996
546		546		0		281		3.60555		0		8
546		546		0		282		1.41421		0		3
546		546		0		283		2.54951		0		7
547		0		547		0		0		0		54334
547		373		174		183		20.6621		2.76285		650
547		426		121		218		22.7208		2.65958		812
547		495		52		255		25.404		2.82312		935
547		530		17		269		22.6638		2.47554		869
548		0		548		0		0		0		54389
548		373		175		183		18.7003		2.74033		530
548		426		122		218		22.9346		2.64176		865
548		495		53		255		25.0866		2.70155		966
548		530		18		269		22.3213		2.45863		850
549		0		549		0		0		0		54200
549		373		176		183		19.7584		2.77963		642
549		426		123		218		23.3383		2.73981		789
549		495		54		255		25.5702		2.8087		978
549		530		19		269		23.1475		2.55183		862
549		549		0		284		18.7328		0		129
550		0		550		0		0		0		53198
550		373		177		183		19.9872		2.69618		672
550		426		124		218		23.7682		2.75852		944
550		495		55		255		26.1054		3.10828		1148
550		530		20		269		23.6075		2.57852		1052
550		549		1		284		19.3071		3.73653		291
550		550		0		285		32.2762		0		263
550		550		0		286		7.07107		0		32
551		0		551		0		0		0		54132
551		373		178		183		18.4625		2.59253		589
551		426		125		218		21.8053		2.49167		792
551		495		56		255		26.026		2.70505		969
551		530		21		269		22.5756		2.56111		865
551		549		2		284		14.9573		2.78181		253
552		0		552		0		0		0		54128
552		373		179		183		17.622		2.63852		494
552		426		126		218		21.6608		2.70704		764
552		495		57		255		25.0148		2.70425		972
552		530		22		269		22.0157		2.47766		883
552		549		3		284		16.9024		2.99625		359
553		0		553		0		0		0		54043
553		373		180		183		17.4219		2.65425		536
553		426		127		218		20.5138		2.53527		797
553		495		58		255		24.4585		2.66252		971
553		530		23		269		22.3604		2.584		889
553		549		4		284		15.9833		2.70493		364
554		0		554		0		0		0		53379
554		373		181		183		18.9087		2.78051		578
554		426		128		218		22.9616		2.7898		902
554		495		59		255		25.1225		2.772		1075
554		530		24		269		23.9418		2.56835		1076
554		549		5		284		19.9246		2.68434		490
554		554		0		287		7.10901		0		100
555		0		555		0		0		0		54070
555		373		182		183		17.0302		2.51886		473
555		426		129		218		21.889		2.64493		795
555		495		60		255		24.4222		2.68972		954
555		530		25		269		22.832		2.6148		838
555		549		6		284		17.7529		2.63285		470
556		0		556		0		0		0		54010
556		373		183		183		16.2496		2.57372		437
556		426		130		218		20.5044		2.47232		760
556		495		61		255		24.5671		2.70315		946
556		530		26		269		23.0701		2.56145		861
556		549		7		284		18.4245		2.84807		577
556		556		0		288		3.01846		0		9
557		0		557		0		0		0		53953
557		373		184		183		16.9068		2.71695		452
557		426		131		218		21.9749		2.78044		744
557		495		62		255		24.1954		2.69051		954
557		530		27		269		22.0902		2.46557		830
557		549		8		284		20.7112		2.76934		667
558		0		558		0		0		0		53393
558		373		185		183		16.5483		2.61079		485
558		426		132		218		22.6849		2.64306		928
558		495		63		255		24.136		2.74154		1032
558		530		28		269		23.8779		2.56462		950
558		549		9		284		40.276		5.32843		810
558		558		0		289		1		0		2
559		0		559		0		0		0		54024
559		373		186		183		16.1464		2.48147		400
559		426		133		218		19.5142		2.29866		721
559		495		64		255		23.2602		2.62969		934
559		530		29		269		21.8484		2.4446		729
559		549		10		284		20.337		2.63715		792
560		0		560		0		0		0		53972
560		373		187		183		14.337		2.56389		309
560		426		134		218		22.3495		2.82702		808
560		495		65		255		22.9701		2.51827		938
560		530		30		269		21.0102		2.67326		716
560		549		11		284		23.3076		2.59354		857
561		0		561		0		0		0		53991
561		373		188		183		14.995		2.79058		349
561		426		135		218		22.4793		2.81352		738
561		495		66		255		22.8721		2.54278		944
561		530		31		269		20.1792		2.55618		670
561		549		12		284		25.0382		2.73159		908
562		0		562		0		0		0		53337
562		373		189		183		21.5464		4.50631		418
562		426		136		218		35.4445		3.94526		944
562		495		67		255		23.4702		2.59446		1021
562		530		32		269		21.1987		2.53443		783
562		549		13		284		26.2969		3.0099		1087
562		562		0		290		2.33331		0		10
563		0		563		0		0		0		54133
563		373		190		183		14.4922		2.52766		313
563		426		137		218		20.7677		2.5079		717
563		495		68		255		23.0928		2.57196		934
563		530		33		269		18.8824		2.5013		544
563		549		14		284		25.3803		2.67083		959
564		0		564		0		0		0		54104
564		373		191		183		20.1446		6.28617		189
564		426		138		218		35.0411		4.09761		793
564		495		69		255		36.6365		4.22447		967
564		530		34		269		15.7282		2.50378		508
564		549		15		284		25.0612		2.6183		1039
565		0		565		0		0		0		54217
565		373		192		183		14.7968		3.76431		266
565		426		139		218		20.8004		2.67585		718
565		495		70		255		23.6642		2.64824		936
565		530		35		269		16.6407		2.58146		480
565		549		16		284		25.4903		2.76377		983
566		0		566		0		0		0		53370
566		373		193		183		19.9382		4.89571		323
566		426		140		218		21.4001		2.66235		889
566		495		71		255		24.3868		2.65231		1036
566		530		36		269		17.2137		2.46293		611
566		549		17		284		37.2456		3.26315		1211
566		566		0		291		30.5174		0		160
567		0		567		0		0		0		54305
567		373		194		183		18.6375		3.66844		148
567		426		141		218		20.4098		2.41835		749
567		495		72		255		24.2439		2.74621		932
567		530		37		269		16.2039		2.84365		311
567		549		18		284		26.2246		2.60352		1155
568		0		568		0		0		0		54404
568		373		195		183		8.23877		7.44187		81
568		426		142		218		20.6443		2.53444		774
568		495		73		255		24.3558		2.75378		954
568		530		38		269		12.7438		2.66645		224
568		549		19		284		26.3628		2.52453		1163
569		0		569		0		0		0		54498
569		373		196		183		18.1554		3.84214		85
569		426		143		218		20.5673		2.5678		684
569		495		74		255		23.7695		2.68342		922
569		530		39		269		15.5194		4.86281		266
569		549		20		284		26.488		2.60698		1145
570		0		570		0		0		0		54000
570		373		197		183		17.9466		32.5938		108
570		426		144		218		20.7016		2.57622		850
570		495		75		255		24.5035		2.67875		1045
570		530		40		269		14.2102		2.65786		250
570		549		21		284		40.2553		3.74891		1336
570		570		0		292		4.41302		0		11
571		0		571		0		0		0		54696
571		373		198		183		15.8459		17.1838		78
571		426		145		218		19.7495		2.42933		680
571		495		76		255		23.7463		2.70403		914
571		549		22		284		27.882		2.84518		1232
572		0		572		0		0		0		54783
572		373		199		183		15.8459		17.1838		188
572		426		146		218		18.4755		2.41775		503
572		495		77		255		22.7299		2.59036		902
572		549		23		284		28.5422		2.82679		1221
572		572		0		293		1.5		0		3
573		0		573		0		0		0		54684
573		373		200		183		15.0713		3.20595		341
573		426		147		218		15.1188		2.53815		415
573		495		78		255		22.7152		2.6226		907
573		549		24		284		27.8286		2.72288		1253
574		0		574		0		0		0		54268
574		373		201		183		16.5409		2.79349		451
574		426		148		218		16.4463		2.65008		407
574		495		79		255		22.5305		2.6621		997
574		549		25		284		27.8397		2.7394		1379
574		574		0		294		12.4393		0		98
575		0		575		0		0		0		54846
575		373		202		183		15.5085		2.50096		428
575		426		149		218		14.836		2.48535		323
575		495		80		255		21.9753		2.47978		896
575		549		26		284		26.6686		2.5662		1107
576		0		576		0		0		0		54870
576		373		203		183		15.6835		2.62706		374
576		426		150		218		15.6404		2.81384		315
576		495		81		255		21.5242		2.47406		925
576		549		27		284		26.2166		2.49143		1116
577		0		577		0		0		0		54807
577		373		204		183		15.9875		2.72545		423
577		426		151		218		15.9361		2.73018		331
577		495		82		255		21.2493		2.46017		902
577		549		28		284		25.6619		2.43566		1137
578		0		578		0		0		0		54162
578		373		205		183		16.4799		2.77497		475
578		426		152		218		17.2778		2.78368		370
578		495		83		255		22.9754		2.66478		1013
578		549		29		284		25.9156		2.59133		1271
578		578		0		295		31.2942		0		309
579		0		579		0		0		0		54865
579		373		206		183		16.1304		2.58528		436
579		426		153		218		15.7383		2.62289		309
579		495		84		255		22.3096		2.56795		908
579		549		30		284		24.792		2.49606		1082
580		0		580		0		0		0		54824
580		373		207		183		15.7415		2.6964		388
580		426		154		218		16.1544		2.63399		327
580		495		85		255		22.2559		2.57872		949
580		549		31		284		24.3051		2.43342		1112
581		0		581		0		0		0		54834
581		373		208		183		15.8591		2.78512		406
581		426		155		218		16.042		2.64228		346
581		495		86		255		22.2176		2.52353		926
581		549		32		284		24.387		2.39499		1088
582		0		582		0		0		0		54342
582		373		209		183		16.6466		2.81786		472
582		426		156		218		16.8715		2.61369		391
582		495		87		255		23.288		2.64739		1019
582		549		33		284		25.6658		2.50986		1240
582		582		0		296		34.4201		0		120
582		582		0		297		3		0		16
583		0		583		0		0		0		54856
583		373		210		183		14.9788		2.50336		423
583		426		157		218		15.6061		2.66289		340
583		495		88		255		22.3041		2.48449		925
583		549		34		284		24.3113		2.42039		1056
584		0		584		0		0		0		54936
584		373		211		183		14.7517		2.65729		368
584		426		158		218		14.6179		2.54144		337
584		495		89		255		22.5953		2.59935		920
584		549		35		284		24.0732		2.41359		1039
585		0		585		0		0		0		54867
585		373		212		183		14.8118		2.70581		399
585		426		159		218		15.1313		2.66238		359
585		495		90		255		23.0535		2.66019		914
585		549		36		284		24.1883		2.4311		1061
586		0		586		0		0		0		54471
586		373		213		183		16.2483		2.80095		486
586		426		160		218		16.0414		2.79556		404
586		495		91		255		22.9116		2.66257		981
586		549		37		284		25.0612		2.56415		1191
586		586		0		298		6.78263		0		67
587		0		587		0		0		0		54870
587		373		214		183		14.7265		2.51519		413
587		426		161		218		14.1686		2.5175		327
587		495		92		255		22.6205		2.60661		908
587		549		38		284		23.8253		2.5339		1068
587		587		0		299		3.5		0		14
588		0		588		0		0		0		54921
588		373		215		183		15.092		2.6093		355
588		426		162		218		14.6991		2.71918		358
588		495		93		255		22.5705		2.59186		885
588		549		39		284		23.2813		2.36066		1031
588		587		1		299		9.6453		0		50
589		0		589		0		0		0		54809
589		373		216		183		14.2036		2.75034		374
589		426		163		218		13.4311		2.44569		355
589		495		94		255		22.2389		2.55802		882
589		549		40		284		23.5373		2.46207		1076
589		587		2		299		14.8805		0		104
590		0		590		0		0		0		54162
590		373		217		183		16.7698		2.77122		457
590		426		164		218		16.1353		2.83923		415
590		495		95		255		22.9557		2.70768		975
590		549		41		284		26.2549		2.6802		1250
590		587		3		299		15.1688		10.6124		283
590		590		0		300		31.5312		0		58
591		0		591		0		0		0		54573
591		373		218		183		14.3574		2.47072		407
591		426		165		218		14.2091		2.55127		334
591		495		96		255		22.0281		2.54707		870
591		549		42		284		24.923		2.60297		1077
591		587		4		299		17.2448		4.39767		339
592		0		592		0		0		0		54588
592		373		219		183		14.7887		2.60602		365
592		426		166		218		14.2091		2.65143		294
592		495		97		255		21.2792		2.50876		847
592		549		43		284		24.6056		2.5738		1110
592		587		5		299		18.7225		3.21602		396
593		0		593		0		0		0		54535
593		373		220		183		14.518		2.66495		378
593		426		167		218		13.6034		2.59312		338
593		495		98		255		21.8001		2.57672		843
593		549		44		284		24.9943		2.61932		1063
593		587		6		299		18.6671		3.1796		443
594		0		594		0		0		0		53924
594		373		221		183		16.2271		3.05887		415
594		426		168		218		16.0234		2.80802		393
594		495		99		255		24.0395		2.81252		963
594		549		45		284		26.1348		2.72115		1215
594		587		7		299		23.1518		3.47987		670
594		594		0		301		6.04862		0		20
595		0		595		0		0		0		54253
595		373		222		183		15.4888		2.70962		383
595		426		169		218		13.6484		2.57477		303
595		495		100		255		23.0123		2.67061		843
595		549		46		284		25.2754		2.56593		1081
595		587		8		299		24.7106		3.4916		737
596		0		596		0		0		0		54246
596		373		223		183		13.705		2.95285		340
596		426		170		218		12.9738		2.50467		274
596		495		101		255		22.3769		2.66005		852
596		549		47		284		25.2207		2.68773		1047
596		587		9		299		26.9235		3.46058		834
596		596		0		302		2.23607		0		7
597		0		597		0		0		0		54125
597		373		224		183		16.292		2.79691		356
597		426		171		218		13.8367		2.69974		278
597		495		102		255		23.5101		2.74267		891
597		549		48		284		25.2754		2.66175		1048
597		587		10		299		26.9366		3.21335		902
598		0		598		0		0		0		53543
598		373		225		183		16.2574		3.06757		385
598		426		172		218		14.6746		2.72599		324
598		495		103		255		22.9164		2.61531		956
598		549		49		284		25.7214		2.6708		1154
598		587		11		299		28.4558		3.28969		1094
598		598		0		303		6.05979		0		43
598		598		0		304		5.81885		0		68
598		598		0		305		6.02015		0		33
599		0		599		0		0		0		54020
599		373		226		183		16.1882		2.86455		354
599		426		173		218		13.7084		2.66114		248
599		495		104		255		22.499		2.61599		863
599		549		50		284		25.3326		2.70434		1015
599		587		12		299		27.4752		3.40502		1100
600		0		600		0		0		0		53999
600		373		227		183		16.153		2.62324		333
600		426		174		218		12.8738		2.5985		221
600		495		105		255		22.6541		2.6287		869
600		549		51		284		25.285		2.6937		1008
600		587		13		299		27.8328		3.23339		1165
600		600		0		306		2.23607		0		5
601		0		601		0		0		0		53996
601		373		228		183		15.699		2.91144		326
601		426		175		218		13.5046		2.71909		236
601		495		106		255		21.4213		2.57037		840
601		549		52		284		25.3586		2.70747		990
601		587		14		299		28.4204		3.30229		1212
602		0		602		0		0		0		53099
602		373		229		183		17.4541		3.06802		346
602		426		176		218		16.248		3.00297		263
602		495		107		255		22.1964		2.59693		939
602		549		53		284		25.1865		2.63032		1105
602		587		15		299		28.6745		3.18289		1364
602		602		0		307		10.6706		0		248
602		602		0		308		12.6293		0		236
603		0		603		0		0		0		53907
603		373		230		183		15.4946		2.73082		298
603		426		177		218		15.8548		2.87913		227
603		495		108		255		21.1302		2.46038		849
603		549		54		284		24.2343		2.55828		942
603		587		16		299		27.721		3.11139		1361
603		602		1		307		6.28034		1.37402		14
603		602		1		308		5.34439		3.27724		2
604		0		604		0		0		0		53909
604		373		231		183		11.1592		2.53268		235
604		426		178		218		12.6563		2.42904		220
604		495		109		255		21.0813		2.49521		828
604		549		55		284		24.496		2.63046		863
604		587		17		299		28.157		2.98496		1374
604		602		2		307		6.46274		3.61935		74
604		602		2		308		10.5512		3.59608		97
605		0		605		0		0		0		53927
605		373		232		183		11.3196		2.67579		224
605		426		179		218		11.6562		2.34344		261
605		495		110		255		20.7197		2.50774		832
605		549		56		284		24.3566		2.65404		854
605		587		18		299		28.0193		3.02231		1428
605		602		3		307		7.6625		2.66377		74
606		0		606		0		0		0		52798
606		373		233		183		12.697		3.01728		264
606		426		180		218		12.4017		2.43264		275
606		495		111		255		21.3331		2.57586		924
606		549		57		284		27.2679		2.98144		1051
606		587		19		299		29.0202		3.04761		1576
606		602		4		307		37.3726		8.24603		387
606		606		0		309		15.7696		0		325
607		0		607		0		0		0		53884
607		373		234		183		10.7979		2.59651		214
607		426		181		218		12.4017		2.43264		226
607		495		112		255		20.6861		2.42119		821
607		549		58		284		26.493		3.00327		810
607		587		20		299		28.3122		2.47513		1400
607		602		5		307		9.85946		2.04995		245
608		0		608		0		0		0		54141
608		373		235		183		10.8571		2.92284		199
608		426		182		218		10.6989		2.17011		190
608		495		113		255		20.4164		2.41852		807
608		549		59		284		26.8696		3.03221		847
608		587		21		299		28.4898		3.07389		1416
609		0		609		0		0		0		53707
609		373		236		183		9.93958		2.6968		197
609		426		183		218		10.8566		2.3694		212
609		495		114		255		21.0421		2.5264		814
609		549		60		284		26.0094		2.91026		845
609		587		22		299		28.5693		2.51345		1440
609		609		0		310		15.5724		0		385
610		0		610		0		0		0		52775
610		373		237		183		11.267		2.91937		219
610		426		184		218		10.9139		2.26427		228
610		495		115		255		20.9004		2.51821		902
610		549		61		284		26.9362		2.9929		988
610		587		23		299		29.627		2.47661		1663
610		609		1		310		14.9671		23.6212		557
610		610		0		311		17.2047		0		268
611		0		611		0		0		0		54048
611		373		238		183		8.71739		3.26555		102
611		426		185		218		9.64873		1.92097		149
611		495		116		255		20.8495		2.54763		789
611		549		62		284		25.7471		2.88663		834
611		587		24		299		29.1923		2.48		1571
611		609		2		310		10.0413		1.7737		107
612		0		612		0		0		0		53724
612		373		239		183		10.5037		4.34286		186
612		426		186		218		9.42525		2.15406		152
612		495		117		255		28.4708		3.31338		887
612		549		63		284		26.3889		3.02913		756
612		587		25		299		28.9901		2.4398		1563
612		609		3		310		12.8066		3.41124		331
612		612		0		312		0		0		1
613		0		613		0		0		0		53983
613		373		240		183		8.4073		3.02267		121
613		426		187		218		8.48252		1.98349		139
613		495		118		255		20.7754		2.44399		777
613		549		64		284		26.2364		2.95282		774
613		587		26		299		29.3874		3.29154		1585
613		609		4		310		10.9147		2.51389		221
614		0		614		0		0		0		52692
614		373		241		183		10.9934		3.95121		203
614		426		188		218		9.85869		2.23963		165
614		495		119		255		21.6022		2.58914		909
614		549		65		284		26.4138		2.95905		908
614		587		27		299		30.6043		3.38186		1805
614		609		5		310		14.659		3.12443		535
614		614		0		313		15.7535		0		383
615		0		615		0		0		0		53898
615		373		242		183		8.1304		5.23351		72
615		426		189		218		8.12995		1.75199		91
615		495		120		255		20.7926		2.5654		739
615		549		66		284		25.6832		2.8546		735
615		587		28		299		30.0656		3.42098		1723
615		609		6		310		12.3638		2.31814		269
615		614		1		313		7.92327		0		73
616		0		616		0		0		0		53611
616		373		243		183		10.2885		16.0116		131
616		426		190		218		7.16556		1.70586		103
616		495		121		255		20.6094		2.56885		793
616		549		67		284		24.9442		2.70046		786
616		587		29		299		30.1177		3.39607		1748
616		609		7		310		13.6592		2.67941		428
617		0		617		0		0		0		53700
617		373		244		183		7.31746		9.00514		74
617		426		191		218		7.11099		1.66418		101
617		495		122		255		21.5557		2.63611		787
617		549		68		284		24.9848		2.66714		747
617		587		30		299		30.6899		3.36387		1759
617		609		8		310		11.7548		2.26691		266
617		617		0		314		9.74852		0		166
618		0		618		0		0		0		52853
618		373		245		183		13.0966		12.1503		153
618		426		192		218		7.10891		1.6436		98
618		495		123		255		21.9117		2.67659		881
618		549		69		284		25.1141		2.61997		956
618		587		31		299		30.6972		3.37529		1912
618		609		9		310		15.4482		3.00824		575
618		617		1		314		12.127		0		172
619		0		619		0		0		0		53882
619		373		246		183		6.72253		4.21394		32
619		495		124		255		20.9244		2.50425		802
619		549		70		284		24.0391		2.54377		840
619		587		32		299		29.4396		3.40125		1635
619		609		10		310		13.2883		2.06556		409
620		0		620		0		0		0		54129
620		373		247		183		4.54771		0		20
620		495		125		255		20.5994		2.51302		741
620		549		71		284		24.9001		2.65395		795
620		587		33		299		28.2005		3.19642		1609
620		609		11		310		13.2527		2.47856		306
621		0		621		0		0		0		53900
621		373		248		183		4.24192		0		28
621		495		126		255		21.1916		2.62483		791
621		549		72		284		24.8763		2.62302		831
621		587		34		299		27.9159		3.17808		1624
621		609		12		310		13.9457		2.57115		425
621		621		0		315		0		0		1
622		0		622		0		0		0		53279
622		495		127		255		21.2153		2.62832		857
622		549		73		284		30.2026		3.1935		1008
622		587		35		299		30.2806		3.14755		1823
622		609		13		310		15.2765		2.45777		553
622		622		0		316		29.9618		0		80
623		0		623		0		0		0		54305
623		495		128		255		20.9551		2.59501		769
623		549		74		284		23.5687		2.56131		756
623		587		36		299		37.0555		3.20979		1619
623		609		14		310		11.6155		1.98792		149
623		622		1		316		23.5847		2.31347		2
624		0		624		0		0		0		54144
624		495		129		255		21.9703		2.66755		746
624		549		75		284		23.6595		2.76563		760
624		587		37		299		42.5664		3.36404		1582
624		609		15		310		14.0116		3.8161		349
624		624		0		317		35.5934		0		19
625		0		625		0		0		0		54317
625		495		130		255		20.4102		2.58779		738
625		549		76		284		25.4527		2.92753		770
625		587		38		299		28.6737		3.11417		1593
625		609		16		310		13.9424		4.50689		182
626		0		626		0		0		0		53118
626		495		131		255		20.1792		2.6284		852
626		549		77		284		28.9235		3.25526		914
626		587		39		299		29.787		3.10104		1814
626		609		17		310		17.6989		3.87219		487
626		626		0		318		13.3417		0		263
626		626		0		319		23.3345		0		152
627		0		627		0		0		0		54166
627		495		132		255		20.0242		2.552		709
627		549		78		284		23.7836		2.9494		675
627		587		40		299		29.3059		3.12084		1570
627		609		18		310		12.8968		2.16971		338
627		626		1		318		8.3531		1.94764		141
627		626		1		319		14.1722		1.80738		1
628		0		628		0		0		0		54095
628		495		133		255		19.6217		2.52111		743
628		549		79		284		22.3341		2.80265		676
628		587		41		299		28.0892		3.11244		1551
628		609		19		310		11.6217		2.33116		338
628		626		2		318		9.70655		2.58907		197
629		0		629		0		0		0		54384
629		495		134		255		19.343		2.42924		716
629		549		80		284		22.4262		2.73842		717
629		587		42		299		27.9317		2.44311		1544
629		609		20		310		10.3927		3.42252		88
629		626		3		318		9.28527		2.47476		151
630		0		630		0		0		0		53052
630		495		135		255		20.4929		2.58851		840
630		549		81		284		28.9948		3.40968		946
630		587		43		299		29.5307		3.18803		1739
630		609		21		310		18.289		6.2002		445
630		626		4		318		11.5071		3.10423		287
630		630		0		320		12.5241		0		277
630		630		0		321		2.57539		0		14
631		0		631		0		0		0		54052
631		495		136		255		21.1065		2.75482		742
631		549		82		284		28.104		3.13871		768
631		587		44		299		29.0609		3.10215		1568
631		609		22		310		13.4002		2.41547		304
631		626		5		318		9.72107		2.0325		166
632		0		632		0		0		0		54394
632		495		137		255		19.5218		2.43069		741
632		549		83		284		21.4101		2.70223		769
632		587		45		299		28.3906		2.50593		1538
632		626		6		318		9.58691		2.65587		158
633		0		633		0		0		0		54059
633		495		138		255		18.5902		2.45992		686
633		549		84		284		21.4728		2.55776		801
633		587		46		299		29.0833		2.59329		1532
633		626		7		318		11.8472		3.15954		207
633		633		0		322		15.5242		0		303
633		633		0		323		2.5386		0		12
634		0		634		0		0		0		52918
634		495		139		255		40.3786		5.5011		1065
634		549		85		284		28.4695		3.20788		944
634		587		47		299		29.1709		2.53603		1682
634		626		8		318		13.8988		2.84383		309
634		633		1		322		40.3651		18.797		419
634		633		1		323		14.9454		0		263
635		0		635		0		0		0		54302
635		495		140		255		22.7856		2.6022		744
635		549		86		284		28.0777		3.22785		834
635		587		48		299		29.2679		2.63908		1471
635		626		9		318		10.399		2.36074		190
635		633		2		322		6.89176		1.20098		11
635		633		2		323		8.33657		1.94452		48
636		0		636		0		0		0		54128
636		495		141		255		19.2219		2.41993		716
636		549		87		284		21.4197		2.50983		823
636		587		49		299		29.5116		2.65649		1448
636		626		10		318		11.5933		2.85626		218
636		633		3		322		11.1033		10.7496		239
636		633		3		323		4.06171		2.32001		28
637		0		637		0		0		0		54383
637		495		142		255		18.4135		2.49882		649
637		549		88		284		28.2233		3.22351		821
637		587		50		299		29.0659		2.642		1459
637		626		11		318		11.2392		2.49451		203
637		633		4		323		7.31393		3.61435		84
637		637		0		324		0		0		1
638		0		638		0		0		0		53109
638		495		143		255		41.2066		5.84612		837
638		549		89		284		28.3473		3.16754		977
638		587		51		299		29.211		2.59112		1565
638		626		12		318		17.3738		3.17802		419
638		633		5		323		30.6492		13.4534		201
638		638		0		325		10.0702		0		207
638		638		0		326		11.62		0		259
638		638		0		327		3.80789		0		26
639		0		639		0		0		0		54122
639		495		144		255		19.3216		2.464		740
639		549		90		284		21.9235		2.53323		883
639		587		52		299		28.7187		2.63662		1387
639		626		13		318		14.3878		2.4947		191
639		633		6		323		18.837		3.03847		36
639		638		1		325		10.5652		2.58175		241
640		0		640		0		0		0		54454
640		495		145		255		19.194		2.50972		703
640		549		91		284		22.8431		2.69631		778
640		587		53		299		28.4343		2.5912		1357
640		626		14		318		14.7191		3.39732		261
640		633		7		323		5.85444		4.90547		26
640		638		2		325		9.25161		1.75324		21
641		0		641		0		0		0		54331
641		495		146		255		18.5277		2.45306		662
641		549		92		284		22.95		2.66365		879
641		587		54		299		28.4157		2.61313		1359
641		626		15		318		15.0915		2.94292		306
641		633		8		323		3.07266		2.25812		9
641		638		3		325		8.12178		4.98406		51
641		641		0		328		1.5		0		3
642		0		642		0		0		0		52796
642		495		147		255		39.7821		5.49021		821
642		549		93		284		23.1266		2.51064		1009
642		587		55		299		28.4447		2.58771		1533
642		626		16		318		19.9895		3.06684		598
642		633		9		323		26.8693		21.0089		254
642		638		4		325		20.7348		5.03206		198
642		642		0		329		14.4231		0		361
642		642		0		330		6.3707		0		30
643		0		643		0		0		0		54171
643		495		148		255		18.7599		2.42217		711
643		549		94		284		23.1216		2.67115		840
643		587		56		299		28.4474		2.62916		1355
643		626		17		318		18.7872		2.81713		523
644		0		644		0		0		0		54004
644		495		149		255		19.0494		2.53751		639
644		549		95		284		28.2996		3.21106		833
644		587		57		299		28.0693		2.56823		1357
644		626		18		318		18.736		2.77973		566
644		644		0		331		21.4203		0		173
644		644		0		332		3.77359		0		28
645		0		645		0		0		0		53796
645		495		150		255		41.2007		5.49156		886
645		549		96		284		27.7755		3.12014		891
645		587		58		299		28.3216		2.79437		1366
645		626		19		318		18.4748		2.69041		568
645		645		0		333		9.20432		0		93
646		0		646		0		0		0		52669
646		495		151		255		37.2538		3.27041		1032
646		549		97		284		27.7154		2.989		1019
646		587		59		299		28.5658		2.84499		1485
646		626		20		318		20.8858		2.74115		728
646		645		1		333		29.6973		10.6565		398
646		646		0		334		10.1242		0		189
646		646		0		335		9.04433		0		80
647		0		647		0		0		0		54035
647		495		152		255		21.6921		2.50091		683
647		549		98		284		26.7		2.76036		879
647		587		60		299		28.2415		2.78269		1339
647		626		21		318		18.6266		2.61944		543
647		645		2		333		15.88		1.79349		32
647		646		1		334		7.97506		2.54432		89
648		0		648		0		0		0		54127
648		495		153		255		38.5252		5.21594		673
648		549		99		284		26.796		2.82489		905
648		587		61		299		27.3813		2.84696		1290
648		626		22		318		18.4651		2.47421		560
648		645		3		333		21.5826		75.0513		37
648		646		2		334		3.8297		1.71713		8
649		0		649		0		0		0		54181
649		495		154		255		19.5924		2.72923		661
649		549		100		284		27.2498		2.79903		879
649		587		62		299		27.3389		2.52884		1295
649		626		23		318		17.8729		2.52282		521
649		646		3		334		6.26404		5.56785		61
649		649		0		336		1		0		2
650		0		650		0		0		0		52575
650		495		155		255		38.2232		5.22352		780
650		549		101		284		27.232		2.79339		1050
650		587		63		299		27.2912		2.86754		1409
650		626		24		318		22.4474		2.7283		759
650		646		4		334		12.3748		5.19456		267
650		649		1		336		28.8796		0		283
650		650		0		337		21.9317		0		202
650		650		0		338		18.4886		0		275
651		0		651		0		0		0		54107
651		495		156		255		17.6939		2.37475		600
651		549		102		284		26.3242		2.60236		928
651		587		64		299		27.1398		2.49906		1252
651		626		25		318		17.8451		2.32672		521
651		646		5		334		8.39362		1.58374		5
651		650		1		338		18.4886		3.9115		186
651		651		0		339		0		0		1
652		0		652		0		0		0		54049
652		495		157		255		20.0624		2.95075		648
652		549		103		284		25.8063		2.60801		922
652		587		65		299		26.7626		2.76988		1319
652		626		26		318		19.3553		2.73307		552
652		652		0		340		14.0431		0		110
653		0		653		0		0		0		53832
653		495		158		255		18.2018		2.5548		629
653		549		104		284		25.8123		2.60096		897
653		587		66		299		26.3224		2.79387		1298
653		626		27		318		17.5404		2.40369		543
653		652		1		340		18.462		4.88178		401
654		0		654		0		0		0		51898
654		495		159		255		40.8114		5.45094		1229
654		549		105		284		25.438		2.68922		1025
654		587		67		299		26.2684		2.83636		1479
654		626		28		318		21.8402		2.7615		773
654		652		2		340		14.8953		4.86276		533
654		654		0		341		33.6291		0		398
654		654		0		342		5.09902		0		25
654		654		0		343		23.5577		0		240
655		0		655		0		0		0		54261
655		495		160		255		23.8517		2.46833		521
655		549		106		284		25.516		2.66511		922
655		587		68		299		25.4024		2.82843		1285
655		626		29		318		19.4643		2.45493		598
655		652		3		340		13.6285		1.64971		13
656		0		656		0		0		0		53804
656		495		161		255		26.3394		3.80346		622
656		549		107		284		24.9703		2.61127		874
656		587		69		299		25.2617		2.79705		1256
656		626		30		318		17.1692		2.55326		499
656		652		4		340		21.0556		11.2498		427
656		656		0		344		10.2831		0		118
657		0		657		0		0		0		53948
657		495		162		255		37.2608		5.04811		854
657		549		108		284		24.711		2.60603		921
657		587		70		299		24.6397		2.71034		1272
657		626		31		318		17.9395		2.64618		572
657		652		5		340		10.8552		1.51855		17
657		656		1		344		5.9142		0		16
658		0		658		0		0		0		52094
658		495		163		255		34.7752		3.03423		1129
658		549		109		284		24.4908		2.5773		1016
658		587		71		299		25.3687		2.87101		1411
658		626		32		318		22.5292		2.73517		846
658		652		6		340		21.6658		10.8292		572
658		656		2		344		16.4975		6.6987		496
658		658		0		345		3.16228		0		11
658		658		0		346		3.56001		0		25
659		0		659		0		0		0		53428
659		495		164		255		32.8576		2.62393		958
659		549		110		284		25.1188		2.66358		859
659		587		72		299		25.0439		2.75233		1269
659		626		33		318		20.1303		2.42113		699
659		652		7		340		13.6699		2.21021		375
659		656		3		344		14.6619		2.28074		12
660		0		660		0		0		0		53751
660		495		165		255		24.6487		2.68074		625
660		549		111		284		24.7066		2.63447		930
660		587		73		299		24.4976		2.39242		1254
660		626		34		318		19.5909		2.497		604
660		652		8		340		14.6812		2.67743		383
660		656		4		344		20.8241		12.4395		53
661		0		661		0		0		0		53867
661		495		166		255		19.0298		2.61829		617
661		549		112		284		24.8284		2.65876		852
661		587		74		299		24.4387		2.38667		1250
661		626		35		318		20.582		2.89267		648
661		652		9		340		12.8065		2.35031		352
661		656		5		344		3.90488		1.92022		14
662		0		662		0		0		0		52019
662		495		167		255		38.5527		5.3793		776
662		549		113		284		24.9719		2.66349		1010
662		587		75		299		25.0077		2.88769		1384
662		626		36		318		22.2748		2.64427		837
662		652		10		340		15.5948		3.0052		535
662		656		6		344		31.7969		10.0325		442
662		662		0		347		18.1246		0		594
662		662		0		348		1.11803		0		3
663		0		663		0		0		0		53755
663		495		168		255		18.6444		2.52604		635
663		549		114		284		24.5149		2.48869		934
663		587		76		299		24.3245		2.39747		1213
663		626		37		318		20.4434		2.78258		627
663		652		11		340		13.5564		2.3657		312
663		656		7		344		19.8101		3.03464		25
663		662		1		347		11.7109		2.00855		96
663		663		0		349		2		0		3
664		0		664		0		0		0		54066
664		495		169		255		20.8111		3.0653		479
664		549		115		284		24.6289		2.56803		861
664		587		77		299		25.3406		2.50807		1247
664		626		38		318		18.5723		2.55994		566
664		652		12		340		14.5828		3.28113		381
665		0		665		0		0		0		53847
665		495		170		255		41.157		5.43466		648
665		549		116		284		24.2793		2.55556		902
665		587		78		299		25.2285		2.48635		1203
665		626		39		318		16.9102		2.34762		554
665		652		13		340		12.5216		2.74869		320
665		665		0		350		2.36343		0		6
665		665		0		351		38.2641		0		112
665		665		0		352		3.20156		0		8
666		0		666		0		0		0		52089
666		495		171		255		19.9768		2.66276		771
666		549		117		284		25.1713		2.65795		995
666		587		79		299		25.853		2.79073		1388
666		626		40		318		18.92		2.65598		678
666		652		14		340		16.2521		2.95318		543
666		665		1		350		18.5578		26.6935		376
666		665		1		351		38.2641		9.75966		589
666		666		0		353		30.734		0		171
667		0		667		0		0		0		54111
667		495		172		255		15.3755		2.35074		383
667		549		118		284		25.2077		2.48899		917
667		587		80		299		24.6284		2.70777		1210
667		626		41		318		21.1225		3.27321		548
667		652		15		340		12.3946		2.33337		346
667		665		2		350		14.8911		3.94787		15
667		665		2		351		15.353		2.60598		70
668		0		668		0		0		0		53470
668		495		173		255		20.5671		3.64591		619
668		549		119		284		24.2428		2.61941		849
668		587		81		299		25.0896		2.6653		1239
668		626		42		318		21.4187		3.41024		503
668		652		16		340		33.7215		6.9796		342
668		665		3		350		12.6962		15.7395		83
668		665		3		351		11.7536		13.6561		238
668		668		0		354		10.561		0		257
669		0		669		0		0		0		54283
669		495		174		255		19.3716		2.80934		572
669		549		120		284		24.1805		2.63591		897
669		587		82		299		24.336		2.63385		1218
669		626		43		318		15.4274		2.34294		478
669		652		17		340		19.1478		9.07039		127
669		665		4		350		12.9479		3.85759		25
670		0		670		0		0		0		52043
670		495		175		255		38.1412		5.24796		751
670		549		121		284		37.2828		4.14885		982
670		587		83		299		25.3238		2.79836		1371
670		626		44		318		18.3194		2.77248		574
670		652		18		340		37.7025		6.46476		845
670		665		5		350		17.6627		15.4935		384
670		670		0		355		22.0227		0		650
671		0		671		0		0		0		53887
671		495		176		255		18.2657		2.57097		556
671		549		122		284		24.1398		2.54615		855
671		587		84		299		25.626		2.53274		1229
671		626		45		318		15.8087		2.25353		418
671		652		19		340		22.7801		2.03616		400
671		665		6		350		13.7491		4.39193		52
671		670		1		355		22.0227		0		203
672		0		672		0		0		0		54090
672		495		177		255		18.5295		2.6989		590
672		549		123		284		24.6373		2.66486		847
672		587		85		299		24.4869		2.46311		1194
672		626		46		318		13.8276		2.42288		417
672		652		20		340		37.8797		8.96211		140
672		665		7		350		8.89465		4.26044		67
672		670		2		355		32.1286		5.43287		255
673		0		673		0		0		0		54279
673		495		178		255		18.6607		2.74636		412
673		549		124		284		23.1795		2.55475		825
673		587		86		299		23.7465		2.43037		1158
673		626		47		318		13.9612		2.47304		398
673		652		21		340		14.5557		3.93421		310
673		670		3		355		30.6927		49.4949		217
673		673		0		356		0		0		1
674		0		674		0		0		0		52759
674		495		179		255		18.9207		2.73934		721
674		549		125		284		23.7416		2.48932		944
674		587		87		299		24.004		2.82378		1325
674		626		48		318		16.0007		2.62684		551
674		652		22		340		38.1639		7.67213		399
674		670		4		355		37.6088		7.12013		590
674		674		0		357		33.252		0		269
674		674		0		358		7.67411		0		39
674		674		0		359		2		0		3
675		0		675		0		0		0		54344
675		495		180		255		19.2807		2.74456		608
675		549		126		284		23.7338		2.68832		770
675		587		88		299		23.2649		2.7321		1206
675		626		49		318		14.6472		2.27955		345
675		652		23		340		11.2355		2.17728		292
675		670		5		355		10.9884		1.65027		30
675		674		1		357		13.0637		3.14423		5
676		0		676		0		0		0		54316
676		495		181		255		15.3512		2.54278		378
676		549		127		284		23.3589		2.63145		834
676		587		89		299		22.9679		2.36478		1128
676		626		50		318		13.0016		2.44516		341
676		652		24		340		10.9166		2.3428		196
676		670		6		355		17.0921		8.27949		243
676		674		2		357		11.4062		10.9486		64
676		676		0		360		12.5533		0		100
677		0		677		0		0		0		54313
677		495		182		255		19.6448		3.12645		563
677		549		128		284		23.4843		2.65675		809
677		587		90		299		23.2096		2.43791		1178
677		626		51		318		13.8155		2.64124		316
677		652		25		340		10.2429		2.5353		241
677		670		7		355		3.0487		0.566172		1
677		676		1		360		9.82265		0		179
678		0		678		0		0		0		52248
678		495		183		255		32.3129		4.44454		696
678		549		129		284		36.3125		4.19136		977
678		587		91		299		24.0002		2.71185		1310
678		626		52		318		14.6964		2.84936		447
678		652		26		340		28.3485		7.08163		280
678		676		2		360		12.0422		3.90196		330
678		678		0		361		30.7101		0		844
678		678		0		362		13.5612		0		221
678		678		0		363		11.7533		0		247
679		0		679		0		0		0		54808
679		495		184		255		19.0867		2.87395		530
679		549		130		284		23.6804		2.69062		767
679		587		92		299		23.0287		2.29478		1108
679		626		53		318		12.0231		2.06718		51
679		676		3		360		11.2777		2.23948		263
679		678		1		361		21.406		1.80414		73
680		0		680		0		0		0		55082
680		495		185		255		38.4486		4.26065		73
680		549		131		284		35.3215		4.31576		827
680		587		93		299		22.4305		2.37083		1164
680		626		54		318		5.30689		2.5595		8
680		676		4		360		11.3525		2.43419		274
680		680		0		364		11.2614		0		144
680		680		0		365		4.30563		0		28
681		0		681		0		0		0		54644
681		495		186		255		20.6894		8.65499		553
681		549		132		284		22.9095		2.59621		796
681		587		94		299		22.6209		2.58963		1109
681		626		55		318		10.346		3.9373		182
681		676		5		360		10.8014		2.33455		258
681		681		0		366		9.19298		0		58
682		0		682		0		0		0		53117
682		495		187		255		34.5155		5.10522		592
682		549		133		284		34.8844		4.07775		986
682		587		95		299		23.0645		2.67297		1239
682		626		56		318		17.8291		4.44383		227
682		676		6		360		13.8884		2.76854		448
682		681		1		366		36.4519		0		706
682		682		0		367		36.6439		0		131
682		682		0		368		9.24512		0		146
682		682		0		369		2.83824		0		8
683		0		683		0		0		0		54741
683		495		188		255		19.8939		3.67508		386
683		549		134		284		23.1025		2.64357		762
683		587		96		299		22.3449		2.25081		1095
683		626		57		318		13.3735		2.68622		131
683		676		7		360		13.3272		2.2493		317
683		681		2		366		25.5452		2.22865		145
683		682		1		367		16.8758		1.74236		23
684		0		684		0		0		0		54734
684		495		189		255		16.5287		3.01908		450
684		549		135		284		23.1321		2.6426		804
684		587		97		299		22.1078		2.62608		1078
684		676		8		360		14.1559		2.73214		341
684		681		3		366		28.0531		7.73384		171
684		682		2		367		5.73407		2.07959		14
684		684		0		370		3		0		8
685		0		685		0		0		0		54780
685		495		190		255		19.1333		3.06269		472
685		549		136		284		23.3905		2.65554		773
685		587		98		299		21.7878		2.34084		1093
685		676		9		360		15.1076		2.74358		452
685		682		3		367		6.16151		4.28752		27
685		684		1		370		1.86339		0		3
686		0		686		0		0		0		53484
686		495		191		255		31.3006		5.24677		553
686		549		137		284		32.7515		4.07319		949
686		587		99		299		22.3966		2.68683		1187
686		676		10		360		17.7622		2.63367		568
686		682		4		367		34.1323		42.1827		51
686		686		0		371		31.7933		0		808
687		0		687		0		0		0		55359
687		495		192		255		16.0392		2.24067		11
687		549		138		284		23.8615		2.74594		774
687		587		100		299		21.8774		2.26494		1026
687		676		11		360		16.7086		2.67875		421
687		686		1		371		23.4251		1.64186		9
688		0		688		0		0		0		54619
688		495		193		255		17.4867		5.88142		419
688		549		139		284		22.5277		2.57579		740
688		587		101		299		21.8715		2.46162		1042
688		676		12		360		16.4321		2.60055		465
688		686		2		371		11.6669		8.47726		274
688		688		0		372		6.00521		0		38
688		688		0		373		1.5		0		3
689		0		689		0		0		0		54928
689		495		194		255		12.9634		2.34092		370
689		549		140		284		23.1603		2.74048		762
689		587		102		299		21.8715		2.46162		951
689		676		13		360		17.5606		2.69488		523
689		686		3		371		6.98625		1.72064		66
690		0		690		0		0		0		53687
690		495		195		255		17.7541		2.99925		496
690		549		141		284		23.9114		2.70528		898
690		587		103		299		22.3108		2.47888		1150
690		676		14		360		19.66		2.98287		735
690		690		0		374		24.033		0		388
690		690		0		375		11.2114		0		238
690		690		0		376		2.5		0		4
690		690		0		377		1.5		0		4
691		0		691		0		0		0		55238
691		549		142		284		22.8003		2.53901		751
691		587		104		299		22.0089		2.29985		1006
691		676		15		360		19.1921		2.77756		603
691		690		1		377		1.76383		0.790564		2
692		0		692		0		0		0		54852
692		549		143		284		22.66		2.55671		711
692		587		105		299		21.445		2.42392		965
692		676		16		360		19.5667		2.75447		664
692		690		2		377		1		362.039		2
692		692		0		378		15.7341		0		406
693		0		693		0		0		0		54793
693		549		144		284		22.7593		2.65014		763
693		587		106		299		21.7116		2.40681		1019
693		676		17		360		19.2416		2.72738		693
693		690		3		377		1		362.039		2
693		692		1		378		15.1249		0		330
694		0		694		0		0		0		54335
694		549		145		284		24.5505		2.80428		895
694		587		107		299		22.3967		2.46448		1095
694		676		18		360		20.5606		2.63059		834
694		690		4		377		1		362.039		1
694		692		2		378		15.1249		0		424
694		694		0		379		5		0		11
694		694		0		380		2.35702		0		5
695		0		695		0		0		0		55142
695		549		146		284		22.5035		2.44271		770
695		587		108		299		21.5515		2.32902		966
695		676		19		360		19.2428		2.40713		719
695		692		3		378		9.43817		0		3
696		0		696		0		0		0		54848
696		549		147		284		23.1596		2.69329		713
696		587		109		299		23.382		2.79282		990
696		676		20		360		19.731		2.42726		702
696		692		4		378		15.7613		0		347
697		0		697		0		0		0		54965
697		549		148		284		22.6157		2.62756		766
697		587		110		299		21.5394		2.51318		920
697		676		21		360		19.772		2.46188		720
697		692		5		378		10.4009		0		226
697		697		0		381		1.5		0		3
698		0		698		0		0		0		54218
698		549		149		284		23.3753		2.73102		885
698		587		111		299		22.886		2.49992		1080
698		676		22		360		24.2591		2.67496		930
698		692		6		378		22.293		0		376
698		698		0		382		12.1655		0		111
699		0		699		0		0		0		55110
699		549		150		284		23.034		2.71681		737
699		587		112		299		21.9548		2.40534		934
699		676		23		360		21.7925		2.39833		777
699		698		1		382		6.19724		2.12086		42
700		0		700		0		0		0		54919
700		549		151		284		23.4939		2.73552		722
700		587		113		299		22.3156		2.60994		951
700		676		24		360		20.5446		2.43298		786
700		698		2		382		6.17431		2.78232		34
700		700		0		383		10.3078		0		188
701		0		701		0		0		0		54931
701		549		152		284		22.4104		2.70642		678
701		587		114		299		21.4931		2.46772		936
701		676		25		360		19.9688		2.41308		781
701		698		3		382		3.37067		1.92109		13
701		700		1		383		13.6685		0		261
702		0		702		0		0		0		53342
702		549		153		284		31.3069		3.98851		1194
702		587		115		299		24.0597		2.59535		1045
702		676		26		360		25.3213		2.68868		992
702		698		4		382		20.6186		35.8357		252
702		700		2		383		21.1082		0		286
702		702		0		384		30.6533		0		489
703		0		703		0		0		0		55130
703		549		154		284		22.2314		2.72384		624
703		587		116		299		22.1101		2.38379		948
703		676		27		360		21.3697		2.3227		751
703		700		3		383		20.0604		0		147
704		0		704		0		0		0		54990
704		549		155		284		22.052		2.67009		728
704		587		117		299		21.6725		2.47375		944
704		676		28		360		22.1057		2.55929		830
704		700		4		383		5.01489		0		4
704		704		0		385		8.26982		0		101
704		704		0		386		2		0		3
705		0		705		0		0		0		55152
705		549		156		284		22.6251		2.73885		606
705		587		118		299		21.0576		2.468		916
705		676		29		360		20.5353		2.3718		781
705		700		5		383		19.7101		0		145
706		0		706		0		0		0		54265
706		549		157		284		40.6706		5.27603		808
706		587		119		299		21.9369		2.5289		1056
706		676		30		360		24.356		2.56703		1035
706		700		6		383		19.7995		13.9899		207
706		706		0		387		11.4018		0		228
706		706		0		388		0		0		1
707		0		707		0		0		0		55038
707		549		158		284		20.9578		2.51906		662
707		587		120		299		21.1787		2.40132		927
707		676		31		360		23.1245		2.42839		806
707		700		7		383		18.3334		5.68293		167
708		0		708		0		0		0		55244
708		549		159		284		20.8986		2.46624		582
708		587		121		299		21.5408		2.44893		913
708		676		32		360		23.0293		2.55053		792
708		700		8		383		17.4031		2.62506		69
709		0		709		0		0		0		55224
709		549		160		284		19.4831		2.68852		505
709		587		122		299		21.1232		2.45776		825
709		676		33		360		24.3163		2.56309		809
709		700		9		383		27.9278		4.83283		237
710		0		710		0		0		0		54067
710		549		161		284		28.5942		4.47089		593
710		587		123		299		20.2254		2.58771		893
710		676		34		360		24.2989		2.73607		956
710		700		10		383		32.4741		4.45389		410
710		710		0		389		29.0736		0		664
710		710		0		390		33.2415		0		17
711		0		711		0		0		0		55369
711		549		162		284		19.4139		2.62062		494
711		587		124		299		19.8762		2.38421		714
711		676		35		360		20.6902		2.29771		719
711		700		11		383		14.951		2.3197		304
712		0		712		0		0		0		55354
712		549		163		284		17.5105		2.80278		452
712		587		125		299		19.1781		2.49404		659
712		676		36		360		18.4622		2.53945		621
712		700		12		383		15.3161		2.68836		444
712		712		0		391		11.3691		0		67
712		712		0		392		1.5		0		3
713		0		713		0		0		0		55279
713		549		164		284		17.7326		2.7671		495
713		587		126		299		17.7243		2.38001		607
713		676		37		360		19.7851		2.73597		685
713		700		13		383		15.3369		2.52402		421
713		712		1		392		8.78413		0		68
713		713		0		393		10.0918		0		45
714		0		714		0		0		0		53842
714		549		165		284		19.2283		2.84479		559
714		587		127		299		20.0556		2.76216		644
714		676		38		360		21.0672		2.65589		799
714		700		14		383		28.0402		8.56647		686
714		712		2		392		27.1182		0		425
714		713		1		393		8.35999		3.69566		42
714		714		0		394		30.5927		0		603
715		0		715		0		0		0		55531
715		549		166		284		17.4765		2.57296		504
715		587		128		299		18.0525		2.58436		511
715		676		39		360		18.4742		2.46428		566
715		700		15		383		16.3659		2.20024		457
715		714		1		394		27.968		1.84314		31
716		0		716		0		0		0		55590
716		549		167		284		17.5084		2.73135		462
716		587		129		299		17.9466		2.62006		515
716		676		40		360		19.4817		2.70766		603
716		700		16		383		15.1012		2.4386		399
716		714		2		394		4.17503		2.46773		25
716		716		0		395		1.79506		0		6
717		0		717		0		0		0		55462
717		549		168		284		18.4144		2.80011		532
717		587		130		299		18.1663		2.68648		511
717		676		41		360		15.8204		2.3204		521
717		700		17		383		19.0667		3.08698		574
718		0		718		0		0		0		54304
718		549		169		284		19.1642		2.65101		605
718		587		131		299		19.4897		2.7675		540
718		676		42		360		19.2743		2.67856		697
718		700		18		383		17.428		2.46036		644
718		718		0		396		12.9623		0		323
718		718		0		397		13.4164		0		117
718		718		0		398		32.9752		0		370
719		0		719		0		0		0		55245
719		549		170		284		18.1045		2.56208		559
719		587		132		299		17.7204		2.73331		470
719		676		43		360		17.9158		2.64045		501
719		700		19		383		17.366		2.47391		536
719		718		1		396		10.801		9.50644		285
719		718		1		397		3.35222		0		4
720		0		720		0		0		0		55747
720		549		171		284		16.8995		2.65994		456
720		587		133		299		16.8427		2.63855		465
720		676		44		360		15.5441		2.42425		449
720		700		20		383		17.4589		2.6594		483
721		0		721		0		0		0		55546
721		549		172		284		17.6956		2.66341		555
721		587		134		299		17.9864		2.77084		477
721		676		45		360		16.9386		2.83158		497
721		700		21		383		16.3657		2.42792		488
721		721		0		399		4.89798		0		37
722		0		722		0		0		0		54673
722		549		173		284		18.8815		2.58895		594
722		587		135		299		18.7482		2.74607		534
722		676		46		360		16.1886		2.41555		597
722		700		22		383		18.3566		2.71093		649
722		721		1		399		11.4741		7.36196		100
722		722		0		400		34.0075		0		415
722		722		0		401		8.06226		0		38
723		0		723		0		0		0		55601
723		549		174		284		17.5993		2.64299		518
723		587		136		299		18.1587		2.65846		471
723		676		47		360		15.856		2.78998		401
723		700		23		383		17.7405		2.63463		492
723		721		2		399		8.66799		2.61329		62
723		722		1		401		6.7566		3.87846		55
724		0		724		0		0		0		55685
724		549		175		284		17.2466		2.80548		472
724		587		137		299		17.0204		2.56813		466
724		676		48		360		13.71		2.36809		326
724		700		24		383		18.1352		2.60884		518
724		721		3		399		8.49185		11.7627		3
724		724		0		402		11.6938		0		130
725		0		725		0		0		0		55419
725		549		176		284		17.4221		2.8076		536
725		587		138		299		16.941		2.7015		466
725		676		49		360		17.8746		3.76404		323
725		700		25		383		18.5019		2.81888		532
725		721		4		399		32.3125		30.3522		169
725		724		1		402		4.66433		0		6
725		725		0		403		11.4115		0		149
726		0		726		0		0		0		54209
726		549		177		284		18.7021		2.74871		598
726		587		139		299		18.364		2.81907		523
726		676		50		360		19.4701		3.42708		492
726		700		26		383		37.3182		5.80932		645
726		721		5		399		38.9712		5.13014		155
726		724		2		402		37.2951		2.44016		287
726		725		1		403		10.9811		0		298
726		726		0		404		19.7737		0		291
726		726		0		405		14.6127		0		102
727		0		727		0		0		0		55740
727		549		178		284		17.4073		2.51864		491
727		587		140		299		17.9061		2.58484		453
727		676		51		360		18.8649		3.3437		289
727		700		27		383		17.9675		2.84603		355
727		721		6		399		8.05139		1.22638		24
727		724		3		402		12.4065		2.09509		13
727		725		2		403		9.51865		2.33308		190
727		726		1		404		12.3408		3.61618		43
727		727		0		406		1		0		2
728		0		728		0		0		0		55709
728		549		179		284		16.344		2.78003		472
728		587		141		299		16.7853		2.4467		446
728		676		52		360		12.5878		2.60401		237
728		700		28		383		19.5547		3.13322		549
728		725		3		403		9.25274		2.40951		187
729		0		729		0		0		0		55803
729		549		180		284		17.0041		2.60695		513
729		587		142		299		17.654		2.96293		455
729		676		53		360		9.89832		2.68799		115
729		700		29		383		18.751		2.83859		436
729		725		4		403		7.38272		2.14728		109
729		729		0		407		36.2373		0		169
730		0		730		0		0		0		55776
730		549		181		284		16.5561		2.75837		465
730		587		143		299		16.5417		2.6274		457
730		676		54		360		8.40614		5.49529		90
730		700		30		383		19.3312		3.3369		563
730		725		5		403		6.32203		3.09852		16
730		729		1		407		24.665		4.29297		233
731		0		731		0		0		0		54136
731		549		182		284		18.2086		2.76683		596
731		587		144		299		18.6628		2.95464		509
731		676		55		360		11.9788		4.67369		225
731		700		31		383		18.0069		3.10892		658
731		725		6		403		13.6772		7.90249		417
731		729		2		407		14.8804		3.30676		417
731		731		0		408		15.7542		0		202
731		731		0		409		29.6057		0		423
731		731		0		410		3.07318		0		17
732		0		732		0		0		0		55923
732		549		183		284		17.3651		2.77391		508
732		587		145		299		29.4375		4.77473		447
732		676		56		360		9.67979		2.58566		157
732		700		32		383		15.2587		2.17691		347
732		725		7		403		9.99293		2.03364		171
732		732		0		411		12.6415		0		47
733		0		733		0		0		0		55848
733		549		184		284		17.1763		2.67919		487
733		587		146		299		16.8598		2.79899		429
733		700		33		383		19.9318		3.55289		586
733		725		8		403		10.7773		3.4838		237
733		732		1		411		5.99995		1.92796		13
734		0		734		0		0		0		56003
734		549		185		284		16.8328		2.69455		470
734		587		147		299		16.374		2.64277		434
734		700		34		383		17.2794		2.64026		416
734		725		9		403		10.0702		2.77461		229
734		732		2		411		7.86886		6.51965		48
735		0		735		0		0		0		55096
735		549		186		284		18.7979		2.71091		613
735		587		148		299		18.6506		2.95354		511
735		700		35		383		18.2103		2.97416		631
735		725		10		403		12.7667		2.91938		428
735		735		0		412		8.63547		0		73
735		735		0		413		8.49837		0		67
735		735		0		414		11.4018		0		178
735		735		0		415		4.5		0		3
736		0		736		0		0		0		55857
736		549		187		284		16.8926		2.54097		521
736		587		149		299		18.0176		2.93174		445
736		700		36		383		17.5829		2.64608		500
736		725		11		403		11.2346		2.02934		253
736		735		1		412		6.18694		1.74196		24
737		0		737		0		0		0		56074
737		549		188		284		17.8211		2.61392		533
737		587		150		299		16.8559		2.76653		445
737		700		37		383		17.3082		2.69673		484
737		725		12		403		8.61366		4.49926		62
737		737		0		416		1		0		2
738		0		738		0		0		0		55929
738		549		189		284		18.0915		2.85813		447
738		587		151		299		17.5547		2.80348		458
738		700		38		383		17.1341		2.62491		369
738		725		13		403		10.5285		4.31658		214
738		738		0		417		11.025		0		183
739		0		739		0		0		0		55092
739		549		190		284		18.9938		2.84739		570
739		587		152		299		19.0408		2.84974		524
739		700		39		383		18.2023		3.02982		578
739		725		14		403		12.1612		2.61393		329
739		738		1		417		12.2699		4.18597		270
739		739		0		418		5		0		19
739		739		0		419		8.08365		0		73
739		739		0		420		10.7208		0		145
740		0		740		0		0		0		56051
740		549		191		284		18.1418		2.61777		528
740		587		153		299		17.6551		2.77601		443
740		700		40		383		17.4784		2.70869		446
740		725		15		403		8.37988		2.0354		93
740		739		1		419		6.17786		1.94699		39
741		0		741		0		0		0		56259
741		549		192		284		17.4478		2.44203		486
741		587		154		299		16.6715		2.69015		414
741		700		41		383		14.9922		2.50174		295
741		725		16		403		5.89085		2.84992		50
741		739		2		419		4.15731		1.82855		4
741		741		0		421		8.13941		0		92
742		0		742		0		0		0		56184
742		549		193		284		17.397		2.71518		454
742		587		155		299		17.6803		2.80785		447
742		700		42		383		16.0137		3.06699		437
742		725		17		403		6.14235		3.03019		78
743		0		743		0		0		0		55233
743		549		194		284		18.9725		2.78864		587
743		587		156		299		18.1117		2.81211		475
743		700		43		383		19.0293		3.06796		531
743		725		18		403		11.4081		3.68444		281
743		743		0		422		8.19892		0		133
743		743		0		423		11.694		0		100
743		743		0		424		10.198		0		147
743		743		0		425		8.59261		0		113
744		0		744		0		0		0		56206
744		549		195		284		17.9782		2.54468		519
744		587		157		299		17.3647		2.8062		414
744		700		44		383		15.7234		2.56018		286
744		725		19		403		8.57095		2.30642		56
744		743		1		423		8.67427		11.2489		119
745		0		745		0		0		0		56276
745		549		196		284		17.081		2.70298		472
745		587		158		299		15.2961		2.62686		364
745		700		45		383		14.8854		2.84857		426
745		725		20		403		6.108		4.34926		62
746		0		746		0		0		0		56290
746		549		197		284		17.9249		2.74204		487
746		587		159		299		17.2382		2.73929		431
746		700		46		383		16.716		2.86389		392
747		0		747		0		0		0		55819
747		549		198		284		18.4158		2.64239		572
747		587		160		299		18.1455		2.75414		470
747		700		47		383		17.2962		2.89443		449
747		747		0		426		7.61577		0		66
747		747		0		427		13.2358		0		79
747		747		0		428		10.2267		0		133
747		747		0		429		10.2956		0		12
748		0		748		0		0		0		56073
748		549		199		284		16.8929		2.41747		488
748		587		161		299		15.8611		2.67008		371
748		700		48		383		15.8113		2.60446		411
748		747		1		428		14.3699		3.62759		257
749		0		749		0		0		0		56273
749		549		200		284		16.9896		2.65316		481
749		587		162		299		16.738		2.74303		378
749		700		49		383		15.7397		2.94259		343
749		747		2		428		11.5246		6.83758		125
750		0		750		0		0		0		56253
750		549		201		284		17.3943		2.75566		444
750		587		163		299		16.738		2.74303		378
750		700		50		383		11.445		3.32904		276
750		747		3		428		10.5475		3.15546		234
750		750		0		430		4.54006		0		15
751		0		751		0		0		0		55480
751		549		202		284		38.3266		5.42714		547
751		587		164		299		17.6738		2.89431		417
751		700		51		383		17.9809		3.55418		473
751		747		4		428		12.7797		2.83739		417
751		751		0		431		6.4791		0		84
751		751		0		432		33.017		0		182
752		0		752		0		0		0		56233
752		549		203		284		15.9739		2.66808		457
752		587		165		299		15.9833		2.70759		328
752		700		52		383		12.9323		2.44667		313
752		747		5		428		12.0866		2.2612		269
753		0		753		0		0		0		56330
753		549		204		284		16.9469		2.58073		495
753		587		166		299		15.9159		2.7419		335
753		700		53		383		13.1109		2.51956		326
753		747		6		428		12.3787		2.76799		114
754		0		754		0		0		0		56186
754		549		205		284		16.2725		2.47308		419
754		587		167		299		15.5318		2.72399		327
754		700		54		383		14.9235		3.38811		315
754		747		7		428		15.2997		3.50304		353
755		0		755		0		0		0		55591
755		549		206		284		18.06		2.85316		534
755		587		168		299		17.6299		2.89612		393
755		700		55		383		16.4645		2.97505		444
755		747		8		428		15.9725		2.80898		622
755		755		0		433		14.2127		0		8
755		755		0		434		2		0		3
755		755		0		435		1.66667		0		5
756		0		756		0		0		0		56048
756		549		207		284		16.4363		2.42884		463
756		587		169		299		15.0038		2.59929		289
756		700		56		383		15.8915		2.55124		319
756		747		9		428		14.7855		2.08872		481
757		0		757		0		0		0		55975
757		549		208		284		16.0046		2.49769		456
757		587		170		299		14.8028		2.86382		304
757		700		57		383		14.3527		2.64386		349
757		747		10		428		14.4138		2.31405		516
758		0		758		0		0		0		56006
758		549		209		284		17.4863		2.71326		461
758		587		171		299		15.7396		2.83381		307
758		700		58		383		14.656		2.68059		327
758		747		11		428		14.782		2.27133		499
759		0		759		0		0		0		55361
759		549		210		284		18.2662		2.79808		534
759		587		172		299		18.3355		2.86463		356
759		700		59		383		15.8556		3.02545		416
759		747		12		428		22.7117		3.44878		701
759		759		0		436		32.1147		0		232
760		0		760		0		0		0		56038
760		549		211		284		16.5821		2.62194		395
760		587		173		299		15.7916		2.50064		287
760		700		60		383		14.725		2.42489		321
760		747		13		428		20.1858		2.63448		559
761		0		761		0		0		0		55999
761		549		212		284		17.8925		2.91272		437
761		587		174		299		17.2114		2.7287		287
761		700		61		383		14.0487		3.0007		290
761		747		14		428		18.6317		2.70603		587
762		0		762		0		0		0		55857
762		549		213		284		15.8677		2.64611		391
762		587		175		299		15.8788		2.60836		315
762		700		62		383		16.3072		3.27259		338
762		747		15		428		19.5943		2.62217		699
763		0		763		0		0		0		55362
763		549		214		284		17.1808		2.80361		457
763		587		176		299		18.7676		2.6837		358
763		700		63		383		16.0474		2.84385		390
763		747		16		428		39.785		4.85804		904
763		763		0		437		12.2656		0		103
763		763		0		438		5.54024		0		26
764		0		764		0		0		0		55803
764		549		215		284		15.6266		2.38866		374
764		587		177		299		16.1946		2.49321		294
764		700		64		383		14.2838		2.61101		332
764		747		17		428		20.5703		2.54107		793
764		764		0		439		2.5		0		4
765		0		765		0		0		0		55954
765		549		216		284		13.6627		2.64981		290
765		587		178		299		15.2869		2.50835		354
765		700		65		383		14.9947		2.88063		238
765		747		18		428		19.9699		2.53089		764
766		0		766		0		0		0		55808
766		549		217		284		12.1624		2.48893		278
766		587		179		299		14.831		2.39656		342
766		700		66		383		14.289		2.80446		363
766		747		19		428		20.3105		2.44934		809
767		0		767		0		0		0		55407
767		549		218		284		13.7554		2.65824		312
767		587		180		299		15.7949		2.4214		423
767		700		67		383		15.3872		2.88474		389
767		747		20		428		21.5812		2.54839		992
767		767		0		440		5.19916		0		58
767		767		0		441		7.69559		0		19
768		0		768		0		0		0		55768
768		549		219		284		13.027		2.43983		226
768		587		181		299		18.2124		3.40735		349
768		700		68		383		13.053		2.2778		303
768		747		21		428		22.1997		2.45606		896
768		768		0		442		8.544		0		36
768		768		0		443		5.52268		0		22
769		0		769		0		0		0		55840
769		549		220		284		12.6094		2.67353		264
769		587		182		299		13.745		2.15024		330
769		700		69		383		12.6949		2.50811		297
769		747		22		428		21.567		2.43175		869
770		0		770		0		0		0		55829
770		549		221		284		11.3735		2.3856		247
770		587		183		299		13.2907		2.21278		354
770		700		70		383		12.5896		2.51469		280
770		747		23		428		21.7368		2.46899		887
770		770		0		444		1.11803		0		3
771		0		771		0		0		0		54939
771		549		222		284		12.4402		2.51977		288
771		587		184		299		14.7214		2.44524		414
771		700		71		383		13.4349		2.57463		340
771		747		24		428		30.6169		3.0325		1101
771		770		1		444		14.3575		0		135
771		771		0		445		11.2089		0		192
771		771		0		446		9.41076		0		185
771		771		0		447		3		0		6
772		0		772		0		0		0		55565
772		549		223		284		12.1131		2.5243		242
772		587		185		299		13.9771		2.09972		290
772		700		72		383		12.6683		2.44767		295
772		747		25		428		21.0921		2.26465		890
772		770		2		444		15.5323		4.12584		275
772		771		1		445		8.01873		2.36317		43
773		0		773		0		0		0		55369
773		549		224		284		11.6623		2.54145		222
773		587		186		299		13.9771		2.34942		348
773		700		73		383		12.9298		2.5498		302
773		747		26		428		39.2793		4.71195		941
773		770		3		444		17.04		2.74556		387
773		771		2		445		5.50265		3.21918		31
774		0		774		0		0		0		55418
774		549		225		284		11.9376		2.74084		231
774		587		187		299		12.982		2.08649		291
774		700		74		383		12.7735		2.80037		258
774		747		27		428		21.6275		2.49367		861
774		770		4		444		17.4538		2.95701		443
774		771		3		445		7.14005		3.62295		98
775		0		775		0		0		0		54491
775		549		226		284		11.6052		2.63299		237
775		587		188		299		14.533		2.40986		381
775		700		75		383		13.8648		2.79886		322
775		747		28		428		41.1821		4.50602		1114
775		770		5		444		20.4009		3.23091		555
775		771		4		445		38.3122		21.2168		331
775		775		0		448		9.43398		0		131
775		775		0		449		9.84886		0		38
776		0		776		0		0		0		55354
776		549		227		284		11.2116		2.53418		216
776		587		189		299		12.5624		2.0762		294
776		700		76		383		12.0274		2.52523		224
776		747		29		428		21.1172		2.28673		876
776		770		6		444		22.4462		3.20135		631
776		771		5		445		10.444		1.73561		5
777		0		777		0		0		0		54971
777		549		228		284		9.69658		2.3774		187
777		587		190		299		12.5703		2.15843		244
777		700		77		383		13.0786		3.06515		295
777		747		30		428		20.8666		2.40173		937
777		770		7		444		22.5996		2.89267		680
777		771		6		445		11.858		10.7121		286
778		0		778		0		0		0		54818
778		549		229		284		11.2173		2.79183		206
778		587		191		299		12.2282		2.25623		291
778		700		78		383		12.6353		2.68882		272
778		747		31		428		21.3505		2.38111		959
778		770		8		444		22.4497		3.03159		724
778		771		7		445		16.2238		3.19514		330
779		0		779		0		0		0		54078
779		549		230		284		11.5416		2.74382		230
779		587		192		299		14.2973		2.23379		332
779		700		79		383		14.3428		2.78272		300
779		747		32		428		27.9199		2.87169		1337
779		770		9		444		23.5993		3.1023		820
779		771		8		445		40.953		6.99267		493
779		779		0		450		3.09609		0		10
780		0		780		0		0		0		54765
780		549		231		284		11.0929		2.51127		197
780		587		193		299		11.3046		2.02576		168
780		700		80		383		11.683		2.20429		232
780		747		33		428		23.7633		2.28736		1088
780		770		10		444		23.5884		2.83854		896
780		771		9		445		11.4521		2.17523		254
781		0		781		0		0		0		54634
781		549		232		284		10.1123		2.55801		181
781		587		194		299		11.5128		2.37846		253
781		700		81		383		12.1507		2.47043		204
781		747		34		428		23.0313		2.29743		1029
781		770		11		444		25.0538		2.95706		965
781		771		10		445		9.26008		2.28205		156
781		781		0		451		10.5251		0		178
782		0		782		0		0		0		54461
782		549		233		284		9.70585		2.54355		147
782		587		195		299		10.6937		2.03922		165
782		700		82		383		13.8232		3.24806		260
782		747		35		428		23.7689		2.45037		1066
782		770		12		444		25.5094		3.03888		1032
782		771		11		445		14.6398		3.14247		389
782		781		1		451		9.59008		2.36078		80
783		0		783		0		0		0		53854
783		549		234		284		11.85		3.37507		204
783		587		196		299		13.0111		2.60218		291
783		700		83		383		13.2804		2.81529		272
783		747		36		428		23.9493		2.38176		1214
783		770		13		444		26.1597		2.89007		1123
783		771		12		445		14.4603		2.49388		482
783		781		2		451		8.11233		2.88007		115
783		783		0		452		8.78169		0		44
783		783		0		453		0		0		1
784		0		784		0		0		0		54518
784		549		235		284		9.98629		2.8027		179
784		587		197		299		10.8989		1.98409		207
784		700		84		383		12.5862		2.85643		215
784		747		37		428		22.7688		2.34172		958
784		770		14		444		25.7069		2.87141		1168
784		771		13		445		12.3789		2.2061		355
785		0		785		0		0		0		54631
785		549		236		284		8.72097		2.62199		158
785		587		198		299		8.81208		1.99858		144
785		700		85		383		12.9136		3.15797		217
785		747		38		428		23.4472		2.55704		984
785		770		15		444		26.1079		2.86979		1210
785		771		14		445		12.5826		2.66468		255
785		785		0		454		0		0		1
786		0		786		0		0		0		54586
786		549		237		284		9.81983		3.16726		162
786		587		199		299		9.94173		2.36999		184
786		700		86		383		10.2456		2.1863		188
786		747		39		428		22.2892		2.44511		934
786		770		16		444		28.3202		2.86567		1245
786		771		15		445		11.1331		2.49178		288
786		786		0		455		2.93015		0		12
786		786		0		456		0		0		1
787		0		787		0		0		0		53520
787		549		238		284		10.3874		3.13245		179
787		587		200		299		39.0174		9.68075		215
787		700		87		383		15.4853		4.29027		290
787		747		40		428		25.9026		2.81618		1096
787		770		17		444		30.3084		2.94692		1357
787		771		16		445		27.4652		5.03067		479
787		786		1		455		23.5715		0		320
787		787		0		457		10.7463		0		54
787		787		0		458		18.0409		0		90
788		0		788		0		0		0		54605
788		549		239		284		8.52518		22.649		61
788		587		201		299		8.11705		1.64359		96
788		700		88		383		10.5612		2.18028		196
788		747		41		428		21.2847		2.35254		897
788		770		18		444		28.7513		2.61605		1317
788		771		17		445		11.5714		2.18535		311
788		786		2		455		23.3087		3.98728		101
788		787		1		457		5.62468		2.03823		16
789		0		789		0		0		0		54428
789		549		240		284		11.2063		22.649		169
789		587		202		299		10.1368		2.56201		146
789		700		89		383		13.7946		4.20895		201
789		747		42		428		20.0259		2.47265		804
789		770		19		444		28.6616		2.57083		1326
789		771		18		445		10.9772		2.69085		252
789		786		3		455		15.8247		5.21746		216
789		787		2		457		9.74333		8.01948		58
790		0		790		0		0		0		54428
790		549		241		284		8.45076		3.03412		139
790		587		203		299		8.72588		2.01449		153
790		700		90		383		9.31846		2.37387		186
790		747		43		428		19.7854		2.45936		789
790		770		20		444		29.218		2.60533		1362
790		771		19		445		12.5095		3.91759		132
790		786		4		455		24.3597		3.34953		338
790		787		3		457		7.89694		3.16478		65
790		790		0		459		2.08891		0		8
791		0		791		0		0		0		53305
791		549		242		284		9.83792		3.48044		161
791		587		204		299		23.0699		5.66583		204
791		700		91		383		12.3565		3.09734		233
791		747		44		428		22.6196		2.54135		927
791		770		21		444		30.1278		2.63884		1471
791		771		20		445		36.7891		8.06625		406
791		786		5		455		21.9403		3.40757		558
791		787		4		457		14.5065		5.81996		156
791		790		1		459		11.9488		0		138
791		791		0		460		26.4176		0		41
792		0		792		0		0		0		54404
792		549		243		284		8.89162		3.24929		142
792		587		205		299		8.4632		1.90612		110
792		700		92		383		10.5348		2.42052		212
792		747		45		428		20.0875		2.27337		742
792		770		22		444		29.068		2.57442		1458
792		771		21		445		8.71244		1.9368		198
792		786		6		455		13.8918		2.32533		306
792		787		5		457		11.318		3.15066		21
792		792		0		461		25.3314		0		7
793		0		793		0		0		0		54434
793		549		244		284		8.40222		3.24423		138
793		587		206		299		8.4632		1.97545		120
793		700		93		383		9.42909		2.26795		190
793		747		46		428		21.9752		2.80257		714
793		770		23		444		29.8807		2.58613		1502
793		771		22		445		41.043		9.61636		260
793		786		7		455		11.1505		2.29936		236
793		787		6		457		3.59849		2.1867		4
793		793		0		462		1		0		2
794		0		794		0		0		0		54703
794		549		245		284		8.8194		3.31088		126
794		587		207		299		7.69251		1.92608		91
794		700		94		383		10.1736		2.72646		183
794		747		47		428		20.9153		2.62548		676
794		770		24		444		29.9699		2.57695		1519
794		786		8		455		9.72054		2.39267		209
794		787		7		457		11.0294		17.7229		93
795		0		795		0		0		0		53679
795		549		246		284		8.42211		8.24837		121
795		587		208		299		8.50683		2.03462		155
795		700		95		383		10.3522		2.62897		225
795		747		48		428		22.2443		2.77012		763
795		770		25		444		30.3862		2.60966		1612
795		786		9		455		18.1873		3.72613		536
795		787		8		457		13.709		5.04638		185
795		795		0		463		10.1242		0		250
795		795		0		464		6.16649		0		61
795		795		0		465		10.3078		0		13
796		0		796		0		0		0		54388
796		549		247		284		8.28753		10.1587		114
796		587		209		299		7.86693		1.91492		110
796		700		96		383		8.80357		2.22747		159
796		747		49		428		19.656		2.51169		582
796		770		26		444		30.1983		2.56793		1561
796		786		10		455		14.9523		2.25966		457
796		787		9		457		14.0667		3.59437		175
796		795		1		463		8.09779		2.27645		54
797		0		797		0		0		0		54390
797		549		248		284		7.24103		9.67696		62
797		587		210		299		5.44208		1.44453		64
797		700		97		383		9.34933		2.79113		138
797		747		50		428		15.819		2.30338		534
797		770		27		444		30.4142		3.05475		1566
797		786		11		455		15.7421		2.33566		507
797		787		10		457		13.1699		4.00091		134
797		795		2		463		10.4666		3.51701		205
798		0		798		0		0		0		54737
798		549		249		284		8.95283		1.5699		109
798		587		211		299		8.51399		2.41504		105
798		700		98		383		8.09048		2.55341		135
798		747		51		428		17.9828		2.60539		563
798		770		28		444		30.7797		2.60248		1579
798		786		12		455		17.0252		2.60126		363
798		787		11		457		14.9237		3.72973		9
799		0		799		0		0		0		53759
799		549		250		284		7.93665		1.13442		105
799		587		212		299		8.90255		2.26689		127
799		700		99		383		11.5817		3.39939		204
799		747		52		428		18.4667		3.12683		554
799		770		29		444		30.9752		3.15138		1721
799		786		13		455		19.0423		3.22503		747
799		787		12		457		15.8961		10.6849		263
799		799		0		466		7.96019		0		120
800		0		800		0		0		0		54776
800		549		251		284		7.05437		1.22413		78
800		587		213		299		5.87181		1.55745		78
800		700		100		383		8.49328		2.42882		123
800		747		53		428		14.235		2.26906		255
800		770		30		444		30.6327		3.13002		1652
800		786		14		455		18.3293		2.67982		547
800		787		13		457		13.2487		2.59331		73
800		800		0		467		4.12311		0		18
801		0		801		0		0		0		54526
801		549		252		284		6.45402		1.01753		81
801		587		214		299		6.22644		1.83607		46
801		700		101		383		11.0594		4.90112		83
801		747		54		428		17.4963		3.78486		341
801		770		31		444		30.2649		3.14336		1662
801		786		15		455		18.8277		2.69062		618
801		787		14		457		16.7302		6.01557		187
801		801		0		468		5.35189		0		56
802		0		802		0		0		0		54777
802		549		253		284		5.8323		0.923813		57
802		587		215		299		5.73816		1.78052		61
802		700		102		383		6.43753		2.35616		76
802		747		55		428		17.6907		3.75643		323
802		770		32		444		29.6936		3.05231		1612
802		786		16		455		18.952		2.45354		689
802		801		1		468		3.83764		3.16337		5
803		0		803		0		0		0		54074
803		549		254		284		7.25969		0.977413		79
803		587		216		299		7.90545		2.28318		83
803		700		103		383		13.8616		5.47133		189
803		747		56		428		18.7462		3.70047		214
803		770		33		444		30.7949		3.1763		1745
803		786		17		455		20.5267		2.56089		923
803		801		2		468		4.68341		5.42196		34
803		803		0		469		17.2288		0		259
804		0		804		0		0		0		55059
804		549		255		284		6.16445		1.12625		10
804		587		217		299		37.2508		8.17569		22
804		700		104		383		8.58998		2.39066		32
804		747		57		428		18.4284		3.0037		67
804		770		34		444		29.939		2.95347		1541
804		786		18		455		19.8893		2.435		815
804		803		1		469		10.0269		0		54
805		0		805		0		0		0		54973
805		549		256		284		6.51271		1.12625		53
805		587		218		299		5.52218		1.45455		42
805		700		105		383		11.2701		3.1806		146
805		747		58		428		20.0191		3.44377		91
805		770		35		444		28.5261		2.98353		1559
805		786		19		455		19.9943		2.37314		736
806		0		806		0		0		0		55146
806		549		257		284		3.62804		0.641423		24
806		700		106		383		6.51837		1.8392		49
806		747		59		428		22.5949		4.75797		285
806		770		36		444		28.4441		2.94263		1470
806		786		20		455		19.7924		2.4668		580
806		806		0		470		5.2904		0		46
807		0		807		0		0		0		54478
807		549		258		284		7.95569		0.603466		68
807		700		107		383		11.7815		4.03452		149
807		747		60		428		22.5949		4.75797		477
807		770		37		444		29.6566		3.01662		1633
807		786		21		455		18.8239		2.6882		566
807		806		1		470		7.47711		0		123
807		807		0		471		3		0		18
807		807		0		472		12.6248		0		88
808		0		808		0		0		0		55182
808		747		61		428		17.2355		2.68851		522
808		770		38		444		28.5241		2.84048		1479
808		786		22		455		15.2392		2.49213		417
809		0		809		0		0		0		55076
809		747		62		428		17.1433		2.56836		568
809		770		39		444		27.3799		2.88091		1448
809		786		23		455		16.3504		2.70968		434
809		809		0		473		6.47765		0		62
809		809		0		474		2.53106		0		12
810		0		810		0		0		0		55115
810		747		63		428		16.7932		2.6958		590
810		770		40		444		27.6508		2.91196		1446
810		786		24		455		16.648		2.76457		441
810		809		1		473		2.8281		0		7
810		809		1		474		1.14396		0		1
811		0		811		0		0		0		54590
811		747		64		428		18.9726		2.66412		689
811		770		41		444		28.7251		3.01919		1584
811		786		25		455		18.4374		2.89703		509
811		809		2		473		14.1663		10.4359		166
811		811		0		475		3.07318		0		14
811		811		0		476		6.8469		0		48
812		0		812		0		0		0		55001
812		747		65		428		17.0746		2.57212		638
812		770		42		444		28.8617		2.89169		1448
812		786		26		455		16.5117		2.78995		417
812		809		3		473		7.20906		1.70553		53
812		812		0		477		12.2304		0		43
813		0		813		0		0		0		54961
813		747		66		428		17.6233		2.57267		633
813		770		43		444		28.296		2.83226		1450
813		786		27		455		16.9286		2.76024		438
813		809		4		473		21.8011		10.2949		118
814		0		814		0		0		0		55120
814		747		67		428		17.4606		2.56091		624
814		770		44		444		28.983		2.59744		1444
814		786		28		455		16.1961		2.68501		412
815		0		815		0		0		0		54572
815		747		68		428		18.4119		2.57734		735
815		770		45		444		30.6541		2.88537		1566
815		786		29		455		18.8219		2.95151		493
815		815		0		478		18.3267		0		225
815		815		0		479		2.56898		0		9
816		0		816		0		0		0		55069
816		747		69		428		18.6533		2.52886		661
816		770		46		444		29.8355		2.63427		1444
816		786		30		455		17.1525		2.67767		426
817		0		817		0		0		0		55106
817		747		70		428		17.9587		2.46438		599
817		770		47		444		29.4108		2.64191		1431
817		786		31		455		17.0695		2.56587		442
817		817		0		480		4.26651		0		22
818		0		818		0		0		0		55058
818		747		71		428		18.3159		2.52094		624
818		770		48		444		30.1217		2.71294		1451
818		786		32		455		17.599		2.9474		467
819		0		819		0		0		0		54281
819		747		72		428		19.7921		2.5804		752
819		770		49		444		30.1859		2.66042		1563
819		786		33		455		19.2813		2.74425		561
819		819		0		481		32.1978		0		253
819		819		0		482		19.1001		0		105
819		819		0		483		23.4912		0		85
820		0		820		0		0		0		54988
820		747		73		428		19.4024		2.47727		690
820		770		50		444		30.451		2.74336		1434
820		786		34		455		18.3539		2.45851		447
820		819		1		481		3.6847		0.612677		16
820		819		1		482		9.10574		0		25
821		0		821		0		0		0		55041
821		747		74		428		19.7973		2.60931		690
821		770		51		444		29.9508		2.6708		1386
821		786		35		455		18.8528		2.66366		483
822		0		822		0		0		0		55081
822		747		75		428		18.8798		2.48158		641
822		770		52		444		29.8832		2.70659		1409
822		786		36		455		19.3438		2.76443		448
822		822		0		484		4.20195		0		21
823		0		823		0		0		0		54653
823		747		76		428		20.0898		2.70924		675
823		770		53		444		30.0841		2.82054		1535
823		786		37		455		20.0148		2.91105		532
823		823		0		485		16.408		0		142
823		823		0		486		4.12311		0		23
823		823		0		487		6.18962		0		40
824		0		824		0		0		0		55173
824		747		77		428		18.7026		2.52837		611
824		770		54		444		29.2627		2.60418		1386
824		786		38		455		17.3095		2.80954		406
824		824		0		488		7.81025		0		24
825		0		825		0		0		0		55229
825		747		78		428		19.3513		2.63792		591
825		770		55		444		28.7867		2.64394		1340
825		786		39		455		17.9725		2.96879		394
825		825		0		489		5.83095		0		46
826		0		826		0		0		0		55216
826		747		79		428		18.2337		2.61224		557
826		770		56		444		28.4214		2.61657		1360
826		786		40		455		17.9725		2.96879		405
826		825		1		489		7.06944		2.35672		62
827		0		827		0		0		0		54606
827		747		80		428		20.0698		2.76063		592
827		770		57		444		29.4399		2.68387		1486
827		786		41		455		17.9725		2.96879		460
827		825		2		489		20.2038		7.15724		149
827		827		0		490		38.1742		0		307
828		0		828		0		0		0		55376
828		747		81		428		17.6192		2.45461		513
828		770		58		444		28.5608		2.62764		1325
828		786		42		455		16.0461		2.65214		383
828		825		3		489		10.793		1.64297		2
828		828		0		491		0		0		1
829		0		829		0		0		0		55432
829		747		82		428		18.2634		2.6778		487
829		770		59		444		30.0831		2.79454		1297
829		786		43		455		16.8245		2.86543		373
829		829		0		492		3.2596		0		11
830		0		830		0		0		0		55386
830		747		83		428		19.5001		2.88616		459
830		770		60		444		30.6751		2.86661		1318
830		786		44		455		18.7312		3.10494		393
830		830		0		493		7.66051		0		44
831		0		831		0		0		0		54900
831		747		84		428		18.6107		2.76355		462
831		770		61		444		30.8503		2.77991		1474
831		786		45		455		19.2053		2.95745		459
831		830		1		493		19.0933		0		231
831		831		0		494		7.85723		0		74
832		0		832		0		0		0		55543
832		747		85		428		16.3538		2.62461		397
832		770		62		444		30.0944		2.77852		1295
832		786		46		455		17.4672		2.63095		331
832		830		2		493		7.00323		0		34
833		0		833		0		0		0		55587
833		747		86		428		15.2515		2.52536		364
833		770		63		444		29.8935		2.76657		1287
833		786		47		455		16.3517		2.87871		362
834		0		834		0		0		0		55403
834		747		87		428		14.4669		2.49697		332
834		770		64		444		29.8137		2.75488		1302
834		786		48		455		14.6635		2.75173		335
834		834		0		495		10.7511		0		228
835		0		835		0		0		0		55049
835		747		88		428		14.6382		2.60409		335
835		770		65		444		29.7952		2.73999		1416
835		786		49		455		14.6635		2.75173		372
835		834		1		495		15.4705		0		336
835		835		0		496		8.94427		0		92
836		0		836		0		0		0		55710
836		747		89		428		11.8401		2.53087		240
836		770		66		444		28.3764		2.66368		1186
836		786		50		455		13.343		2.41613		262
836		834		2		495		12.8958		0		199
836		836		0		497		2.14144		0		3
837		0		837		0		0		0		55520
837		747		90		428		10.884		2.53506		198
837		770		67		444		28.3367		2.66435		1250
837		786		51		455		10.9423		2.32676		237
837		834		3		495		12.3359		0		116
837		837		0		498		9.54945		0		129
837		837		0		499		16.0183		0		150
838		0		838		0		0		0		55653
838		747		91		428		10.0556		2.85121		158
838		770		68		444		28.7365		2.74358		1246
838		786		52		455		10.9648		2.44089		259
838		834		4		495		8.10114		0		3
838		837		1		499		12.7777		3.52842		195
838		838		0		500		7.2111		0		86
839		0		839		0		0		0		54530
839		747		92		428		12.1498		3.08149		203
839		770		69		444		28.8552		3.0215		1390
839		786		53		455		13.5012		2.97002		263
839		834		5		495		18.9859		0		323
839		837		2		499		17.2568		2.95789		320
839		838		1		500		9.20265		0		191
839		839		0		501		14.8858		0		236
839		839		0		502		15.8969		0		122
839		839		0		503		3.67696		0		22
840		0		840		0		0		0		55815
840		747		93		428		9.52559		2.22729		75
840		770		70		444		28.411		2.69167		1191
840		786		54		455		10.2895		2.19992		143
840		837		3		499		17.0697		2.74881		312
840		838		2		500		7.12802		1.93992		61
840		839		1		502		8.07505		2.50192		3
841		0		841		0		0		0		55782
841		747		94		428		5.66389		2.02967		32
841		770		71		444		28.3913		2.71472		1230
841		786		55		455		10.2895		2.45272		137
841		837		4		499		18.4075		2.91001		349
841		838		3		500		5.64201		3.38286		70
842		0		842		0		0		0		55689
842		747		95		428		11.4722		14.2703		22
842		770		72		444		27.8647		2.61491		1224
842		786		56		455		7.22354		2.10517		82
842		837		5		499		19.8859		3.00987		405
842		838		4		500		3.12644		1.30845		2
842		842		0		504		9.24417		0		176
843		0		843		0		0		0		55190
843		747		96		428		7.81213		3.3618		19
843		770		73		444		28.4806		2.68731		1367
843		786		57		455		6.8615		26.6976		29
843		837		6		499		19.5531		3.02718		511
843		838		5		500		8.34543		13.8034		171
843		842		1		504		11.7839		19.5379		283
843		843		0		505		3.13249		0		22
843		843		0		506		2.61008		0		8
844		0		844		0		0		0		55772
844		770		74		444		27.9875		2.59758		1216
844		837		7		499		18.7907		2.75119		547
844		838		6		500		3.00338		0.888494		10
844		842		2		504		6.778		1.51759		55
845		0		845		0		0		0		55740
845		770		75		444		27.251		2.60452		1200
845		837		8		499		19.5147		2.90023		659
845		845		0		507		0		0		1
846		0		846		0		0		0		55662
846		770		76		444		27.1517		2.59716		1209
846		837		9		499		20.8982		2.9075		729
847		0		847		0		0		0		55008
847		770		77		444		27.8756		2.70825		1332
847		837		10		499		24.9693		3.00534		857
847		847		0		508		9.66061		0		65
847		847		0		509		11.1938		0		258
847		847		0		510		7.06723		0		22
847		847		0		511		5.25163		0		58
848		0		848		0		0		0		55518
848		770		78		444		26.7936		2.60521		1176
848		837		11		499		22.1728		2.80128		853
848		847		1		509		8.9566		0		51
848		847		1		511		4.7157		2.50288		2
849		0		849		0		0		0		55468
849		770		79		444		26.3248		2.56203		1179
849		837		12		499		24.8827		2.65703		903
849		847		2		511		5.75411		111.611		50
850		0		850		0		0		0		55437
850		770		80		444		27.0854		2.65578		1161
850		837		13		499		25.7496		2.67994		947
850		850		0		512		6.16458		0		55
851		0		851		0		0		0		54807
851		770		81		444		27.9372		2.65445		1317
851		837		14		499		25.9675		2.77699		1098
851		850		1		512		19.8193		0		278
851		851		0		513		5.51765		0		54
851		851		0		514		3.60801		0		26
851		851		0		515		7.00446		0		17
851		851		0		516		3.04138		0		3
852		0		852		0		0		0		55396
852		770		82		444		27.0752		2.66205		1159
852		837		15		499		24.1712		2.70844		1044
852		852		0		517		0		0		1
853		0		853		0		0		0		55441
853		770		83		444		26.805		2.61832		1176
853		837		16		499		24.7133		2.57655		983
854		0		854		0		0		0		55408
854		770		84		444		27.4034		2.6466		1201
854		837		17		499		25.6245		2.59045		991
855		0		855		0		0		0		54838
855		770		85		444		27.9037		2.63814		1324
855		837		18		499		25.4521		2.75619		1211
855		855		0		518		4.07922		0		31
855		855		0		519		15.8114		0		169
855		855		0		520		11.6458		0		23
855		855		0		521		5.09902		0		4
856		0		856		0		0		0		55068
856		770		86		444		27.3121		2.62773		1209
856		837		19		499		25.786		2.49346		1144
856		855		1		520		9.3994		1.61664		4
856		855		1		521		10.2902		0		175
857		0		857		0		0		0		55059
857		770		87		444		27.7037		2.68296		1187
857		837		20		499		25.5323		3.0748		1108
857		855		2		520		7.25		8.57293		11
857		855		2		521		10.3057		0		235
858		0		858		0		0		0		54937
858		770		88		444		27.4476		2.65765		1195
858		837		21		499		26.0147		2.54794		1140
858		855		3		520		6.71996		4.15929		21
858		855		3		521		10.6652		2.39202		256
858		858		0		522		6.5494		0		51
859		0		859		0		0		0		54207
859		770		89		444		28.0484		2.63393		1337
859		837		22		499		26.7816		3.13475		1309
859		855		4		520		30.1886		9.7824		207
859		855		4		521		12.6728		36.4796		370
859		858		1		522		12.2032		0		161
859		859		0		523		4.38431		0		9
860		0		860		0		0		0		54888
860		770		90		444		27.2535		2.62264		1172
860		837		23		499		27.6551		3.05019		1200
860		855		5		520		10.1535		3.7943		21
860		855		5		521		11.3852		2.2891		268
860		858		2		522		8.54487		0		51
861		0		861		0		0		0		54878
861		770		91		444		27.695		2.65997		1216
861		837		24		499		27.3386		2.99223		1224
861		855		6		520		8.31687		3.23245		44
861		855		6		521		10.2758		2.23035		238
862		0		862		0		0		0		54991
862		770		92		444		26.5242		2.60977		1175
862		837		25		499		26.5429		2.96904		1164
862		855		7		521		11.4553		2.42046		270
863		0		863		0		0		0		53838
863		770		93		444		27.7988		2.65699		1341
863		837		26		499		27.1857		2.98306		1292
863		855		8		521		15.0546		2.74767		529
863		863		0		524		16.7129		0		330
863		863		0		525		16.6029		0		270
864		0		864		0		0		0		55131
864		770		94		444		31.6723		3.30729		1163
864		837		27		499		26.6069		2.46791		1097
864		855		9		521		16.8615		3.1078		207
864		864		0		526		1		0		2
865		0		865		0		0		0		55020
865		770		95		444		25.4267		2.56892		1145
865		837		28		499		25.7087		2.48327		1031
865		855		10		521		17.5651		2.92866		404
866		0		866		0		0		0		55043
866		770		96		444		26.5392		2.63328		1170
866		837		29		499		24.3445		2.52417		962
866		855		11		521		15.3724		2.69076		425
867		0		867		0		0		0		54367
867		770		97		444		26.8824		2.63074		1299
867		837		30		499		25.373		2.64184		1181
867		855		12		521		18.0036		2.96983		573
867		867		0		527		31.4721		0		89
867		867		0		528		7.53693		0		91
868		0		868		0		0		0		55066
868		770		98		444		25.7756		2.59747		1122
868		837		31		499		24.6057		2.54504		960
868		855		13		521		17.9337		2.82941		452
869		0		869		0		0		0		55064
869		770		99		444		25.2099		2.54707		1092
869		837		32		499		23.0277		2.52537		931
869		855		14		521		18.4015		2.83641		513
870		0		870		0		0		0		55077
870		770		100		444		26.0416		2.68528		1106
870		837		33		499		21.93		2.35723		922
870		855		15		521		17.9889		2.73159		495
871		0		871		0		0		0		54252
871		770		101		444		26.5119		2.68483		1291
871		837		34		499		23.804		2.66881		1122
871		855		16		521		20.4757		2.88236		735
871		871		0		529		10.5112		0		138
871		871		0		530		5.22012		0		47
871		871		0		531		18.3064		0		15
872		0		872		0		0		0		54851
872		770		102		444		26.0093		2.62958		1143
872		837		35		499		23.0532		2.34822		921
872		855		17		521		19.4013		2.53721		666
872		871		1		530		3.2567		0		19
873		0		873		0		0		0		54890
873		770		103		444		24.9664		2.57358		1087
873		837		36		499		21.7283		2.40038		955
873		855		18		521		20.6987		2.61589		658
873		873		0		532		2.68742		0		10
874		0		874		0		0		0		54869
874		770		104		444		26.0088		2.73124		1103
874		837		37		499		21.4478		2.35097		979
874		855		19		521		18.4004		2.39091		649
875		0		875		0		0		0		53905
875		770		105		444		26.1699		2.65785		1281
875		837		38		499		23.5384		2.69283		1131
875		855		20		521		24.1101		2.97991		842
875		875		0		533		10.9499		0		107
875		875		0		534		15.7584		0		271
875		875		0		535		8.00391		0		56
875		875		0		536		2.66667		0		7
876		0		876		0		0		0		54765
876		770		106		444		26.6145		2.69711		1149
876		837		39		499		22.5046		2.34708		983
876		855		21		521		22.0862		2.68371		703
877		0		877		0		0		0		54880
877		770		107		444		26.1099		2.65237		1077
877		837		40		499		21.5849		2.42035		947
877		855		22		521		21.7777		2.67017		696
878		0		878		0		0		0		54840
878		770		108		444		24.7092		2.55966		1097
878		837		41		499		21.4211		2.37776		972
878		855		23		521		23.3099		2.86702		691
879		0		879		0		0		0		53990
879		770		109		444		25.8699		2.59005		1251
879		837		42		499		23.712		2.59971		1157
879		855		24		521		23.5214		2.75283		933
879		879		0		537		18.455		0		184
879		879		0		538		23.7697		0		72
879		879		0		539		2.5		0		7
879		879		0		540		2		0		6
880		0		880		0		0		0		54628
880		770		110		444		25.1272		2.5443		1104
880		837		43		499		23.4574		2.51565		1019
880		855		25		521		20.3483		2.44533		711
880		879		1		537		17.8252		12.3864		120
880		879		1		539		3.93138		0		18
881		0		881		0		0		0		54808
881		770		111		444		25.1969		2.61944		1047
881		837		44		499		24.1077		2.58369		1024
881		855		26		521		20.2926		2.40315		721
882		0		882		0		0		0		54736
882		770		112		444		24.6073		2.59624		1095
882		837		45		499		25.0395		2.71099		1017
882		855		27		521		21.0706		2.48785		733
882		882		0		541		4.14886		0		19
883		0		883		0		0		0		53849
883		770		113		444		25.7427		2.57141		1219
883		837		46		499		25.291		2.61086		1160
883		855		28		521		23.1816		2.51194		1002
883		882		1		541		7.97619		13.6566		148
883		883		0		542		10.4403		0		222
884		0		884		0		0		0		54515
884		770		114		444		25.2047		2.5747		1113
884		837		47		499		25.0523		2.70299		1025
884		855		29		521		22.2214		2.4824		839
884		882		2		541		8.19149		23.5096		108
885		0		885		0		0		0		54630
885		770		115		444		24.9322		2.66811		974
885		837		48		499		25.4867		2.77003		997
885		855		30		521		22.6026		2.61561		795
885		882		3		541		9.71393		2.89807		197
885		885		0		543		2.82843		0		7
886		0		886		0		0		0		54649
886		770		116		444		24.6925		2.62786		1087
886		837		49		499		25.7096		2.80945		1024
886		855		31		521		22.5735		2.54454		840
887		0		887		0		0		0		53809
887		770		117		444		26.0823		2.57659		1204
887		837		50		499		25.6853		2.6457		1135
887		855		32		521		23.9205		2.6815		959
887		887		0		544		10.4159		0		255
887		887		0		545		13.4446		0		228
887		887		0		546		2.23607		0		10
888		0		888		0		0		0		54817
888		770		118		444		25.4497		2.60369		1079
888		837		51		499		25.0694		2.6743		989
888		855		33		521		22.9805		2.73297		715
889		0		889		0		0		0		54949
889		770		119		444		24.7369		2.5989		1034
889		837		52		499		24.6381		2.69202		957
889		855		34		521		21.3995		2.73398		651
889		889		0		547		2.33522		0		9
890		0		890		0		0		0		54773
890		770		120		444		26.8206		2.90337		1008
890		837		53		499		24.9871		2.67735		960
890		855		35		521		21.1802		2.83757		614
890		890		0		548		10.547		0		245
891		0		891		0		0		0		54460
891		770		121		444		26.9149		2.83674		1230
891		837		54		499		25.0746		2.66795		1089
891		855		36		521		22.4971		2.8992		783
891		890		1		548		9.0769		2.59307		38
892		0		892		0		0		0		55103
892		770		122		444		25.4948		2.59358		991
892		837		55		499		25.1467		2.73081		892
892		855		37		521		19.9406		2.5993		614
893		0		893		0		0		0		55062
893		770		123		444		26.1004		2.80176		1082
893		837		56		499		25.0399		2.75924		900
893		855		38		521		18.9126		2.69757		556
894		0		894		0		0		0		55156
894		770		124		444		25.5877		2.61091		1052
894		837		57		499		24.9507		2.71863		857
894		855		39		521		18.8211		2.83546		535
895		0		895		0		0		0		54562
895		770		125		444		26.3658		2.59836		1219
895		837		58		499		25.8465		2.73579		1015
895		855		40		521		41.8349		5.45505		789
895		895		0		549		3.83424		0		15
896		0		896		0		0		0		55179
896		770		126		444		25.327		2.58303		1062
896		837		59		499		24.9602		2.8328		791
896		855		41		521		33.6706		2.66608		568
897		0		897		0		0		0		55191
897		770		127		444		26.1072		2.8064		936
897		837		60		499		24.6579		2.76038		801
897		855		42		521		30.9339		2.75899		639
897		897		0		550		6.94622		0		33
898		0		898		0		0		0		55210
898		770		128		444		25.9617		2.85442		1059
898		837		61		499		25.931		3.01718		784
898		855		43		521		30.1964		2.68049		547
899		0		899		0		0		0		53990
899		770		129		444		26.0811		2.61566		1188
899		837		62		499		26.9173		3.03732		978
899		855		44		521		35.3917		2.62688		929
899		899		0		551		10.2622		0		120
899		899		0		552		23.144		0		254
899		899		0		553		8.55132		0		135
899		899		0		554		2.5		0		6
900		0		900		0		0		0		55270
900		770		130		444		40.7302		4.05655		1075
900		837		63		499		24.6003		2.76777		764
900		855		45		521		32.3984		2.49885		491
901		0		901		0		0		0		55462
901		770		131		444		24.9494		2.63464		1041
901		837		64		499		25.3994		2.97297		713
901		855		46		521		38.9198		3.38286		345
901		901		0		555		14.4661		0		39
902		0		902		0		0		0		55472
902		770		132		444		25.9334		2.74614		988
902		837		65		499		25.3199		2.95334		810
902		855		47		521		14.8984		2.38088		330
903		0		903		0		0		0		54625
903		770		133		444		26.0362		2.67031		1197
903		837		66		499		24.6999		2.73835		946
903		855		48		521		17.3235		3.29767		558
903		903		0		556		9.02489		0		187
903		903		0		557		18.8856		0		87
904		0		904		0		0		0		55463
904		770		134		444		25.2192		2.55584		973
904		837		67		499		24.3755		2.83643		714
904		855		49		521		13.8433		2.22005		440
904		903		1		557		14.6165		9.85371		10
905		0		905		0		0		0		55267
905		770		135		444		24.6487		2.61973		1041
905		837		68		499		24.2501		2.74587		744
905		855		50		521		16.0278		2.40191		532
905		903		2		557		8.53439		16.9925		16
906		0		906		0		0		0		55570
906		770		136		444		24.9969		2.56687		1010
906		837		69		499		24.102		2.79558		632
906		855		51		521		16.9486		2.80862		388
907		0		907		0		0		0		54557
907		770		137		444		25.7071		2.55535		1169
907		837		70		499		24.8745		2.79859		885
907		855		52		521		21.8259		3.59241		842
907		907		0		558		33.379		0		85
907		907		0		559		9.01022		0		62
908		0		908		0		0		0		55174
908		770		138		444		24.8387		2.54453		1010
908		837		71		499		23.9051		2.66585		703
908		855		53		521		19.0787		2.46612		713
909		0		909		0		0		0		55357
909		770		139		444		24.9544		2.65845		910
909		837		72		499		23.9268		2.59963		626
909		855		54		521		18.9635		2.49958		707
910		0		910		0		0		0		55143
910		770		140		444		25.9589		2.80563		1026
910		837		73		499		23.7119		2.55581		729
910		855		55		521		18.8869		2.57754		702
911		0		911		0		0		0		54235
911		770		141		444		25.5679		2.58844		1148
911		837		74		499		23.6862		2.54187		888
911		855		56		521		20.8514		2.62997		943
911		911		0		560		33.9013		0		184
911		911		0		561		14.4042		0		202


==> images/03_DistanceFunctions/UD2/logTempDoc--.txt <==
Temporal Document Preparation Log.
timestamp 	startTime 	ime 	ClusterLabel 	maxUD 		maxMD 		numPix
1		0		1		0		0		0		57184
1		1		0		1		19.0012		0		416
2		0		2		0		0		0		57224
2		1		1		1		18.9479		4.18809		376
3		0		3		0		0		0		56839
3		1		2		1		21.3432		4.1492		710
3		3		0		2		8.51469		0		16
3		3		0		3		14.0366		0		26
3		3		0		4		2.33522		0		9
4		0		4		0		0		0		56976
4		1		3		1		20.4079		8.08923		452
4		3		1		3		18.1196		0		172
5		0		5		0		0		0		56935
5		1		4		1		18.0679		3.16055		328
5		3		2		3		19.2757		7.95198		337
6		0		6		0		0		0		56741
6		1		5		1		17.7439		3.42376		429
6		3		3		3		18.8997		6.14858		430
7		0		7		0		0		0		56417
7		1		6		1		21.1443		3.43095		644
7		3		4		3		20.1871		4.62975		539
8		0		8		0		0		0		56733
8		1		7		1		13.9213		2.23384		291
8		3		5		3		20.8403		3.86159		576
9		0		9		0		0		0		56669
9		1		8		1		13.6		2.38364		317
9		3		6		3		21.3421		3.58807		614
10		0		10		0		0		0		56743
10		1		9		1		14.774		2.98777		198
10		3		7		3		21.531		3.48886		659
11		0		11		0		0		0		56200
11		1		10		1		18.6285		3.83425		552
11		3		8		3		23.8827		3.22109		825
11		11		0		5		6.75463		0		23
12		0		12		0		0		0		56548
12		1		11		1		11.9362		1.89102		116
12		3		9		3		25.8415		3.24401		934
12		12		0		6		1		0		2
13		0		13		0		0		0		56342
13		1		12		1		16.0794		4.76581		249
13		3		10		3		26.1893		3.21266		1009
14		0		14		0		0		0		56431
14		1		13		1		11.0575		2.43518		102
14		3		11		3		25.864		3.2632		1067
15		0		15		0		0		0		56012
15		1		14		1		30.3747		6.66133		410
15		3		12		3		26.9819		3.29251		1178
16		0		16		0		0		0		56277
16		1		15		1		10.2824		1.47244		88
16		3		13		3		26.7031		3.16857		1235
17		0		17		0		0		0		56168
17		1		16		1		27.4501		9.46218		164
17		3		14		3		27.3746		3.01633		1268
18		0		18		0		0		0		56244
18		1		17		1		22.5921		2.57079		52
18		3		15		3		28.0932		3.04902		1304
19		0		19		0		0		0		55544
19		1		18		1		30.8073		2.87095		657
19		3		16		3		27.8981		3.11575		1399
20		0		20		0		0		0		55954
20		1		19		1		29.19		2.45118		245
20		3		17		3		27.7787		2.56481		1401
21		0		21		0		0		0		55919
21		1		20		1		39.4624		3.36831		253
21		3		18		3		28.2449		2.56693		1428
22		0		22		0		0		0		56159
22		3		19		3		28.5394		3.22581		1441
23		0		23		0		0		0		55577
23		3		20		3		29.2012		3.22451		1533
23		23		0		7		40.0323		0		482
23		23		0		8		3		0		8
24		0		24		0		0		0		55838
24		3		21		3		30.0657		2.66109		1493
24		23		1		7		24.5815		2.28487		221
24		24		0		9		10.651		0		47
24		24		0		10		0		0		1
25		0		25		0		0		0		55978
25		3		22		3		29.7701		3.55092		1518
25		25		0		11		9.10267		0		104
26		0		26		0		0		0		55805
26		3		23		3		29.6633		3.53102		1555
26		25		1		11		42.3446		12.1844		240
27		0		27		0		0		0		55455
27		3		24		3		30.225		3.57571		1643
27		25		2		11		40.5147		3.50338		502
28		0		28		0		0		0		56115
28		3		25		3		29.1568		3.51733		1485
29		0		29		0		0		0		55931
29		3		26		3		28.0819		3.45114		1430
29		29		0		12		12.1733		0		239
30		0		30		0		0		0		56164
30		3		27		3		28.1107		3.39204		1436
31		0		31		0		0		0		55623
31		3		28		3		29.2644		3.60904		1610
31		31		0		13		17.3033		0		367
32		0		32		0		0		0		56175
32		3		29		3		28.226		3.14377		1400
32		31		1		13		12.7681		1.69709		25
33		0		33		0		0		0		56003
33		3		30		3		26.3268		3.19244		1361
33		31		2		13		15.1804		14.7589		236
34		0		34		0		0		0		56192
34		3		31		3		26.0903		3.1716		1338
34		31		3		13		10.0433		2.98535		70
35		0		35		0		0		0		55651
35		3		32		3		28.0347		3.20498		1449
35		31		4		13		24.8555		7.45144		500
36		0		36		0		0		0		56081
36		3		33		3		26.576		3.12348		1347
36		31		5		13		16.2566		2.32965		172
37		0		37		0		0		0		55990
37		3		34		3		27.4747		3.1125		1375
37		31		6		13		14.6491		7.9991		235
38		0		38		0		0		0		56103
38		3		35		3		27.1597		3.13214		1369
38		38		0		14		13.3417		0		128
39		0		39		0		0		0		55427
39		3		36		3		28.7552		3.13913		1476
39		38		1		14		26.6923		13.3167		697
40		0		40		0		0		0		55926
40		3		37		3		28.8688		3.05297		1382
40		38		2		14		17.8798		2.48462		292
41		0		41		0		0		0		55614
41		3		38		3		29.1701		2.71523		1385
41		38		3		14		21.5657		4.09963		601
42		0		42		0		0		0		55735
42		3		39		3		28.8009		3.04822		1379
42		38		4		14		19.2797		2.75621		486
43		0		43		0		0		0		55249
43		3		40		3		29.9216		3.1323		1474
43		38		5		14		22.7654		2.8742		849
43		43		0		15		7.5074		0		28
44		0		44		0		0		0		55545
44		3		41		3		28.7875		2.68864		1350
44		38		6		14		20.641		2.60131		705
45		0		45		0		0		0		55974
45		3		42		3		28.4012		2.67258		1320
45		38		7		14		19.2124		2.48466		306
46		0		46		0		0		0		55636
46		3		43		3		27.814		2.63737		1298
46		38		8		14		21.4073		2.54166		666
47		0		47		0		0		0		55352
47		3		44		3		28.8549		2.73784		1410
47		38		9		14		20.5757		2.71687		838
48		0		48		0		0		0		55834
48		3		45		3		29.954		2.8883		1255
48		38		10		14		19.3559		2.23737		503
48		48		0		16		2.5		0		8
49		0		49		0		0		0		55882
49		3		46		3		29.3448		2.83116		1221
49		38		11		14		20.5818		3.60786		497
50		0		50		0		0		0		55795
50		3		47		3		29.7468		2.88152		1256
50		38		12		14		18.9178		2.71947		549
51		0		51		0		0		0		55169
51		3		48		3		29.9765		2.92762		1369
51		38		13		14		27.2239		3.54084		1051
51		51		0		17		3.97522		0		11
52		0		52		0		0		0		55639
52		3		49		3		28.4189		2.75695		1202
52		38		14		14		22.8035		2.54882		759
53		0		53		0		0		0		55636
53		3		50		3		27.6226		2.70838		1191
53		38		15		14		23.8349		2.74185		773
54		0		54		0		0		0		55688
54		3		51		3		27.6232		2.92988		1217
54		38		16		14		22.7801		2.46854		691
54		54		0		18		2.5		0		4
55		0		55		0		0		0		55092
55		3		52		3		29.2765		3.16481		1384
55		38		17		14		26.6823		3.42622		1107
55		55		0		19		5.09902		0		17
56		0		56		0		0		0		55547
56		3		53		3		27.879		2.8106		1138
56		38		18		14		24.0644		2.48259		915
57		0		57		0		0		0		55719
57		3		54		3		27.3793		2.73991		1152
57		38		19		14		22.1033		2.5091		729
58		0		58		0		0		0		55677
58		3		55		3		26.7509		2.69167		1156
58		38		20		14		22.0296		3.045		767
59		0		59		0		0		0		55218
59		3		56		3		27.3421		2.7619		1241
59		38		21		14		25.0984		2.8223		1141
60		0		60		0		0		0		55715
60		3		57		3		26.1907		2.6837		1140
60		38		22		14		21.5042		2.40043		745
61		0		61		0		0		0		55663
61		3		58		3		25.6984		2.71175		1135
61		38		23		14		23.9176		3.08265		802
62		0		62		0		0		0		55740
62		3		59		3		25.4466		2.69841		1113
62		38		24		14		22.0911		2.48056		741
62		62		0		20		2.5		0		6
63		0		63		0		0		0		55164
63		3		60		3		26.9985		2.72181		1242
63		38		25		14		24.805		2.68537		1192
63		63		0		21		1		0		2
64		0		64		0		0		0		55669
64		3		61		3		26.3515		2.71522		1126
64		38		26		14		21.7757		2.38419		805
65		0		65		0		0		0		55553
65		3		62		3		26.357		2.63976		1116
65		38		27		14		21.8716		2.53159		931
66		0		66		0		0		0		55493
66		3		63		3		26.8016		2.70837		1137
66		38		28		14		23.5933		2.53125		970
67		0		67		0		0		0		55111
67		3		64		3		27.1455		2.68717		1261
67		38		29		14		25.3518		2.57247		1228
68		0		68		0		0		0		55443
68		3		65		3		26.7466		2.68561		1166
68		38		30		14		24.7539		2.58115		991
69		0		69		0		0		0		55451
69		3		66		3		27.0611		2.69453		1183
69		38		31		14		24.4766		2.58494		966
70		0		70		0		0		0		55409
70		3		67		3		26.2551		2.6399		1186
70		38		32		14		26.2826		2.797		1005
71		0		71		0		0		0		55178
71		3		68		3		26.728		2.71104		1282
71		38		33		14		26.6253		2.76939		1140
72		0		72		0		0		0		55530
72		3		69		3		25.9445		2.66444		1144
72		38		34		14		21.235		2.22766		919
72		72		0		22		2.5		0		7
73		0		73		0		0		0		55653
73		3		70		3		25.3381		2.70716		1150
73		38		35		14		19.6528		2.3189		797
74		0		74		0		0		0		55667
74		3		71		3		24.7425		2.67756		1128
74		38		36		14		23.2363		2.875		805
75		0		75		0		0		0		55258
75		3		72		3		25.5477		2.76345		1219
75		38		37		14		25.2139		2.74486		1045
75		75		0		23		8.86707		0		78
76		0		76		0		0		0		55687
76		3		73		3		24.6019		2.63223		1140
76		38		38		14		20.3826		2.27386		773
77		0		77		0		0		0		55632
77		3		74		3		25.6388		2.66084		1144
77		38		39		14		22.3412		2.73336		824
78		0		78		0		0		0		55660
78		3		75		3		25.0912		2.68698		1153
78		38		40		14		21.8385		2.66206		787
79		0		79		0		0		0		55423
79		3		76		3		25.9605		2.71634		1227
79		38		41		14		23.6326		2.62931		950
80		0		80		0		0		0		55674
80		3		77		3		25.0434		2.61906		1157
80		38		42		14		22.0147		2.56513		769
81		0		81		0		0		0		55720
81		3		78		3		24.7583		2.64573		1137
81		38		43		14		21.361		2.65412		743
82		0		82		0		0		0		55770
82		3		79		3		24.4276		2.6709		1120
82		38		44		14		21.6168		2.71293		710
83		0		83		0		0		0		55267
83		3		80		3		25.7649		2.7316		1209
83		38		45		14		20.883		2.67676		828
83		83		0		24		14.9195		0		296
84		0		84		0		0		0		55870
84		3		81		3		33.085		3.64713		1106
84		38		46		14		20.9503		2.8621		624
85		0		85		0		0		0		55864
85		3		82		3		25.074		2.64254		1119
85		38		47		14		20.9696		2.91236		617
86		0		86		0		0		0		55901
86		3		83		3		24.5559		2.66802		1097
86		38		48		14		20.2155		2.7792		602
87		0		87		0		0		0		55342
87		3		84		3		26.1328		2.67547		1193
87		38		49		14		21.0603		2.67949		698
87		87		0		25		16.2672		0		356
87		87		0		26		3.16228		0		11
88		0		88		0		0		0		55960
88		3		85		3		25.2034		2.62163		1095
88		38		50		14		16.2532		2.26071		446
88		87		1		26		15.901		0		99
89		0		89		0		0		0		55995
89		3		86		3		24.7983		2.57891		1080
89		38		51		14		13.5275		2.32876		314
89		87		2		26		15.4446		0		211
90		0		90		0		0		0		55896
90		3		87		3		25.2629		2.62186		1111
90		38		52		14		19.0157		3.5191		296
90		87		3		26		16.7035		0		297
91		0		91		0		0		0		55192
91		3		88		3		25.1187		2.63921		1181
91		38		53		14		19.5906		2.9182		507
91		87		4		26		18.0367		0		430
91		91		0		27		15.4977		0		290
92		0		92		0		0		0		55743
92		3		89		3		24.531		2.54551		1105
92		38		54		14		16.1		2.55047		284
92		87		5		26		18.3873		4.21012		468
93		0		93		0		0		0		55812
93		3		90		3		24.3117		2.49631		1071
93		38		55		14		15.7768		2.69505		200
93		87		6		26		19.3081		3.55043		517
94		0		94		0		0		0		55834
94		3		91		3		24.1819		2.5345		1054
94		38		56		14		12.5206		2.58596		145
94		87		7		26		20.3081		2.90228		567
95		0		95		0		0		0		55328
95		3		92		3		25.2051		2.60681		1174
95		38		57		14		15.6228		3.34256		201
95		87		8		26		22.7226		3.61925		679
95		95		0		28		13.9129		0		218
96		0		96		0		0		0		55766
96		3		93		3		24.4009		2.51573		1057
96		38		58		14		13.0424		5.34631		102
96		87		9		26		21.3336		3.40454		675
97		0		97		0		0		0		55714
97		3		94		3		24.1164		2.49383		1078
97		38		59		14		7.9379		2.85832		53
97		87		10		26		22.9348		3.24114		755
98		0		98		0		0		0		55739
98		3		95		3		24.1451		2.521		1025
98		87		11		26		23.2313		3.19235		836
99		0		99		0		0		0		55366
99		3		96		3		25.2402		2.59892		1143
99		87		12		26		24.2084		3.31697		960
99		99		0		29		10.8121		0		131
100		0		100		0		0		0		55574
100		3		97		3		24.6404		2.61986		1023
100		87		13		26		24.6465		3.13002		1003
101		0		101		0		0		0		55481
101		3		98		3		24.7266		2.61738		1068
101		87		14		26		24.9582		3.09878		1051
102		0		102		0		0		0		55476
102		3		99		3		23.8085		2.4894		1054
102		87		15		26		25.687		3.02272		1070
103		0		103		0		0		0		55301
103		3		100		3		24.939		2.60191		1111
103		87		16		26		26.2639		3.07097		1124
103		103		0		30		7.30616		0		64
104		0		104		0		0		0		55532
104		3		101		3		24.2588		2.50384		1020
104		87		17		26		25.358		2.59932		1048
105		0		105		0		0		0		55474
105		3		102		3		23.3846		2.48186		1000
105		87		18		26		25.6131		2.59288		1125
105		105		0		31		0		0		1
106		0		106		0		0		0		55394
106		3		103		3		23.7708		2.58682		1044
106		87		19		26		25.4151		2.5351		1155
106		106		0		32		2.23607		0		7
107		0		107		0		0		0		54932
107		3		104		3		23.8824		2.53429		1088
107		87		20		26		26.2716		3.06751		1252
107		106		1		32		11.4086		0		142
107		107		0		33		16.2177		0		186
108		0		108		0		0		0		55356
108		3		105		3		23.2125		2.48441		1025
108		87		21		26		26.8585		3.01844		1219
109		0		109		0		0		0		55399
109		3		106		3		23.2109		2.57064		930
109		87		22		26		27.4235		3.42374		1271
110		0		110		0		0		0		55286
110		3		107		3		22.918		2.54191		1008
110		87		23		26		26.9753		3.42496		1294
110		110		0		34		9.43398		0		7
110		110		0		35		2.23607		0		5
111		0		111		0		0		0		54705
111		3		108		3		23.6399		2.51248		1084
111		87		24		26		27.6277		3.43811		1351
111		110		1		34		8.71565		0		183
111		111		0		36		13.6015		0		277
112		0		112		0		0		0		55285
112		3		109		3		22.6753		2.50223		1015
112		87		25		26		28.0199		3.3173		1300
113		0		113		0		0		0		55236
113		3		110		3		23.1549		2.58441		928
113		87		26		26		27.4442		3.36538		1340
113		113		0		37		7.7394		0		96
114		0		114		0		0		0		55210
114		3		111		3		23.1257		2.62911		993
114		87		27		26		26.6801		3.47527		1299
114		113		1		37		6.45682		2.43411		98
115		0		115		0		0		0		54548
115		3		112		3		40.8721		4.57414		1079
115		87		28		26		27.1815		3.56833		1324
115		113		2		37		15.8411		18.9055		370
115		115		0		38		16.4012		0		279
116		0		116		0		0		0		55216
116		3		113		3		22.6007		2.49004		1001
116		87		29		26		26.4879		3.1921		1207
116		113		3		37		11.6307		5.57338		176
117		0		117		0		0		0		55275
117		3		114		3		22.3837		2.51667		937
117		87		30		26		25.38		3.22548		1209
117		113		4		37		9.91539		2.56099		179
118		0		118		0		0		0		55343
118		3		115		3		22.7154		2.56358		983
118		87		31		26		24.939		3.2219		1208
118		113		5		37		8.1988		2.77496		66
119		0		119		0		0		0		54638
119		3		116		3		42.1649		4.75682		1062
119		87		32		26		25.7471		3.22909		1287
119		113		6		37		16.3763		5.99981		354
119		119		0		39		13.6015		0		259
120		0		120		0		0		0		55247
120		3		117		3		22.0669		2.39536		994
120		87		33		26		24.829		3.14716		1146
120		113		7		37		13.6919		2.26373		213
121		0		121		0		0		0		55294
121		3		118		3		21.8728		2.50765		908
121		87		34		26		23.4326		3.14154		1153
121		113		8		37		13.3785		3.08935		244
121		121		0		40		0		0		1
122		0		122		0		0		0		55150
122		3		119		3		21.7607		2.48354		975
122		87		35		26		23.7843		3.12482		1153
122		113		9		37		15.2324		3.23552		322
123		0		123		0		0		0		54656
123		3		120		3		42.2422		4.79178		1037
123		87		36		26		32.1403		3.71274		1248
123		113		10		37		15.719		2.95425		504
123		123		0		41		35.3768		0		155
124		0		124		0		0		0		55076
124		3		121		3		22.1608		2.41826		967
124		87		37		26		24.5909		3.07059		1116
124		113		11		37		15.4025		2.58442		437
124		124		0		42		2		0		4
125		0		125		0		0		0		55123
125		3		122		3		22.3578		2.52291		917
125		87		38		26		23.7397		2.42147		1108
125		113		12		37		17.1227		2.70023		452
126		0		126		0		0		0		55204
126		3		123		3		22.0219		2.5007		945
126		87		39		26		24.3079		2.53765		1125
126		113		13		37		19.4016		2.88328		326
127		0		127		0		0		0		54450
127		3		124		3		22.2624		2.49153		996
127		87		40		26		26.1207		3.10577		1246
127		113		14		37		38.8595		4.9779		787
127		127		0		43		13.0384		0		121
128		0		128		0		0		0		55178
128		3		125		3		21.2365		2.41042		878
128		87		41		26		24.4985		2.50313		1138
128		113		15		37		23.8262		2.34571		406
129		0		129		0		0		0		55089
129		3		126		3		21.869		2.49669		902
129		87		42		26		25.1612		2.56541		1164
129		113		16		37		15.5043		2.52713		445
130		0		130		0		0		0		55053
130		3		127		3		21.7794		2.46466		910
130		87		43		26		25.5495		2.60725		1173
130		113		17		37		18.2632		2.68109		464
131		0		131		0		0		0		55002
131		3		128		3		22.8678		2.59719		915
131		87		44		26		25.7482		2.60806		1173
131		113		18		37		22.2101		3.15189		510
132		0		132		0		0		0		54288
132		3		129		3		23.5961		2.64892		1041
132		87		45		26		26.3836		2.61629		1252
132		113		19		37		22.5357		2.94857		715
132		132		0		44		19.8494		0		304
133		0		133		0		0		0		54993
133		3		130		3		21.9272		2.37484		927
133		87		46		26		26.6718		2.72914		1153
133		113		20		37		20.5819		2.56276		527
134		0		134		0		0		0		55059
134		3		131		3		23.4576		2.75296		866
134		87		47		26		26.5733		2.69789		1131
134		113		21		37		19.9183		2.6031		544
135		0		135		0		0		0		54943
135		3		132		3		22.9141		2.6392		952
135		87		48		26		26.4614		2.71106		1148
135		113		22		37		19.5202		2.76658		550
135		135		0		45		3.66666		0		7
136		0		136		0		0		0		54399
136		3		133		3		24.5122		2.86691		1044
136		87		49		26		26.9293		3.07572		1225
136		113		23		37		23.8568		3.02357		803
136		136		0		46		9.61978		0		129
137		0		137		0		0		0		54961
137		3		134		3		21.1682		2.32726		939
137		87		50		26		26.1137		2.663		1126
137		113		24		37		19.4622		2.38828		574
138		0		138		0		0		0		54965
138		3		135		3		22.1507		2.58484		859
138		87		51		26		26.3085		2.69577		1131
138		113		25		37		20.2085		2.63614		645
139		0		139		0		0		0		55043
139		3		136		3		22.1385		2.61277		927
139		87		52		26		25.9553		2.63415		1111
139		113		26		37		21.1352		2.82069		519
140		0		140		0		0		0		54455
140		3		137		3		21.9562		2.58068		969
140		87		53		26		26.2447		2.63094		1183
140		113		27		37		22.0104		3.01903		811
140		140		0		47		6.66667		0		15
140		140		0		48		9.1799		0		165
140		140		0		49		1		0		2
141		0		141		0		0		0		55097
141		3		138		3		21.793		2.65535		817
141		87		54		26		25.141		2.5661		1095
141		113		28		37		18.4656		2.40369		591
142		0		142		0		0		0		55024
142		3		139		3		22.0247		2.82021		836
142		87		55		26		25.2554		2.62217		1057
142		113		29		37		21.7097		2.7442		683
143		0		143		0		0		0		55052
143		3		140		3		22.3341		2.82955		758
143		87		56		26		25.5259		2.67259		1056
143		113		30		37		21.2503		2.54194		734
144		0		144		0		0		0		54561
144		3		141		3		22.3225		2.82884		850
144		87		57		26		27.7675		2.88056		1145
144		113		31		37		22.7183		2.58355		921
144		144		0		50		22.4335		0		90
144		144		0		51		33.9516		0		33
145		0		145		0		0		0		55154
145		3		142		3		21.2616		2.95579		728
145		87		58		26		26.5442		2.88126		1031
145		113		32		37		20.7021		2.3837		683
145		145		0		52		2		0		4
146		0		146		0		0		0		55162
146		3		143		3		21.0804		2.73645		692
146		87		59		26		26.4171		2.85791		994
146		113		33		37		20.8068		2.51594		752
147		0		147		0		0		0		55194
147		3		144		3		17.6427		2.74149		654
147		87		60		26		25.9493		2.78499		1005
147		113		34		37		21.3646		2.508		747
148		0		148		0		0		0		54809
148		3		145		3		22.4256		2.99516		722
148		87		61		26		26.7073		3.16831		1188
148		113		35		37		23.1104		2.67268		881
149		0		149		0		0		0		55421
149		3		146		3		19.8434		2.57005		606
149		87		62		26		26.7414		2.73933		1006
149		113		36		37		19.1254		2.23058		563
149		149		0		53		2.5		0		4
150		0		150		0		0		0		55472
150		3		147		3		17.4487		2.4204		559
150		87		63		26		25.2175		2.70862		1010
150		113		37		37		17.7783		2.6394		559
151		0		151		0		0		0		55449
151		3		148		3		19.5723		2.8039		548
151		87		64		26		25.0878		2.66814		1021
151		113		38		37		17.3819		2.3633		578
151		151		0		54		2		0		4
152		0		152		0		0		0		54944
152		3		149		3		18.8415		2.6004		569
152		87		65		26		25.8661		2.78538		1110
152		113		39		37		39.1795		4.76515		952
152		152		0		55		4.68451		0		25
153		0		153		0		0		0		55585
153		3		150		3		16.2623		2.40345		470
153		87		66		26		25.321		2.71605		999
153		113		40		37		33.8386		3.52665		546
154		0		154		0		0		0		55435
154		3		151		3		17.1524		2.57324		461
154		87		67		26		24.8248		2.69948		992
154		113		41		37		36.1231		3.89685		712
155		0		155		0		0		0		55677
155		3		152		3		15.2831		2.44249		386
155		87		68		26		24.6306		2.70618		995
155		113		42		37		33.5321		3.22635		542
156		0		156		0		0		0		55078
156		3		153		3		16.9556		2.68334		447
156		87		69		26		37.1231		4.05665		1076
156		113		43		37		34.466		3.39084		952
156		156		0		56		7.17729		0		47
157		0		157		0		0		0		55672
157		3		154		3		15.6933		2.4464		358
157		87		70		26		24.3867		2.63331		973
157		113		44		37		28.9835		2.78391		589
157		157		0		57		2.23607		0		8
158		0		158		0		0		0		55715
158		3		155		3		14.3618		2.41951		258
158		87		71		26		23.8371		2.55899		973
158		113		45		37		29.0717		2.89996		653
158		158		0		58		0		0		1
159		0		159		0		0		0		55816
159		3		156		3		12.3022		2.39691		245
159		87		72		26		23.8788		2.5995		985
159		113		46		37		30.314		2.93674		554
160		0		160		0		0		0		55069
160		3		157		3		17.4662		3.23337		332
160		87		73		26		24.7045		2.64251		1059
160		113		47		37		30.1728		2.76956		865
160		160		0		59		11.3434		0		275
161		0		161		0		0		0		55981
161		3		158		3		8.91967		2.25261		86
161		87		74		26		24.6022		2.67495		967
161		113		48		37		28.782		2.50483		566
162		0		162		0		0		0		56142
162		3		159		3		8.52983		2.65757		59
162		87		75		26		24.7735		2.70985		985
162		113		49		37		28.5456		2.82683		414
163		0		163		0		0		0		56132
163		3		160		3		7.17281		1.92951		14
163		87		76		26		24.5403		2.62899		1001
163		113		50		37		28.3086		2.82629		453
164		0		164		0		0		0		55729
164		87		77		26		26.1078		2.78817		1088
164		113		51		37		28.014		2.77365		733
164		164		0		60		6.65319		0		47
164		164		0		61		1.5		0		3
165		0		165		0		0		0		56325
165		87		78		26		25.091		2.64186		998
165		113		52		37		25.7934		2.55824		277
166		0		166		0		0		0		56462
166		87		79		26		24.3506		2.64455		971
166		113		53		37		31.2565		4.61534		167
167		0		167		0		0		0		56425
167		87		80		26		24.13		2.65135		967
167		113		54		37		11.9696		2.80964		208
168		0		168		0		0		0		55847
168		87		81		26		25.185		2.67522		1081
168		113		55		37		34.7963		5.75386		614
168		168		0		62		5.06287		0		57
168		168		0		63		0		0		1
169		0		169		0		0		0		56167
169		87		82		26		23.9201		2.56183		958
169		113		56		37		34.9826		4.47351		466
169		169		0		64		2.5		0		4
169		169		0		65		2.23607		0		5
170		0		170		0		0		0		56203
170		87		83		26		22.9654		2.5726		960
170		113		57		37		18.8817		2.70708		437
171		0		171		0		0		0		56233
171		87		84		26		22.79		2.70161		943
171		113		58		37		19.5138		2.87482		419
171		171		0		66		2.23607		0		5
172		0		172		0		0		0		55892
172		87		85		26		23.6754		2.60093		1041
172		113		59		37		19.9418		2.83972		629
172		172		0		67		5.36184		0		35
172		172		0		68		1.5		0		3
173		0		173		0		0		0		56219
173		87		86		26		23.0269		2.58743		942
173		113		60		37		17.0241		2.43381		434
173		173		0		69		2.23607		0		5
174		0		174		0		0		0		56180
174		87		87		26		22.5191		2.5056		965
174		113		61		37		19.0763		2.92149		455
175		0		175		0		0		0		56167
175		87		88		26		22.8694		2.55535		951
175		113		62		37		16.8472		2.58219		482
176		0		176		0		0		0		55520
176		87		89		26		24.1066		2.71418		1040
176		113		63		37		23.8146		3.00738		743
176		176		0		70		14.8661		0		296
176		176		0		71		0		0		1
177		0		177		0		0		0		56156
177		87		90		26		23.9429		2.69322		945
177		113		64		37		18.706		2.4609		437
177		176		1		70		9.41653		1.95326		62
178		0		178		0		0		0		56223
178		87		91		26		22.8987		2.58849		952
178		113		65		37		20.3906		3.25353		418
178		178		0		72		2.66667		0		7
179		0		179		0		0		0		56045
179		87		92		26		23.2708		2.61696		945
179		113		66		37		18.6048		2.7692		601
179		179		0		73		2.33522		0		9
180		0		180		0		0		0		55657
180		87		93		26		23.9591		2.66126		1038
180		113		67		37		23.2013		3.02439		847
180		180		0		74		8.544		0		58
181		0		181		0		0		0		56115
181		87		94		26		23.4067		2.65653		929
181		113		68		37		20.1896		2.82795		556
182		0		182		0		0		0		56057
182		87		95		26		22.9958		2.57362		938
182		113		69		37		20.1024		2.86988		605
183		0		183		0		0		0		56160
183		87		96		26		22.9516		2.60187		934
183		113		70		37		18.5226		2.71472		506
184		0		184		0		0		0		55429
184		87		97		26		24.0057		2.81366		1024
184		113		71		37		23.2887		3.28209		946
184		184		0		75		14.8661		0		112
184		184		0		76		8.06226		0		89
185		0		185		0		0		0		55904
185		87		98		26		22.9756		2.53124		910
185		113		72		37		20.1499		2.29011		786
186		0		186		0		0		0		55876
186		87		99		26		22.4138		2.56101		909
186		113		73		37		20.6819		2.40147		793
186		186		0		77		4.33422		0		22
187		0		187		0		0		0		55960
187		87		100		26		23.6335		2.6957		910
187		113		74		37		21.4609		2.47972		730
188		0		188		0		0		0		55655
188		87		101		26		24.4177		2.76019		1005
188		113		75		37		23.4976		2.67422		938
188		188		0		78		1		0		2
189		0		189		0		0		0		55972
189		87		102		26		24.1852		2.76841		908
189		113		76		37		20.1674		2.42986		720
190		0		190		0		0		0		56002
190		87		103		26		23.7092		2.72201		888
190		113		77		37		19.9623		2.61527		710
191		0		191		0		0		0		56019
191		87		104		26		23.3589		2.68755		900
191		113		78		37		21.3745		2.94729		681
192		0		192		0		0		0		55689
192		87		105		26		24.9072		2.80504		1023
192		113		79		37		20.9586		2.78305		871
192		192		0		79		19.5937		0		17
193		0		193		0		0		0		56084
193		87		106		26		23.4355		2.55712		923
193		113		80		37		19.2446		2.36169		593
194		0		194		0		0		0		56170
194		87		107		26		23.2903		2.63617		876
194		113		81		37		15.6452		2.38101		537
194		194		0		80		3.64966		0		15
194		194		0		81		1		0		2
195		0		195		0		0		0		56070
195		87		108		26		22.7838		2.63171		901
195		113		82		37		23.1612		3.52967		629
196		0		196		0		0		0		55780
196		87		109		26		23.4946		2.67522		981
196		113		83		37		23.3838		3.1035		820
196		196		0		82		7.01783		0		19
197		0		197		0		0		0		56183
197		87		110		26		22.4316		2.51873		888
197		113		84		37		16.1278		2.26213		529
198		0		198		0		0		0		56244
198		87		111		26		22.6254		2.57094		874
198		113		85		37		15.2287		2.42387		482
199		0		199		0		0		0		56269
199		87		112		26		21.7768		2.49933		890
199		113		86		37		15.4436		2.40661		441
200		0		200		0		0		0		55938
200		87		113		26		22.2729		2.52974		961
200		113		87		37		18.3545		2.60966		681
200		200		0		83		6.6214		0		20
201		0		201		0		0		0		56394
201		87		114		26		21.5897		2.50247		854
201		113		88		37		14.805		2.39047		352
202		0		202		0		0		0		56369
202		87		115		26		21.261		2.52275		878
202		113		89		37		14.1384		2.57094		353
203		0		203		0		0		0		56338
203		87		116		26		21.1242		2.49038		855
203		113		90		37		21.6234		3.81112		407
204		0		204		0		0		0		56012
204		87		117		26		22.9045		2.66817		940
204		113		91		37		19.6364		3.13575		591
204		204		0		84		8.01561		0		53
204		204		0		85		2		0		4
205		0		205		0		0		0		56510
205		87		118		26		21.9537		2.57632		835
205		113		92		37		12.7324		2.15226		255
206		0		206		0		0		0		56437
206		87		119		26		21.5114		2.55081		871
206		113		93		37		13.7796		3.04394		289
206		206		0		86		1.11803		0		3
207		0		207		0		0		0		56405
207		87		120		26		21.0904		2.48767		847
207		113		94		37		13.8372		2.73283		348
208		0		208		0		0		0		56276
208		87		121		26		22.5247		2.65538		926
208		113		95		37		14.1321		2.54314		395
208		208		0		87		1.11803		0		3
209		0		209		0		0		0		56699
209		87		122		26		21.4947		2.50868		854
209		113		96		37		10.2858		2.05218		47
210		0		210		0		0		0		56736
210		87		123		26		21.467		2.49406		848
210		113		97		37		8.54418		2.46141		16
211		0		211		0		0		0		56634
211		87		124		26		20.9337		2.52108		817
211		113		98		37		9.71738		4.66603		149
212		0		212		0		0		0		56480
212		87		125		26		21.966		2.50506		926
212		113		99		37		16.1688		9.18422		112
212		212		0		88		34		0		82
213		0		213		0		0		0		56767
213		87		126		26		21.1722		2.44249		833
214		0		214		0		0		0		56796
214		87		127		26		20.6387		2.49763		804
215		0		215		0		0		0		56805
215		87		128		26		21.1849		2.62306		795
216		0		216		0		0		0		56598
216		87		129		26		42.6281		5.01234		928
216		216		0		89		7.61577		0		67
216		216		0		90		2.23607		0		4
216		216		0		91		1.11803		0		3
217		0		217		0		0		0		56806
217		87		130		26		20.4351		2.36069		794
218		0		218		0		0		0		56825
218		87		131		26		20.8023		2.59803		775
219		0		219		0		0		0		56804
219		87		132		26		20.1663		2.48356		796
220		0		220		0		0		0		56609
220		87		133		26		32.6765		3.75878		898
220		220		0		92		5.4923		0		62
220		220		0		93		3.60555		0		31
221		0		221		0		0		0		56833
221		87		134		26		20.0856		2.5353		767
222		0		222		0		0		0		56821
222		87		135		26		19.7974		2.47778		779
223		0		223		0		0		0		56809
223		87		136		26		21.5316		2.70377		791
224		0		224		0		0		0		56659
224		87		137		26		21.2464		2.61768		870
224		224		0		94		7.61577		0		69
224		224		0		95		1		0		2
225		0		225		0		0		0		56822
225		87		138		26		19.1306		2.39163		778
226		0		226		0		0		0		56821
226		87		139		26		21.313		2.73518		779
227		0		227		0		0		0		56818
227		87		140		26		19.7727		2.47937		768
227		227		0		96		2.82841		0		14
228		0		228		0		0		0		56458
228		87		141		26		21.337		2.62177		879
228		228		0		97		40.7039		0		242
228		228		0		98		5.05824		0		21
229		0		229		0		0		0		56843
229		87		142		26		20.1533		2.39708		753
229		229		0		99		2.5		0		4
230		0		230		0		0		0		56605
230		87		143		26		20.0406		2.52114		782
230		230		0		100		11.919		0		213
231		0		231		0		0		0		56827
231		87		144		26		19.185		2.40348		773
232		0		232		0		0		0		56456
232		87		145		26		20.2024		2.46372		841
232		232		0		101		15		0		278
232		232		0		102		5.35824		0		25
233		0		233		0		0		0		56821
233		87		146		26		19.4357		2.4204		779
234		0		234		0		0		0		56782
234		87		147		26		18.9558		2.42164		714
234		234		0		103		8.36742		0		100
234		234		0		104		2		0		4
235		0		235		0		0		0		56846
235		87		148		26		19.3321		2.47997		747
235		235		0		105		2.5		0		7
236		0		236		0		0		0		56055
236		87		149		26		20.3317		2.56235		852
236		236		0		106		42.1027		0		623
236		236		0		107		7.82624		0		70
237		0		237		0		0		0		56669
237		87		150		26		19.1194		2.49756		693
237		236		1		106		28.866		2.38564		238
238		0		238		0		0		0		56788
238		87		151		26		19.8582		2.51462		775
238		236		2		106		8.73034		1.90578		31
238		238		0		108		3.75832		0		6
239		0		239		0		0		0		56900
239		87		152		26		19.2864		2.47007		696
239		238		1		108		2.02759		1.41422		4
240		0		240		0		0		0		56461
240		87		153		26		20.1348		2.54959		828
240		238		2		108		11.7397		18.3698		303
240		240		0		109		2.66667		0		8
241		0		241		0		0		0		56833
241		87		154		26		19.3322		2.41788		757
241		238		3		108		8.3685		1.85482		10
242		0		242		0		0		0		56857
242		87		155		26		18.9672		2.49471		673
242		242		0		110		6.54058		0		70
243		0		243		0		0		0		56754
243		87		156		26		19.6541		2.55563		756
243		242		1		110		3.93912		2.14877		22
243		243		0		111		8.24705		0		56
243		243		0		112		2.37698		0		12
244		0		244		0		0		0		56147
244		87		157		26		20.695		2.53014		813
244		242		2		110		11.5818		7.40386		279
244		243		1		111		11.6577		3.56792		275
244		244		0		113		7.83422		0		86
245		0		245		0		0		0		56838
245		87		158		26		19.9101		2.51659		759
245		245		0		114		2		0		3
246		0		246		0		0		0		56745
246		87		159		26		19.9076		2.54326		701
246		245		1		114		13.1244		2.92083		99
246		246		0		115		6.1904		0		55
247		0		247		0		0		0		56617
247		87		160		26		20.0031		2.69132		729
247		245		2		114		11.1589		2.87091		254
248		0		248		0		0		0		56065
248		87		161		26		21.3421		2.84597		834
248		245		3		114		28.6239		151.593		394
248		248		0		116		13.1752		0		262
248		248		0		117		4.90666		0		33
248		248		0		118		4.30658		0		12
249		0		249		0		0		0		56624
249		87		162		26		20.6857		2.63729		685
249		245		4		114		13.0326		10.6854		291
250		0		250		0		0		0		56611
250		87		163		26		18.6264		2.48049		730
250		245		5		114		10.63		2.27404		257
250		250		0		119		0		0		1
250		250		0		120		0		0		1
251		0		251		0		0		0		56774
251		87		164		26		19.5708		2.54304		696
251		245		6		114		9.58038		2.13		130
252		0		252		0		0		0		56006
252		87		165		26		19.928		2.49879		829
252		245		7		114		16.3472		4.49134		489
252		252		0		121		12.9153		0		225
252		252		0		122		6.20002		0		51
253		0		253		0		0		0		56425
253		87		166		26		19.7341		2.64027		669
253		245		8		114		15.1339		2.29133		506
254		0		254		0		0		0		56373
254		87		167		26		18.3957		2.4939		705
254		245		9		114		15.0623		2.32301		522
255		0		255		0		0		0		56481
255		87		168		26		19.2456		2.53479		684
255		245		10		114		15.3541		2.53251		435
256		0		256		0		0		0		56062
256		87		169		26		19.7683		2.54673		789
256		245		11		114		18.2828		2.95373		556
256		256		0		123		12.2703		0		177
256		256		0		124		3.54339		0		16
257		0		257		0		0		0		56721
257		87		170		26		18.4297		2.84947		563
257		245		12		114		16.2008		2.67545		316
258		0		258		0		0		0		56422
258		87		171		26		19.3166		2.84029		667
258		245		13		114		18.4316		3.26741		511
259		0		259		0		0		0		56301
259		87		172		26		19.0704		2.65299		640
259		245		14		114		18.7101		2.75949		659
260		0		260		0		0		0		55857
260		87		173		26		20.4355		2.77634		702
260		245		15		114		20.4954		2.61873		878
260		260		0		125		9.16697		0		163
261		0		261		0		0		0		56326
261		87		174		26		16.8717		2.8013		523
261		245		16		114		20.3478		2.50774		751
262		0		262		0		0		0		56207
262		87		175		26		19.3211		2.8795		595
262		245		17		114		20.7142		2.56605		798
263		0		263		0		0		0		56331
263		87		176		26		16.8872		2.45857		515
263		245		18		114		20.6912		2.46881		754
264		0		264		0		0		0		55947
264		87		177		26		18.9		2.70927		626
264		245		19		114		21.727		2.4563		981
264		264		0		126		7.56637		0		38
264		264		0		127		1.92873		0		6
264		264		0		128		1		0		2
265		0		265		0		0		0		56304
265		87		178		26		18.0958		2.66151		484
265		245		20		114		21.06		2.36679		812
266		0		266		0		0		0		56212
266		87		179		26		15.4246		2.42467		496
266		245		21		114		23.608		2.69368		892
267		0		267		0		0		0		56204
267		87		180		26		16.5875		2.60859		473
267		245		22		114		23.5126		2.61309		923
268		0		268		0		0		0		55921
268		87		181		26		18.7821		2.79105		536
268		245		23		114		24.7283		2.63547		1143
269		0		269		0		0		0		56012
269		87		182		26		15.8894		2.41946		457
269		245		24		114		23.3446		2.46558		954
269		269		0		129		5.75423		0		55
269		269		0		130		11		0		122
270		0		270		0		0		0		56112
270		87		183		26		15.2403		2.49037		312
270		245		25		114		23.5553		2.57935		999
270		269		1		130		11.9829		4.07239		177
271		0		271		0		0		0		56009
271		87		184		26		16.1995		2.684		434
271		245		26		114		22.6897		2.47212		930
271		269		2		130		13.0863		3.05553		227
272		0		272		0		0		0		55344
272		87		185		26		15.9933		2.50077		451
272		245		27		114		23.3178		2.56415		1133
272		269		3		130		15.5925		2.89674		353
272		272		0		131		37.9012		0		319
273		0		273		0		0		0		56005
273		87		186		26		15.7999		2.59664		346
273		245		28		114		21.0914		2.42824		850
273		269		4		130		16.9655		3.12127		399
274		0		274		0		0		0		55852
274		87		187		26		14.7909		2.49499		358
274		245		29		114		22.8875		2.63162		946
274		269		5		130		17.9856		3.03839		444
275		0		275		0		0		0		55975
275		87		188		26		11.5402		2.48807		150
275		245		30		114		22.3868		2.4139		931
275		269		6		130		20.3839		2.85899		544
276		0		276		0		0		0		54988
276		87		189		26		40.2455		9.90891		380
276		245		31		114		23.6303		2.43657		1172
276		269		7		130		21.5422		3.03591		721
276		276		0		132		34.0294		0		330
276		276		0		133		5.66666		0		9
277		0		277		0		0		0		55521
277		87		190		26		14.2307		2.22492		282
277		245		32		114		22.5206		2.3826		1035
277		269		8		130		21.8864		3.06141		762
278		0		278		0		0		0		55501
278		87		191		26		14.4987		3.17312		159
278		245		33		114		23.3482		2.46606		1024
278		269		9		130		21.8271		2.91254		837
278		278		0		134		6.32859		0		79
279		0		279		0		0		0		55392
279		87		192		26		14.4987		3.17313		231
279		245		34		114		25.0965		2.54628		1058
279		269		10		130		21.861		2.908		911
279		278		1		134		5.45818		2.01773		8
280		0		280		0		0		0		55133
280		87		193		26		15.5319		3.10859		287
280		245		35		114		25.5599		2.51219		1147
280		269		11		130		22.4195		2.80906		1019
280		280		0		135		3.57429		0		8
280		280		0		136		1.80278		0		6
281		0		281		0		0		0		55423
281		87		194		26		12.8191		2.80453		102
281		245		36		114		24.3628		2.51504		936
281		269		12		130		22.3263		2.74509		1068
281		281		0		137		9.40053		0		71
282		0		282		0		0		0		55448
282		87		195		26		13.0098		4.27116		166
282		245		37		114		23.2425		2.54714		920
282		269		13		130		23.0782		2.47352		1066
283		0		283		0		0		0		55621
283		245		38		114		22.7076		2.54659		888
283		269		14		130		22.7402		2.67969		1091
284		0		284		0		0		0		55045
284		245		39		114		24.2492		2.58528		979
284		269		15		130		23.5858		2.75432		1175
284		284		0		138		13.78		0		302
284		284		0		139		8.26288		0		99
285		0		285		0		0		0		55624
285		245		40		114		20.7482		2.37266		794
285		269		16		130		23.8947		2.67756		1182
286		0		286		0		0		0		55640
286		245		41		114		20.9467		2.50593		789
286		269		17		130		24.204		2.83272		1171
287		0		287		0		0		0		55680
287		245		42		114		21.4099		2.57384		765
287		269		18		130		23.4282		2.78548		1155
288		0		288		0		0		0		55501
288		245		43		114		22.2372		2.58655		853
288		269		19		130		23.5232		2.79794		1214
288		288		0		140		5.84819		0		32
289		0		289		0		0		0		55864
289		245		44		114		20.3802		2.44621		667
289		269		20		130		23.0524		2.51753		1069
290		0		290		0		0		0		55918
290		245		45		114		20.9882		2.71989		652
290		269		21		130		22.3967		2.41797		1030
291		0		291		0		0		0		55975
291		245		46		114		19.9204		2.59903		630
291		269		22		130		22.3823		2.43721		995
292		0		292		0		0		0		55747
292		245		47		114		21.5689		2.82581		680
292		269		23		130		22.2171		2.44849		1078
292		292		0		141		38.8528		0		47
292		292		0		142		4.24264		0		19
292		292		0		143		3.84655		0		29
293		0		293		0		0		0		56180
293		245		48		114		17.983		2.51157		484
293		269		24		130		21.2022		2.40531		936
294		0		294		0		0		0		56337
294		245		49		114		17.3473		2.65137		319
294		269		25		130		20.5732		2.31964		944
295		0		295		0		0		0		56361
295		245		50		114		18.1082		3.25056		314
295		269		26		130		20.7295		2.38252		925
296		0		296		0		0		0		56092
296		245		51		114		16.6264		2.92573		408
296		269		27		130		22.1217		2.40522		1032
296		296		0		144		4.62074		0		41
296		296		0		145		7.74419		0		27
297		0		297		0		0		0		56461
297		245		52		114		14.9851		2.63469		196
297		269		28		130		20.1212		2.33559		943
298		0		298		0		0		0		56616
298		245		53		114		12.3017		2.19737		42
298		269		29		130		20.3299		2.32859		942
299		0		299		0		0		0		56652
299		245		54		114		13.7031		3.41097		12
299		269		30		130		20.1562		2.33849		936
300		0		300		0		0		0		56285
300		269		31		130		21.6235		2.41735		1076
300		300		0		146		9.64421		0		101
300		300		0		147		6.82825		0		43
300		300		0		148		4.60977		0		30
300		300		0		149		8.32586		0		65
301		0		301		0		0		0		56605
301		269		32		130		21.7211		2.43027		994
301		301		0		150		0		0		1
302		0		302		0		0		0		56609
302		269		33		130		22.3033		2.47986		991
303		0		303		0		0		0		56600
303		269		34		130		22.3304		2.47255		1000
304		0		304		0		0		0		56500
304		269		35		130		23.751		2.58009		1100
305		0		305		0		0		0		56604
305		269		36		130		23.0502		2.58463		996
306		0		306		0		0		0		56615
306		269		37		130		22.9274		2.56717		985
307		0		307		0		0		0		56623
307		269		38		130		22.9854		2.54701		977
308		0		308		0		0		0		56529
308		269		39		130		23.8405		2.62403		1054
308		308		0		151		2.23607		0		8
308		308		0		152		29.189		0		9
309		0		309		0		0		0		56659
309		269		40		130		22.9646		2.55701		941
310		0		310		0		0		0		56592
310		269		41		130		22.452		2.5535		902
310		310		0		153		10.198		0		106
311		0		311		0		0		0		56601
311		269		42		130		21.6317		2.51209		861
311		310		1		153		8.39303		0		138
312		0		312		0		0		0		56264
312		269		43		130		22.9969		2.68033		976
312		310		2		153		11.3193		0		259
312		312		0		154		7.51798		0		101
313		0		313		0		0		0		56624
313		269		44		130		22.9645		2.7658		800
313		310		3		153		9.36979		2.11569		176
314		0		314		0		0		0		56638
314		269		45		130		22.5217		2.7123		815
314		310		4		153		8.74108		2.33576		147
315		0		315		0		0		0		56519
315		269		46		130		22.9859		2.75939		839
315		310		5		153		11.7789		3.16645		242
316		0		316		0		0		0		56317
316		269		47		130		23.8173		2.79022		947
316		310		6		153		12.7618		2.71525		336
317		0		317		0		0		0		56777
317		269		48		130		22.4563		2.67874		823
318		0		318		0		0		0		56512
318		269		49		130		21.9897		2.64433		826
318		318		0		155		12.9785		0		262
319		0		319		0		0		0		56491
319		269		50		130		21.4713		2.59628		804
319		318		1		155		12.7909		2.56509		305
320		0		320		0		0		0		56299
320		269		51		130		22.6714		2.70401		911
320		318		2		155		16.0415		39.3667		390
321		0		321		0		0		0		56439
321		269		52		130		22.1137		2.64002		805
321		318		3		155		17.3821		7.57429		356
322		0		322		0		0		0		56447
322		269		53		130		21.4869		2.48632		830
322		318		4		155		17.5493		3.2141		323
323		0		323		0		0		0		56395
323		269		54		130		21.3304		2.47469		844
323		318		5		155		17.0185		3.0616		361
324		0		324		0		0		0		55994
324		269		55		130		34.63		4.04371		944
324		318		6		155		20.7292		3.31874		635
324		324		0		156		4.52769		0		24
324		324		0		157		2		0		3
325		0		325		0		0		0		56210
325		269		56		130		21.3505		2.48012		852
325		318		7		155		19.8392		2.62726		538
326		0		326		0		0		0		56217
326		269		57		130		21.4484		2.51199		837
326		318		8		155		18.9975		2.69408		546
327		0		327		0		0		0		56269
327		269		58		130		21.2347		2.55258		813
327		318		9		155		16.6955		2.5261		518
328		0		328		0		0		0		55990
328		269		59		130		22.1807		2.58155		916
328		318		10		155		20.1438		2.88197		694
329		0		329		0		0		0		56243
329		269		60		130		20.8574		2.51593		805
329		318		11		155		17.8967		2.44818		552
330		0		330		0		0		0		56254
330		269		61		130		21.1754		2.52367		829
330		318		12		155		16.7317		2.55312		490
330		330		0		158		5		0		27
331		0		331		0		0		0		56239
331		269		62		130		20.8567		2.60721		806
331		318		13		155		17.7447		2.57918		555
332		0		332		0		0		0		56282
332		269		63		130		20.7229		2.58792		802
332		318		14		155		16.9669		2.51481		516
333		0		333		0		0		0		55877
333		269		64		130		20.6591		2.47928		920
333		318		15		155		19.9259		2.65339		777
333		333		0		159		34.0086		0		26
334		0		334		0		0		0		56177
334		269		65		130		20.3231		2.5744		802
334		318		16		155		18.3772		2.29914		601
334		334		0		160		5.60899		0		20
335		0		335		0		0		0		56100
335		269		66		130		20.0017		2.41215		814
335		318		17		155		18.5137		2.45116		585
335		334		1		160		11.7583		12.345		99
335		335		0		161		1		0		2
336		0		336		0		0		0		56034
336		269		67		130		25.4266		3.01796		831
336		318		18		155		18.4566		2.48052		606
336		334		2		160		13.2073		3.61486		129
337		0		337		0		0		0		55324
337		269		68		130		21.174		2.47658		932
337		318		19		155		23.0601		2.82032		860
337		334		3		160		17.0925		3.31114		266
337		337		0		162		10.1242		0		203
337		337		0		163		3.39935		0		15
338		0		338		0		0		0		55676
338		269		69		130		20.345		2.49746		825
338		318		20		155		21.7418		2.60367		773
338		334		4		160		16.9245		2.69054		326
339		0		339		0		0		0		55610
339		269		70		130		20.8831		2.50235		859
339		318		21		155		22.5785		2.50848		750
339		334		5		160		18.4265		2.51049		381
340		0		340		0		0		0		55520
340		269		71		130		20.3807		2.38318		863
340		318		22		155		22.1636		2.54974		708
340		334		6		160		19.2365		3.01076		465
340		340		0		164		6.10318		0		44
341		0		341		0		0		0		54947
341		269		72		130		42.1153		4.92596		960
341		318		23		155		24.9866		2.78961		1026
341		334		7		160		21.6578		3.00262		572
341		340		1		164		8.37852		8.27939		82
341		341		0		165		3		0		13
342		0		342		0		0		0		55265
342		269		73		130		21.2706		2.50727		878
342		318		24		155		23.1585		2.51561		783
342		334		8		160		20.465		2.59693		612
342		340		2		164		34.3607		26.0257		62
343		0		343		0		0		0		55334
343		269		74		130		21.2639		2.45993		883
343		318		25		155		20.5675		2.34507		696
343		334		9		160		21.9341		2.96677		687
344		0		344		0		0		0		55259
344		269		75		130		20.9424		2.43497		858
344		318		26		155		21.4369		2.55348		694
344		334		10		160		22.686		2.67309		749
344		344		0		166		9.43398		0		40
345		0		345		0		0		0		54698
345		269		76		130		21.5452		2.47588		955
345		318		27		155		25.7889		2.56006		900
345		334		11		160		23.5037		2.94833		888
345		344		1		166		8.09669		0		159
346		0		346		0		0		0		54977
346		269		77		130		21.8114		2.58114		854
346		318		28		155		23.0175		2.63658		670
346		334		12		160		22.5789		2.81129		875
346		344		2		166		9.69335		0		224
347		0		347		0		0		0		55193
347		269		78		130		21.0563		2.46475		840
347		318		29		155		23.1224		2.82992		648
347		334		13		160		22.7419		2.73455		919
348		0		348		0		0		0		55182
348		269		79		130		21.1724		2.4916		845
348		318		30		155		22.7573		2.95674		730
348		334		14		160		24.7805		2.79274		843
349		0		349		0		0		0		54659
349		269		80		130		22.135		2.55314		939
349		318		31		155		22.3926		2.71515		867
349		334		15		160		26.5342		2.83244		983
349		349		0		167		8.17749		0		151
349		349		0		168		0		0		1
350		0		350		0		0		0		55032
350		269		81		130		21.6303		2.60292		840
350		318		32		155		17.0726		2.12363		641
350		334		16		160		26.2159		2.74128		909
350		349		1		167		9.43177		2.82097		178
351		0		351		0		0		0		55277
351		269		82		130		21.0634		2.49187		829
351		318		33		155		15.2122		2.1115		514
351		334		17		160		26.3328		2.71318		980
352		0		352		0		0		0		55256
352		269		83		130		21.0466		2.46287		830
352		318		34		155		18.3041		2.78658		449
352		334		18		160		25.8138		2.59495		988
352		352		0		169		7.2759		0		77
353		0		353		0		0		0		54650
353		269		84		130		21.788		2.50657		930
353		318		35		155		21.7762		3.27194		747
353		334		19		160		26.5106		2.66531		1122
353		352		1		169		8.60496		3.80673		116
353		353		0		170		8.544		0		35
354		0		354		0		0		0		55234
354		269		85		130		21.1491		2.53986		821
354		318		36		155		15.6067		2.03869		473
354		334		20		160		25.7868		2.94189		1062
354		352		2		169		5.64332		1.99927		10
355		0		355		0		0		0		55229
355		269		86		130		21.2006		2.499		828
355		318		37		155		14.7089		2.28442		434
355		334		21		160		26.1148		2.90392		1074
355		355		0		171		6.06092		0		35
356		0		356		0		0		0		55252
356		269		87		130		20.6726		2.41955		821
356		318		38		155		22.5614		3.82646		413
356		334		22		160		26.4145		2.88196		1114
357		0		357		0		0		0		54704
357		269		88		130		39.9181		4.50562		1155
357		318		39		155		21.6029		3.39705		470
357		334		23		160		27.2888		2.89869		1228
357		357		0		172		6.26099		0		39
357		357		0		173		3		0		4
358		0		358		0		0		0		55349
358		269		89		130		22.8969		2.44288		816
358		318		40		155		13.4885		2.31366		372
358		334		24		160		25.9036		2.72868		1063
359		0		359		0		0		0		55350
359		269		90		130		20.3682		2.4236		795
359		318		41		155		15.6102		2.75308		408
359		334		25		160		25.5071		2.80754		1047
360		0		360		0		0		0		55307
360		269		91		130		20.3654		2.46667		789
360		318		42		155		15.8199		2.55602		435
360		334		26		160		25.8442		2.9158		1067
360		360		0		174		2		0		2
361		0		361		0		0		0		54733
361		269		92		130		40.3105		4.53868		1102
361		318		43		155		15.0295		2.28764		325
361		334		27		160		25.8165		2.86392		1138
361		360		1		174		12.0126		0		302
362		0		362		0		0		0		55417
362		269		93		130		20.8582		2.51633		796
362		318		44		155		11.9117		2.91053		193
362		334		28		160		24.7928		2.7882		1002
362		360		2		174		9.82494		2.21638		192
363		0		363		0		0		0		55429
363		269		94		130		20.7889		2.46262		804
363		318		45		155		11.3669		2.97799		152
363		334		29		160		23.8611		2.82629		974
363		360		3		174		10.629		2.46874		241
364		0		364		0		0		0		55489
364		269		95		130		20.532		2.46608		816
364		318		46		155		12.5152		3.82354		57
364		334		30		160		23.427		2.80244		966
364		360		4		174		11.0539		2.51761		272
365		0		365		0		0		0		55038
365		269		96		130		41.154		4.84511		922
365		318		47		155		12.8459		3.3952		58
365		334		31		160		23.8718		2.83701		1071
365		360		5		174		12.7693		2.4169		415
365		365		0		175		13.0043		0		96
366		0		366		0		0		0		55459
366		269		97		130		21.0509		2.51665		813
366		334		32		160		22.7808		2.76204		946
366		360		6		174		12.6014		2.30697		382
367		0		367		0		0		0		55477
367		269		98		130		20.4912		2.46854		793
367		334		33		160		21.6126		2.77713		939
367		360		7		174		12.9178		2.27487		391
368		0		368		0		0		0		55576
368		269		99		130		20.8357		2.54783		775
368		334		34		160		21.0383		2.79187		917
368		360		8		174		14.41		2.87538		332
369		0		369		0		0		0		55114
369		269		100		130		20.7323		2.50497		876
369		334		35		160		22.941		2.85617		1040
369		360		9		174		16.8959		2.8334		570
370		0		370		0		0		0		55446
370		269		101		130		20.2102		2.49037		770
370		334		36		160		21.4844		2.42674		928
370		360		10		174		16.3957		2.71715		456
371		0		371		0		0		0		55441
371		269		102		130		19.9219		2.4985		760
371		334		37		160		21.3741		2.42182		929
371		360		11		174		16.7922		2.68453		470
372		0		372		0		0		0		55411
372		269		103		130		25.2461		3.06049		767
372		334		38		160		21.4251		2.40682		956
372		360		12		174		17.6638		2.91737		464
372		372		0		176		1		0		2
373		0		373		0		0		0		54834
373		269		104		130		40.1193		5.03423		846
373		334		39		160		23.616		2.6876		1080
373		360		13		174		19.6933		2.84442		734
373		373		0		177		13.1297		0		35
373		373		0		178		10.9642		0		71
374		0		374		0		0		0		55080
374		269		105		130		19.6503		2.4963		744
374		334		40		160		23.0712		2.61848		983
374		360		14		174		19.1792		2.71824		657
374		373		1		177		10.3527		6.89711		136
375		0		375		0		0		0		55044
375		269		106		130		19.1252		2.43021		748
375		334		41		160		23.5943		2.64347		973
375		360		15		174		19.2312		2.66345		668
375		373		2		177		12.7598		3.11409		163
375		375		0		179		2		0		4
376		0		376		0		0		0		54966
376		269		107		130		19.7201		2.51545		730
376		334		42		160		25.4863		2.87571		980
376		360		16		174		19.8324		2.58351		699
376		373		3		177		13.9623		3.22648		225
377		0		377		0		0		0		54304
377		269		108		130		41.8597		5.08626		849
377		334		43		160		26.5998		2.85035		1077
377		360		17		174		21.1726		2.57028		837
377		373		4		177		16.7386		3.29895		356
377		377		0		180		15.4632		0		177
378		0		378		0		0		0		54774
378		269		109		130		19.5415		2.5152		723
378		334		44		160		25.6242		2.85744		978
378		360		18		174		20.7053		2.41166		734
378		373		5		177		17.9197		3.18981		391
379		0		379		0		0		0		54683
379		269		110		130		33.7958		4.17917		747
379		334		45		160		26.0771		2.87553		966
379		360		19		174		22.1877		2.54175		786
379		373		6		177		17.4025		2.85173		418
380		0		380		0		0		0		54656
380		269		111		130		19.5138		2.47138		735
380		334		46		160		25.5487		2.81629		965
380		360		20		174		21.7905		2.54699		771
380		373		7		177		18.7798		2.96101		473
381		0		381		0		0		0		53867
381		269		112		130		42.8825		5.30531		833
381		334		47		160		25.8346		2.76425		1063
381		360		21		174		24.4364		2.73583		981
381		373		8		177		22.53		3.10266		637
381		381		0		181		12.083		0		219
382		0		382		0		0		0		54380
382		269		113		130		19.346		2.45449		720
382		334		48		160		24.9583		2.74433		953
382		360		22		174		22.5157		2.4908		839
382		373		9		177		21.3575		3.03204		697
382		381		1		181		7.34901		0		10
382		382		0		182		0		0		1
383		0		383		0		0		0		54376
383		269		114		130		19.3581		2.49328		693
383		334		49		160		25.152		2.73527		951
383		360		23		174		22.6171		2.47994		830
383		373		10		177		21.8925		3.11563		750
384		0		384		0		0		0		54315
384		269		115		130		19.7982		2.52831		703
384		334		50		160		24.5954		2.66836		936
384		360		24		174		22.5271		2.5067		836
384		373		11		177		22.5291		3.13057		810
385		0		385		0		0		0		53699
385		269		116		130		42.3892		5.42475		823
385		334		51		160		24.9396		2.77138		997
385		360		25		174		22.6834		2.49678		999
385		373		12		177		25.9215		2.99745		961
385		385		0		183		14.3952		0		109
385		385		0		184		3		0		12
386		0		386		0		0		0		54194
386		269		117		130		18.5749		2.37376		723
386		334		52		160		24.0429		2.76353		855
386		360		26		174		22.3315		2.35446		875
386		373		13		177		23.8014		3.17801		953
387		0		387		0		0		0		54150
387		269		118		130		18.976		2.44841		689
387		334		53		160		24.1433		2.75345		871
387		360		27		174		22.7824		2.59024		888
387		373		14		177		25.2045		2.97548		976
387		387		0		185		4.20845		0		26
388		0		388		0		0		0		54176
388		269		119		130		18.5869		2.43696		656
388		334		54		160		23.4034		2.66859		862
388		360		28		174		23.5511		2.53218		899
388		373		15		177		23.9019		3.03273		1007
389		0		389		0		0		0		53325
389		269		120		130		41.4343		5.39423		811
389		334		55		160		25.1003		3.06575		1013
389		360		29		174		23.9111		2.56516		1060
389		373		16		177		25.407		3.06503		1156
389		389		0		186		11.6739		0		235
390		0		390		0		0		0		54049
390		269		121		130		18.7729		2.39803		704
390		334		56		160		24.35		2.68158		878
390		360		30		174		24.2325		2.57897		890
390		373		17		177		25.1016		2.91272		1079
391		0		391		0		0		0		54143
391		269		122		130		19.4792		2.53419		673
391		334		57		160		23.5669		2.69163		868
391		360		31		174		24.1469		2.64529		865
391		373		18		177		26.1326		3.04943		1051
392		0		392		0		0		0		54184
392		269		123		130		18.987		2.56833		656
392		334		58		160		23.2816		2.68449		861
392		360		32		174		21.7875		2.44739		802
392		373		19		177		25.9184		3.05168		1097
393		0		393		0		0		0		53335
393		269		124		130		20.709		2.65872		797
393		334		59		160		23.8257		2.64777		960
393		360		33		174		23.6937		2.71613		864
393		373		20		177		26.7728		2.91979		1271
393		393		0		187		15.3861		0		373
394		0		394		0		0		0		54259
394		269		125		130		19.2754		2.47389		691
394		334		60		160		22.7103		2.61416		843
394		360		34		174		22.3081		2.71743		664
394		373		21		177		26.2533		2.8565		1143
395		0		395		0		0		0		54317
395		269		126		130		19.771		2.63438		662
395		334		61		160		22.5994		2.65889		840
395		360		35		174		20.0343		2.65026		651
395		373		22		177		26.6711		3.20754		1130
396		0		396		0		0		0		54287
396		269		127		130		19.4262		2.63589		661
396		334		62		160		22.6495		2.65201		854
396		360		36		174		18.3805		2.39205		624
396		373		23		177		26.9937		3.20258		1174
397		0		397		0		0		0		53337
397		269		128		130		21.5305		2.86669		808
397		334		63		160		22.619		2.59553		924
397		360		37		174		22.0541		2.74421		786
397		373		24		177		42.7937		3.53665		1356
397		397		0		188		13.3417		0		306
397		397		0		189		10.5251		0		75
397		397		0		190		1.879		0		8
398		0		398		0		0		0		54242
398		269		129		130		18.7715		2.49679		665
398		334		64		160		21.7296		2.51585		841
398		360		38		174		19.8584		2.64565		573
398		373		25		177		27.0327		3.13508		1279
399		0		399		0		0		0		54153
399		269		130		130		18.9556		2.50159		644
399		334		65		160		21.5642		2.49888		832
399		360		39		174		17.3622		2.49828		578
399		373		26		177		26.8721		3.10447		1246
399		399		0		191		8.2587		0		147
400		0		400		0		0		0		54450
400		269		131		130		18.6748		2.50924		655
400		334		66		160		22.0556		2.57994		828
400		360		40		174		17.5451		2.72941		482
400		373		27		177		26.7322		2.99154		1185
401		0		401		0		0		0		53383
401		269		132		130		19.7922		2.53427		764
401		334		67		160		23.0017		2.66102		929
401		360		41		174		18.9068		2.71167		654
401		373		28		177		27.1016		3.09819		1337
401		401		0		192		14.3003		0		393
401		401		0		193		8.92903		0		140
402		0		402		0		0		0		54536
402		269		133		130		18.9408		2.56811		619
402		334		68		160		22.0463		2.5736		836
402		360		42		174		18.1918		2.83944		426
402		373		29		177		26.2702		2.89944		1183
403		0		403		0		0		0		54656
403		269		134		130		18.793		2.64182		605
403		334		69		160		23.1327		2.74164		853
403		360		43		174		13.3236		2.38174		318
403		373		30		177		25.5613		2.90792		1168
404		0		404		0		0		0		54793
404		269		135		130		18.6525		2.63902		575
404		334		70		160		22.9104		2.69555		868
404		360		44		174		14.2128		3.91399		187
404		373		31		177		24.9533		2.90599		1177
405		0		405		0		0		0		54105
405		269		136		130		19.7522		2.76292		691
405		334		71		160		24.3748		2.79951		946
405		360		45		174		14.8316		4.59593		177
405		373		32		177		26.1014		2.86487		1315
405		405		0		194		14.3003		0		363
405		405		0		195		1.41421		0		3
406		0		406		0		0		0		54964
406		269		137		130		19.0826		2.55195		549
406		334		72		160		23.272		2.71085		874
406		360		46		174		13.8911		8.01337		21
406		373		33		177		24.936		2.7963		1152
406		405		1		194		8.5482		0		6
406		406		0		196		10.4433		0		34
407		0		407		0		0		0		54891
407		269		138		130		18.4526		2.77722		517
407		334		73		160		22.5768		2.61971		857
407		360		47		174		12.732		7.15368		56
407		373		34		177		23.8161		2.74912		1160
407		406		1		196		10.0044		0		119
408		0		408		0		0		0		54904
408		269		139		130		17.9832		2.73156		508
408		334		74		160		22.027		2.62902		825
408		360		48		174		10.0358		3.3114		118
408		373		35		177		23.5414		2.75369		1131
408		406		2		196		7.86366		2.53044		114
409		0		409		0		0		0		54069
409		269		140		130		19.7871		2.88587		587
409		334		75		160		22.9421		2.67764		951
409		373		36		177		24.8682		2.7145		1290
409		406		3		196		11.3211		3.43		259
409		409		0		197		33.9085		0		71
409		409		0		198		14.3003		0		362
409		409		0		199		3.53553		0		11
410		0		410		0		0		0		54994
410		269		141		130		17.7492		2.57041		448
410		334		76		160		21.7258		2.60733		824
410		373		37		177		23.5345		2.79375		1097
410		406		4		196		10.6568		2.4596		237
411		0		411		0		0		0		54977
411		269		142		130		16.4338		2.68358		390
411		334		77		160		21.154		2.55465		848
411		373		38		177		22.9624		2.7784		1101
411		406		5		196		11.7877		2.46197		284
412		0		412		0		0		0		54908
412		269		143		130		16.6629		2.76727		416
412		334		78		160		20.8218		2.49994		857
412		373		39		177		23.005		2.77776		1074
412		406		6		196		14.7179		2.80433		345
413		0		413		0		0		0		53988
413		269		144		130		17.0728		2.70755		459
413		334		79		160		21.1413		2.59296		940
413		373		40		177		24.2952		2.91792		1263
413		406		7		196		15.0576		2.78542		446
413		413		0		200		7.2361		0		118
413		413		0		201		17.2047		0		386
414		0		414		0		0		0		54909
414		269		145		130		17.1702		2.79822		370
414		334		80		160		21.0313		2.51043		857
414		373		41		177		23.1858		2.39397		1147
414		406		8		196		14.0649		2.46309		317
415		0		415		0		0		0		54941
415		269		146		130		14.7459		2.52399		323
415		334		81		160		21.0279		2.49768		830
415		373		42		177		24.2766		2.47134		1124
415		406		9		196		16.0354		2.97051		382
416		0		416		0		0		0		54871
416		269		147		130		14.3163		2.5857		292
416		334		82		160		20.6241		2.48079		879
416		373		43		177		25.7626		2.6547		1166
416		406		10		196		16.2946		2.7193		389
416		416		0		202		1.11803		0		3
417		0		417		0		0		0		53627
417		269		148		130		15.2351		2.73		375
417		334		83		160		21.4536		2.55274		945
417		373		44		177		27.3666		2.75587		1319
417		406		11		196		19.7505		3.242		661
417		417		0		203		10.1242		0		127
417		417		0		204		9.23273		0		176
417		417		0		205		17.2047		0		370
418		0		418		0		0		0		54708
418		269		149		130		14.1287		2.32985		241
418		334		84		160		21.3726		2.52472		878
418		373		45		177		25.9009		2.60781		1121
418		406		12		196		18.4888		2.63635		591
418		417		1		203		5.67639		2.06753		56
418		418		0		206		2.23607		0		5
419		0		419		0		0		0		54741
419		269		150		130		13.8119		2.69348		247
419		334		85		160		21.4817		2.53421		849
419		373		46		177		25.6873		2.66544		1144
419		406		13		196		18.3609		2.68715		619
420		0		420		0		0		0		54831
420		269		151		130		10.8784		2.32123		160
420		334		86		160		21.7172		2.57325		851
420		373		47		177		25.726		2.65446		1127
420		406		14		196		18.2148		2.62091		631
421		0		421		0		0		0		53730
421		269		152		130		15.6154		3.24848		261
421		334		87		160		22.6124		2.65137		933
421		373		48		177		26.595		2.70809		1261
421		406		15		196		22.2754		2.78649		858
421		421		0		207		7.2111		0		117
421		421		0		208		12.24		0		373
421		421		0		209		11		0		67
422		0		422		0		0		0		54799
422		269		153		130		10.6978		2.2353		106
422		334		88		160		22.1931		2.63883		852
422		373		49		177		25.3477		2.59183		1102
422		406		16		196		20.3365		2.3934		734
422		421		1		207		4.07008		1.22214		7
423		0		423		0		0		0		54769
423		269		154		130		7.71734		2.09859		86
423		334		89		160		21.9726		2.60378		858
423		373		50		177		25.1938		2.6657		1071
423		406		17		196		21.1066		2.47717		816
424		0		424		0		0		0		54763
424		334		90		160		21.7323		2.5697		827
424		373		51		177		25.0867		2.638		1076
424		406		18		196		20.7789		2.42137		787
424		424		0		210		8.47114		0		147
425		0		425		0		0		0		53916
425		334		91		160		22.0049		2.61346		913
425		373		52		177		25.8473		2.64264		1198
425		406		19		196		24.386		2.62846		1083
425		424		1		210		7.94997		2.26152		165
425		425		0		211		16.6433		0		325
426		0		426		0		0		0		54753
426		334		92		160		21.9151		2.62169		825
426		373		53		177		25.293		2.68247		1009
426		406		20		196		24.6028		2.42139		948
426		426		0		212		11.8242		0		65
427		0		427		0		0		0		54546
427		334		93		160		22.5155		2.69474		844
427		373		54		177		25.1244		2.66935		1027
427		406		21		196		26.2691		2.72206		1023
427		426		1		212		11.5918		0		160
428		0		428		0		0		0		54565
428		334		94		160		22.8872		2.73579		832
428		373		55		177		25.029		2.6534		989
428		406		22		196		25.842		2.66095		1024
428		426		2		212		12.4574		3.29439		177
428		428		0		213		4.2		0		13
429		0		429		0		0		0		53369
429		334		95		160		41.9516		5.12839		931
429		373		56		177		24.8496		2.61074		1130
429		406		23		196		26.8568		2.59808		1353
429		426		3		212		14.0311		3.55972		296
429		428		1		213		8.53568		0		134
429		429		0		214		12.9385		0		376
429		429		0		215		34.4589		0		11
430		0		430		0		0		0		54325
430		334		96		160		22.7029		2.71645		831
430		373		57		177		23.8482		2.65448		955
430		406		24		196		26.577		2.50707		1150
430		426		4		212		16.7487		3.05313		339
431		0		431		0		0		0		54306
431		334		97		160		22.21		2.62289		832
431		373		58		177		24.8249		2.63208		980
431		406		25		196		25.9296		2.5745		1091
431		426		5		212		17.1763		3.16126		376
431		431		0		216		1.5		0		3
431		431		0		217		4.01386		0		12
432		0		432		0		0		0		54257
432		334		98		160		22.1669		2.58532		847
432		373		59		177		24.3329		2.75495		950
432		406		26		196		25.6411		2.58974		1122
432		426		6		212		18.8241		3.03372		424
433		0		433		0		0		0		53275
433		334		99		160		37.2017		4.58016		918
433		373		60		177		26.5277		2.80522		1160
433		406		27		196		26.996		2.6267		1201
433		426		7		212		41.0371		6.3738		679
433		433		0		218		16.7108		0		316
433		433		0		219		6.90335		0		51
434		0		434		0		0		0		54091
434		334		100		160		21.8578		2.53085		836
434		373		61		177		25.2909		2.68591		975
434		406		28		196		21.5368		2.3794		934
434		426		8		212		22.8338		3.00062		764
435		0		435		0		0		0		54027
435		334		101		160		21.4096		2.5559		804
435		373		62		177		25.3292		2.80801		982
435		406		29		196		20.647		2.36965		982
435		426		9		212		23.7053		2.94921		805
436		0		436		0		0		0		54041
436		334		102		160		21.3283		2.57765		831
436		373		63		177		25.4033		2.78352		935
436		406		30		196		20.7454		2.31555		927
436		426		10		212		23.6782		2.93934		866
437		0		437		0		0		0		53232
437		334		103		160		42.7436		5.09178		905
437		373		64		177		26.8757		2.90075		1044
437		406		31		196		23.2896		2.54208		1101
437		426		11		212		33.6673		2.98617		1008
437		437		0		220		7.28011		0		57
437		437		0		221		10		0		174
437		437		0		222		9.05539		0		79
438		0		438		0		0		0		54021
438		334		104		160		20.7813		2.49384		814
438		373		65		177		25.9434		2.97297		861
438		406		32		196		22.0231		2.47981		886
438		426		12		212		25.1008		2.98035		1018
439		0		439		0		0		0		53997
439		334		105		160		20.6505		2.49377		807
439		373		66		177		26.2525		3.04238		880
439		406		33		196		20.7602		2.51671		846
439		426		13		212		25.7198		2.88919		1070
440		0		440		0		0		0		53979
440		334		106		160		20.2458		2.45163		803
440		373		67		177		25.7797		2.95332		901
440		406		34		196		20.4046		2.39475		821
440		426		14		212		25.4825		2.87386		1096
441		0		441		0		0		0		53208
441		334		107		160		20.924		2.49276		892
441		373		68		177		26.4993		2.88981		1107
441		406		35		196		23.9672		2.70916		1094
441		426		15		212		25.8928		2.95986		1230
441		441		0		223		10.198		0		69
442		0		442		0		0		0		53961
442		334		108		160		21.0638		2.55403		799
442		373		69		177		24.3454		2.53581		998
442		406		36		196		21.0796		2.21228		686
442		426		16		212		26.8032		2.86037		1156
443		0		443		0		0		0		53955
443		334		109		160		20.729		2.5338		812
443		373		70		177		24.0341		2.50048		990
443		406		37		196		17.9763		2.4534		654
443		426		17		212		26.3573		2.4296		1189
444		0		444		0		0		0		54067
444		334		110		160		21.1212		2.55486		777
444		373		71		177		24.3839		2.57034		958
444		406		38		196		18.6748		2.33645		623
444		426		18		212		26.5743		2.79747		1175
445		0		445		0		0		0		53442
445		334		111		160		31.4784		3.94233		875
445		373		72		177		24.9587		2.6102		1033
445		406		39		196		24.3343		3.05214		893
445		426		19		212		42.5997		4.65801		1281
445		445		0		224		9.25126		0		76
446		0		446		0		0		0		54025
446		334		112		160		20.312		2.46546		793
446		373		73		177		24.0832		2.54957		938
446		406		40		196		21.2468		2.58841		637
446		426		20		212		27.1132		3.11012		1207
447		0		447		0		0		0		54139
447		334		113		160		20.7614		2.52449		789
447		373		74		177		24.8203		2.73265		982
447		406		41		196		19.378		2.58053		469
447		426		21		212		27.8678		3.14414		1221
448		0		448		0		0		0		54186
448		334		114		160		20.8099		2.56664		776
448		373		75		177		24.5005		2.65968		993
448		406		42		196		20.9513		3.49254		337
448		426		22		212		28.1418		3.10902		1308
449		0		449		0		0		0		53284
449		334		115		160		21.5211		2.63275		844
449		373		76		177		24.6626		2.64036		1136
449		406		43		196		20.3378		3.09068		686
449		426		23		212		28.5662		3.13438		1451
449		449		0		225		21.2562		0		146
449		449		0		226		8.76554		0		53
450		0		450		0		0		0		54122
450		334		116		160		20.6255		2.54249		770
450		373		77		177		23.8417		2.59473		1003
450		406		44		196		16.4595		2.25902		400
450		426		24		212		27.9183		3.02192		1296
450		449		1		225		20.7766		4.90094		9
451		0		451		0		0		0		54628
451		334		117		160		20.8179		2.61915		755
451		373		78		177		23.7179		2.60226		961
451		406		45		196		13.8145		4.31101		30
451		426		25		212		26.8334		2.90036		789
451		449		2		225		20.7766		4.90094		437
452		0		452		0		0		0		54636
452		334		118		160		20.3744		2.54993		753
452		373		79		177		22.9948		2.55847		961
452		406		46		196		15.4928		5.42369		38
452		426		26		212		22.4949		3.07784		667
452		449		3		225		20.6288		4.71857		545
453		0		453		0		0		0		54111
453		334		119		160		21.3864		2.67711		828
453		373		80		177		23.7161		2.57579		1043
453		406		47		196		19.6875		9.76888		190
453		426		27		212		22.5146		2.9864		719
453		449		4		225		36.0724		5.24865		709
454		0		454		0		0		0		54756
454		334		120		160		20.7772		2.64066		741
454		373		81		177		22.2147		2.54716		891
454		406		48		196		11.6716		1.85378		3
454		426		28		212		20.123		2.99775		673
454		449		5		225		19.4302		3.69048		536
455		0		455		0		0		0		54687
455		334		121		160		20.6139		2.646		740
455		373		82		177		22.3403		2.54612		952
455		426		29		212		20.4548		2.87579		626
455		449		6		225		21.1354		3.65344		595
456		0		456		0		0		0		54761
456		334		122		160		19.4273		2.45623		719
456		373		83		177		22.1076		2.49621		920
456		426		30		212		20.5998		3.04602		602
456		449		7		225		20.3136		3.53584		598
457		0		457		0		0		0		54306
457		334		123		160		21.7318		2.83724		811
457		373		84		177		23.0562		2.51407		1074
457		426		31		212		18.5209		2.63657		668
457		449		8		225		20.4889		3.65558		661
457		457		0		227		7.625		0		66
457		457		0		228		3.28824		0		14
458		0		458		0		0		0		54789
458		334		124		160		20.3837		2.59446		714
458		373		85		177		22.6629		2.49187		929
458		426		32		212		17.9977		2.41385		638
458		449		9		225		19.6158		3.43412		530
459		0		459		0		0		0		54794
459		334		125		160		18.0945		2.43364		698
459		373		86		177		21.9649		2.44802		943
459		426		33		212		18.0607		2.43045		638
459		449		10		225		19.6143		3.54418		527
460		0		460		0		0		0		54688
460		334		126		160		21.7415		2.85271		728
460		373		87		177		22.3442		2.46832		962
460		426		34		212		18.0827		2.46964		627
460		449		11		225		19.0617		3.58802		517
460		460		0		229		5.73241		0		76
460		460		0		230		1		0		2
461		0		461		0		0		0		53839
461		334		127		160		34.4888		4.2185		918
461		373		88		177		22.94		2.67801		1075
461		426		35		212		20.1988		3.08635		696
461		449		12		225		20.1221		3.66404		591
461		460		1		229		35.18		8.71771		196
461		461		0		231		11.2322		0		285
462		0		462		0		0		0		54776
462		334		128		160		19.6738		2.48873		706
462		373		89		177		22.6341		2.51075		981
462		426		36		212		19.5762		2.57759		635
462		449		13		225		20.1221		3.66404		502
463		0		463		0		0		0		54737
463		334		129		160		20.185		2.6357		731
463		373		90		177		22.7402		2.47883		977
463		426		37		212		18.4917		2.54592		637
463		449		14		225		18.9353		3.00938		518
464		0		464		0		0		0		54743
464		334		130		160		19.8556		2.57522		709
464		373		91		177		23.2854		2.55717		966
464		426		38		212		19.0286		2.53458		652
464		449		15		225		18.9093		2.67059		530
465		0		465		0		0		0		54039
465		334		131		160		40.4679		4.85391		1135
465		373		92		177		23.8123		2.54167		1085
465		426		39		212		19.6781		2.56455		727
465		449		16		225		19.4473		2.86177		595
465		465		0		232		3.60555		0		19
466		0		466		0		0		0		54780
466		334		132		160		22.8241		2.2217		708
466		373		93		177		23.8626		2.67714		927
466		426		40		212		18.7956		2.50278		670
466		449		17		225		18.0757		2.57838		515
467		0		467		0		0		0		54738
467		334		133		160		18.8864		2.42231		703
467		373		94		177		23.5774		2.64665		982
467		426		41		212		19.228		2.55831		640
467		449		18		225		18.972		2.90643		532
467		467		0		233		2		0		5
468		0		468		0		0		0		54789
468		334		134		160		19.0021		2.5052		701
468		373		95		177		22.7517		2.49099		961
468		426		42		212		19.0901		2.63185		618
468		449		19		225		19.1014		2.88742		531
469		0		469		0		0		0		53805
469		334		135		160		19.875		2.59206		784
469		373		96		177		23.5513		2.53564		1074
469		426		43		212		20.3547		2.70783		695
469		449		20		225		20.8356		3.05801		590
469		469		0		234		20.309		0		377
469		469		0		235		19.7231		0		275
470		0		470		0		0		0		54706
470		334		136		160		18.8634		2.48136		694
470		373		97		177		23.2007		2.56112		953
470		426		44		212		19.9093		2.65537		627
470		449		21		225		19.2236		2.85866		519
470		469		1		234		15.7509		2.17606		101
471		0		471		0		0		0		54767
471		334		137		160		18.9588		2.52373		669
471		373		98		177		23.4694		2.57479		946
471		426		45		212		18.9869		2.83965		575
471		449		22		225		20.2958		3.05883		545
471		469		2		234		7.51897		2.67086		98
472		0		472		0		0		0		54704
472		334		138		160		18.5336		2.51503		693
472		373		99		177		23.0352		2.53312		956
472		426		46		212		18.9901		2.79185		546
472		449		23		225		19.7646		2.87415		575
472		469		3		234		7.908		2.53731		126
473		0		473		0		0		0		54083
473		334		139		160		19.5829		2.52392		765
473		373		100		177		23.9327		2.55975		1061
473		426		47		212		20.717		2.85127		618
473		449		24		225		20.2405		2.77209		611
473		469		4		234		12.5156		3.19836		335
473		473		0		236		8.27983		0		106
473		473		0		237		3.45733		0		21
474		0		474		0		0		0		54629
474		334		140		160		18.7915		2.44515		670
474		373		101		177		23.8167		2.61397		955
474		426		48		212		19.1045		2.64231		532
474		449		25		225		19.8035		2.76499		547
474		469		5		234		12.5398		2.39386		267
475		0		475		0		0		0		54707
475		334		141		160		18.7222		2.48908		684
475		373		102		177		24.4578		2.72595		909
475		426		49		212		19.5936		2.88863		515
475		449		26		225		19.1562		2.77026		544
475		469		6		234		14.4643		2.94972		241
476		0		476		0		0		0		54803
476		334		142		160		18.1465		2.45375		622
476		373		103		177		24.3421		2.71345		959
476		426		50		212		18.8782		2.85695		508
476		449		27		225		19.3412		2.74854		547
476		469		7		234		11.2109		2.7573		161
477		0		477		0		0		0		53757
477		334		143		160		20.146		2.7164		748
477		373		104		177		23.9917		2.54182		1044
477		426		51		212		20.1663		2.80069		600
477		449		28		225		19.9261		3.37146		594
477		469		8		234		21.4276		4.53149		452
477		477		0		238		10.1729		0		153
477		477		0		239		12.7135		0		252
478		0		478		0		0		0		54645
478		334		144		160		18.7205		2.44794		651
478		373		105		177		23.5479		2.57452		943
478		426		52		212		18.598		2.66131		508
478		449		29		225		18.7432		2.48141		479
478		469		9		234		17.3709		2.84997		374
479		0		479		0		0		0		54538
479		334		145		160		18.4506		2.54287		658
479		373		106		177		24.0658		2.63501		927
479		426		53		212		17.3678		2.76189		511
479		449		30		225		17.4102		3.37189		527
479		469		10		234		17.7969		3.02259		439
480		0		480		0		0		0		54500
480		334		146		160		18.949		2.54437		662
480		373		107		177		24.0644		2.65793		945
480		426		54		212		17.5726		2.68631		514
480		449		31		225		17.035		3.01643		490
480		469		11		234		19.2545		3.00067		489
481		0		481		0		0		0		53612
481		334		147		160		20.3454		2.67738		753
481		373		108		177		24.3527		2.59867		1043
481		426		55		212		18.4022		2.64421		584
481		449		32		225		18.6227		3.45678		610
481		469		12		234		20.0251		2.87028		746
481		481		0		240		7.51696		0		128
481		481		0		241		7.34091		0		88
481		481		0		242		23.3327		0		36
482		0		482		0		0		0		54405
482		334		148		160		19.2609		2.63217		659
482		373		109		177		23.5476		2.47954		940
482		426		56		212		18.0867		2.5833		541
482		449		33		225		17.4721		3.18586		476
482		469		13		234		19.3088		2.59151		579
483		0		483		0		0		0		54381
483		334		149		160		19.1104		2.57175		657
483		373		110		177		23.499		2.61629		911
483		426		57		212		17.5064		2.52325		523
483		449		34		225		17.5458		2.62727		491
483		469		14		234		19.8975		2.43881		637
484		0		484		0		0		0		54350
484		334		150		160		20.3664		2.83575		666
484		373		111		177		22.9552		2.57277		942
484		426		58		212		16.979		2.51365		484
484		449		35		225		17.9438		3.11409		500
484		469		15		234		21.9183		2.56113		629
484		484		0		243		3.60555		0		29
485		0		485		0		0		0		53673
485		334		151		160		26.1129		3.34667		782
485		373		112		177		23.3106		2.50267		1027
485		426		59		212		18.1922		2.6967		568
485		449		36		225		19.4206		3.36953		560
485		469		16		234		24.0793		2.98024		918
485		485		0		244		6.24887		0		72
486		0		486		0		0		0		54187
486		334		152		160		19.5418		2.50458		647
486		373		113		177		22.4308		2.45479		929
486		426		60		212		17.8839		2.66219		545
486		449		37		225		17.3331		3.25377		469
486		469		17		234		22.2382		2.50386		823
487		0		487		0		0		0		54254
487		334		153		160		18.8697		2.6992		619
487		373		114		177		22.7341		2.54778		891
487		426		61		212		16.7626		2.48423		500
487		449		38		225		16.7886		3.07219		480
487		469		18		234		21.9665		2.53901		856
488		0		488		0		0		0		54216
488		334		154		160		19.2513		2.67288		644
488		373		115		177		22.3314		2.50329		915
488		426		62		212		17.474		2.54923		504
488		449		39		225		18.2122		3.07994		487
488		469		19		234		23.9064		2.70798		834
489		0		489		0		0		0		53583
489		334		155		160		41.4578		5.3973		768
489		373		116		177		22.8724		2.52368		997
489		426		63		212		18.6517		2.68055		566
489		449		40		225		18.527		3.18484		528
489		469		20		234		23.3511		2.59602		1044
489		489		0		245		6.64662		0		30
489		489		0		246		16.2628		0		76
489		489		0		247		3		0		8
490		0		490		0		0		0		54295
490		334		156		160		19.0432		2.67804		620
490		373		117		177		22.0995		2.45827		908
490		426		64		212		18.0198		2.40743		524
490		449		41		225		18.527		3.18484		415
490		469		21		234		21.7926		2.35166		834
490		489		1		246		12.104		5.68243		4
491		0		491		0		0		0		54312
491		334		157		160		17.564		2.55313		437
491		373		118		177		22.6901		2.57497		863
491		426		65		212		16.0578		2.51069		501
491		449		42		225		16.7908		2.61321		455
491		469		22		234		21.2491		2.47309		823
491		489		2		246		13.64		5.68243		209
492		0		492		0		0		0		54355
492		334		158		160		15.0723		2.43814		351
492		373		119		177		22.4597		2.56591		889
492		426		66		212		16.2162		2.46682		500
492		449		43		225		15.9907		2.59665		455
492		469		23		234		22.8848		2.41853		804
492		489		3		246		12.9604		3.16073		246
493		0		493		0		0		0		53600
493		334		159		160		15.0584		3.02645		362
493		373		120		177		22.9476		2.55664		991
493		426		67		212		17.3915		2.59457		557
493		449		44		225		16.1685		2.90856		505
493		469		24		234		24.4771		2.47704		1051
493		489		4		246		36.1982		8.028		302
493		493		0		248		14.5673		0		232
494		0		494		0		0		0		54279
494		334		160		160		14.0851		2.80532		335
494		373		121		177		23.4644		2.69463		852
494		426		68		212		16.5007		2.38696		552
494		449		45		225		16.1422		2.6045		449
494		469		25		234		21.9702		2.3328		903
494		489		5		246		13.1003		2.97131		230
495		0		495		0		0		0		54278
495		334		161		160		14.2803		2.81135		287
495		373		122		177		23.0466		2.67224		869
495		426		69		212		18.0157		2.55754		535
495		449		46		225		17.2564		2.86144		461
495		469		26		234		23.3103		2.43748		926
495		489		6		246		12.7718		2.99465		213
495		495		0		249		7.07107		0		31
496		0		496		0		0		0		54135
496		334		162		160		13.8207		3.13196		298
496		373		123		177		22.6636		2.60255		860
496		426		70		212		18.5478		2.59375		529
496		449		47		225		19.387		3.11332		490
496		469		27		234		23.7627		2.35201		923
496		489		7		246		13.6135		3.11001		235
496		495		1		249		15.8631		0		130
497		0		497		0		0		0		53345
497		334		163		160		15.566		3.08758		300
497		373		124		177		22.9464		2.62563		980
497		426		71		212		19.7519		2.69865		601
497		449		48		225		20.3179		2.98192		533
497		469		28		234		26.3263		2.45787		1073
497		489		8		246		15.8056		3.03834		270
497		495		2		249		15.7386		0		375
497		497		0		250		7.23543		0		117
497		497		0		251		3.5		0		6
498		0		498		0		0		0		54022
498		334		164		160		12.5555		2.37023		259
498		373		125		177		22.5049		2.63198		839
498		426		72		212		18.8847		2.53115		556
498		449		49		225		18.0509		2.7437		446
498		469		29		234		19.4962		2.2027		814
498		489		9		246		14.8042		2.71523		230
498		495		3		249		17.9069		5.1574		434
499		0		499		0		0		0		53983
499		334		165		160		10.8893		2.35078		217
499		373		126		177		22.193		2.56623		837
499		426		73		212		17.9105		2.42719		542
499		449		50		225		18.1493		2.83261		451
499		469		30		234		24.0495		2.71036		861
499		489		10		246		12.0782		2.5508		228
499		495		4		249		18.2907		4.14382		481
500		0		500		0		0		0		54088
500		334		166		160		11.3978		2.7556		201
500		373		127		177		22.3678		2.64374		835
500		426		74		212		18.0299		2.49287		483
500		449		51		225		17.4472		2.69053		457
500		469		31		234		22.499		2.47416		789
500		489		11		246		12.0782		2.5508		218
500		495		5		249		19.5948		3.81622		529
501		0		501		0		0		0		53426
501		334		167		160		11.7001		2.70591		236
501		373		128		177		23.5098		2.69027		949
501		426		75		212		18.0979		2.48057		528
501		449		52		225		19.1116		2.86709		520
501		469		32		234		24.1032		2.57028		927
501		489		12		246		11.1119		2.56697		231
501		495		6		249		21.5973		3.61633		666
501		501		0		252		8.1199		0		99
501		501		0		253		7.13507		0		18
502		0		502		0		0		0		54002
502		334		168		160		10.1465		2.32024		172
502		373		129		177		22.1775		2.51699		833
502		426		76		212		17.2398		2.46526		486
502		449		53		225		17.4814		2.75432		452
502		469		33		234		21.4044		2.37893		771
502		489		13		246		10.0473		2.47553		171
502		495		7		249		21.5547		3.45957		713
503		0		503		0		0		0		54027
503		334		169		160		10.1101		2.55582		193
503		373		130		177		22.473		2.7197		803
503		426		77		212		17.2854		2.44793		490
503		449		54		225		17.5258		2.7142		476
503		469		34		234		20.978		2.62138		738
503		489		14		246		10.0473		2.5577		174
503		495		8		249		22.3066		3.34882		699
504		0		504		0		0		0		53907
504		334		170		160		9.77932		2.53626		167
504		373		131		177		22.7518		2.75124		853
504		426		78		212		16.5515		2.53742		482
504		449		55		225		17.3858		2.66156		487
504		469		35		234		21.1206		2.55717		715
504		489		15		246		9.23968		2.43268		166
504		495		9		249		23.4511		3.3494		823
505		0		505		0		0		0		53307
505		334		171		160		28.7674		7.60865		199
505		373		132		177		22.8824		2.6479		932
505		426		79		212		17.8469		2.57893		543
505		449		56		225		18.1765		3.0041		547
505		469		36		234		21.8285		2.62024		760
505		489		16		246		27.2857		6.11614		188
505		495		10		249		24.4119		3.28228		946
505		505		0		254		12.5477		0		178
506		0		506		0		0		0		54064
506		334		172		160		10.0006		2.04444		121
506		373		133		177		21.6785		2.64372		774
506		426		80		212		16.1486		2.39027		491
506		449		57		225		16.9901		2.5849		450
506		469		37		234		20.5061		2.71111		600
506		489		17		246		9.79717		2.41897		118
506		495		11		249		23.8012		3.07268		982
507		0		507		0		0		0		54014
507		334		173		160		8.67631		2.72753		119
507		373		134		177		22.9436		2.84493		833
507		426		81		212		17.1083		2.57747		503
507		449		58		225		17.2433		2.65026		466
507		469		38		234		19.3568		2.86956		537
507		489		18		246		7.66732		2.45433		119
507		495		12		249		24.2071		3.06767		1009
508		0		508		0		0		0		54104
508		334		174		160		9.01821		2.93013		119
508		373		135		177		22.6303		2.7775		763
508		426		82		212		17.4068		2.62117		492
508		449		59		225		17.5365		2.61513		476
508		469		39		234		17.4151		2.69921		464
508		489		19		246		7.47566		2.46432		119
508		495		13		249		24.8279		3.12324		1063
509		0		509		0		0		0		53659
509		334		175		160		9.62682		3.15049		143
509		373		136		177		23.3344		2.73859		935
509		426		83		212		18.3106		2.65001		565
509		449		60		225		19.114		2.96451		539
509		469		40		234		17.5396		2.81933		508
509		489		20		246		22.3964		5.92336		136
509		495		14		249		24.7012		2.92013		1115
510		0		510		0		0		0		54448
510		334		176		160		7.38129		2.7917		47
510		373		137		177		22.0707		2.59132		811
510		426		84		212		17.1226		2.46039		499
510		449		61		225		16.8518		2.78608		446
510		469		41		234		17.7175		2.90793		203
510		489		21		246		7.56727		1.93249		44
510		495		15		249		25.3792		2.54945		1102
511		0		511		0		0		0		54474
511		334		177		160		5.27826		0.375917		39
511		373		138		177		23.2606		2.88588		780
511		426		85		212		17.4441		2.55723		520
511		449		62		225		17.4712		2.74132		460
511		469		42		234		15.461		2.53537		168
511		489		22		246		6.35443		3.50543		38
511		495		16		249		25.9091		2.58424		1121
512		0		512		0		0		0		54514
512		334		178		160		4.17743		0.457031		26
512		373		139		177		22.5815		2.75965		816
512		426		86		212		17.672		2.66281		499
512		449		63		225		18.2507		2.73316		463
512		469		43		234		17.7579		4.15592		136
512		495		17		249		25.708		2.48255		1146
513		0		513		0		0		0		54018
513		373		140		177		24.1782		2.76776		931
513		426		87		212		18.8255		2.76586		559
513		449		64		225		19.7795		3.21763		530
513		469		44		234		12.3362		3.76937		211
513		495		18		249		26.0199		3.3529		1253
513		513		0		255		10.4403		0		98
514		0		514		0		0		0		54651
514		373		141		177		22.1097		2.69628		755
514		426		88		212		16.866		2.57155		485
514		449		65		225		17.2148		2.94329		455
514		469		45		234		11.6308		2.50766		51
514		495		19		249		27.4566		3.28761		1203
515		0		515		0		0		0		54599
515		373		142		177		21.2381		2.63402		791
515		426		89		212		18.0424		2.80079		512
515		449		66		225		17.7851		2.7743		467
515		469		46		234		4.4022		1.61016		4
515		495		20		249		27.0159		3.29726		1221
515		515		0		256		1.79505		0		6
516		0		516		0		0		0		54621
516		373		143		177		22.3653		2.77707		789
516		426		90		212		17.9286		2.82277		497
516		449		67		225		18.1417		2.76453		470
516		495		21		249		26.9124		3.30946		1223
517		0		517		0		0		0		54059
517		373		144		177		22.6998		2.68849		905
517		426		91		212		17.722		2.72521		548
517		449		68		225		18.5775		3.17418		516
517		495		22		249		27.9255		3.30523		1352
517		517		0		257		8.36841		0		141
517		517		0		258		7.07107		0		79
518		0		518		0		0		0		54719
518		373		145		177		20.6875		2.47401		782
518		426		92		212		16.5231		2.42327		482
518		449		69		225		17.6775		2.67013		447
518		495		23		249		27.0278		3.25202		1170
519		0		519		0		0		0		54733
519		373		146		177		21.7938		2.73076		747
519		426		93		212		16.6987		2.62138		477
519		449		70		225		17.4013		2.63752		484
519		495		24		249		25.7596		3.19084		1159
520		0		520		0		0		0		54719
520		373		147		177		20.4362		2.54472		764
520		426		94		212		16.7852		2.64901		469
520		449		71		225		17.1897		2.58764		476
520		495		25		249		25.7356		3.13788		1172
521		0		521		0		0		0		54370
521		373		148		177		21.1551		2.58468		857
521		426		95		212		17.856		2.69898		528
521		449		72		225		18.1259		2.66173		517
521		495		26		249		26.3948		3.19141		1278
521		521		0		259		2.06155		0		8
521		521		0		260		8.06226		0		42
522		0		522		0		0		0		54794
522		373		149		177		20.8195		2.60822		744
522		426		96		212		15.6838		2.47738		476
522		449		73		225		16.4823		2.44579		458
522		495		27		249		25.9422		2.99406		1128
523		0		523		0		0		0		54803
523		373		150		177		19.7227		2.54234		722
523		426		97		212		16.1294		2.63871		473
523		449		74		225		16.8103		2.61974		485
523		495		28		249		23.8673		3.06659		1117
524		0		524		0		0		0		54844
524		373		151		177		20.7676		2.66509		704
524		426		98		212		15.6731		2.40969		468
524		449		75		225		15.9518		2.59395		477
524		495		29		249		23.6896		3.055		1107
525		0		525		0		0		0		54263
525		373		152		177		21.7917		2.72287		857
525		426		99		212		16.344		2.57697		515
525		449		76		225		16.7269		2.55911		516
525		495		30		249		25.3446		3.04054		1210
525		525		0		261		28.627		0		81
525		525		0		262		10.0328		0		158
526		0		526		0		0		0		54865
526		373		153		177		20.5111		2.62704		665
526		426		100		212		15.4278		2.44702		493
526		449		77		225		16.3222		2.66116		461
526		495		31		249		24.1647		2.96859		1116
527		0		527		0		0		0		54803
527		373		154		177		20.5152		2.64716		734
527		426		101		212		16.4453		2.74477		469
527		449		78		225		15.8864		2.65642		478
527		495		32		249		23.8247		3.00575		1116
528		0		528		0		0		0		54873
528		373		155		177		20.3245		2.61818		708
528		426		102		212		14.919		2.33899		484
528		449		79		225		14.7014		2.48234		438
528		495		33		249		24.0801		3.0084		1097
529		0		529		0		0		0		54890
529		373		156		177		20.4133		2.58551		698
529		426		103		212		15.0643		2.50118		460
529		449		80		225		15.4072		2.57772		453
529		495		34		249		24.2639		3.01415		1099
530		0		530		0		0		0		54186
530		373		157		177		22.0161		2.74215		830
530		426		104		212		17.9645		2.54214		534
530		449		81		225		17.4829		2.88474		502
530		495		35		249		24.8944		3.1011		1192
530		530		0		263		11.5963		0		277
530		530		0		264		8.43274		0		78
530		530		0		265		0		0		1
531		0		531		0		0		0		54593
531		373		158		177		22.2176		2.77411		730
531		426		105		212		15.0732		2.46148		484
531		449		82		225		15.513		2.65451		413
531		495		36		249		23.7006		2.45981		1110
531		530		1		263		10.926		2.31818		270
532		0		532		0		0		0		54566
532		373		159		177		19.9904		2.53077		710
532		426		106		212		14.8343		2.32584		482
532		449		83		225		14.7124		2.63415		401
532		495		37		249		23.5837		2.4212		1119
532		530		2		263		12.1138		2.32223		322
533		0		533		0		0		0		54544
533		373		160		177		23.353		3.10706		723
533		426		107		212		16.5654		2.57084		484
533		449		84		225		15.885		2.73497		428
533		495		38		249		24.3606		2.53742		1118
533		530		3		263		11.2229		2.3472		300
533		533		0		266		1.11803		0		3
534		0		534		0		0		0		53950
534		373		161		177		22.4575		2.74887		861
534		426		108		212		20.9944		3.33678		537
534		449		85		225		17.3016		2.80122		466
534		495		39		249		25.4877		2.58404		1228
534		530		4		263		13.344		2.5068		423
534		534		0		267		9.05539		0		91
534		534		0		268		7.03356		0		44
535		0		535		0		0		0		54541
535		373		162		177		22.7896		2.9457		661
535		426		109		212		15.8158		2.2559		487
535		449		86		225		15.1014		2.48276		395
535		495		40		249		25.8633		2.70084		1132
535		530		5		263		13.4758		2.29548		384
536		0		536		0		0		0		54437
536		373		163		177		22.5616		2.92823		757
536		426		110		212		15.9631		2.66285		431
536		449		87		225		15.7681		2.68957		410
536		495		41		249		25.7367		2.68863		1106
536		530		6		263		14.3084		2.48145		459
537		0		537		0		0		0		54443
537		373		164		177		21.1283		2.67156		740
537		426		111		212		15.7912		2.57425		506
537		449		88		225		15.5623		2.68133		415
537		495		42		249		25.3415		2.6425		1099
537		530		7		263		15.0326		2.58942		397
538		0		538		0		0		0		53885
538		373		165		177		21.7156		2.73414		859
538		426		112		212		16.8045		2.44329		549
538		449		89		225		17.7088		2.88739		440
538		495		43		249		26.7748		3.01312		1193
538		530		8		263		17.8035		2.91049		642
538		538		0		269		5.75202		0		25
538		538		0		270		1.88679		0		7
539		0		539		0		0		0		54481
539		373		166		177		21.0537		2.80312		651
539		426		113		212		16.877		2.52511		451
539		449		90		225		16.7123		2.69451		398
539		495		44		249		26.418		2.74733		1100
539		530		9		263		17.6107		2.73708		519
540		0		540		0		0		0		54297
540		373		167		177		20.777		2.73169		734
540		426		114		212		15.9903		2.60872		482
540		449		91		225		16.3245		2.64496		412
540		495		45		249		26.141		2.69776		1113
540		530		10		263		18.935		2.84758		561
540		540		0		271		0		0		1
541		0		541		0		0		0		54404
541		373		168		177		21.1216		2.68943		714
541		426		115		212		14.7949		2.45109		401
541		449		92		225		14.4804		2.60071		363
541		495		46		249		25.3908		2.62648		1082
541		530		11		263		19.4348		2.78539		636
542		0		542		0		0		0		53774
542		373		169		177		22.1525		2.80627		835
542		426		116		212		17.8952		2.78555		535
542		449		93		225		17.3729		2.95133		443
542		495		47		249		26.1368		2.67781		1159
542		530		12		263		20.7714		2.6736		827
542		542		0		272		3.53553		0		23
542		542		0		273		2		0		4
543		0		543		0		0		0		54248
543		373		170		177		21.2483		2.77525		678
543		426		117		212		16.1739		2.43943		483
543		449		94		225		35.6997		6.32936		380
543		495		48		249		25.3075		2.6383		1055
543		530		13		263		20.378		2.54611		756
544		0		544		0		0		0		54363
544		373		171		177		20.9162		2.79046		619
544		426		118		212		15.6598		2.84491		409
544		449		95		225		15.9916		2.7756		390
544		495		49		249		25.5766		2.66561		1049
544		530		14		263		19.9843		2.45277		770
545		0		545		0		0		0		54160
545		373		172		177		21.4851		2.93202		703
545		426		119		212		16.9695		2.67656		469
545		449		96		225		16.6836		2.9001		415
545		495		50		249		25.161		2.65003		1038
545		530		15		263		21.9424		2.52616		815
546		0		546		0		0		0		53740
546		373		173		177		21.6609		2.81285		767
546		426		120		212		17.2451		2.72008		507
546		449		97		225		17.1262		2.77178		459
546		495		51		249		25.4368		2.9324		1113
546		530		16		263		24.2885		2.567		996
546		546		0		274		3.60555		0		8
546		546		0		275		38.0789		0		10
547		0		547		0		0		0		54334
547		373		174		177		20.6622		2.76284		650
547		426		121		212		15.8559		2.46262		424
547		449		98		225		16.6723		2.6758		388
547		495		52		249		25.404		2.82312		935
547		530		17		263		22.6638		2.47554		869
548		0		548		0		0		0		54389
548		373		175		177		18.7005		2.74033		530
548		426		122		212		16.1831		2.60404		446
548		449		99		225		17.101		2.70932		419
548		495		53		249		25.0866		2.70155		966
548		530		18		263		22.3213		2.45863		850
549		0		549		0		0		0		54200
549		373		176		177		19.7585		2.77961		642
549		426		123		212		14.9755		2.48574		383
549		449		100		225		16.0587		2.56415		406
549		495		54		249		25.5702		2.8087		978
549		530		19		263		23.1475		2.55183		862
549		549		0		276		18.7328		0		129
550		0		550		0		0		0		53198
550		373		177		177		19.9873		2.69617		672
550		426		124		212		17.1628		2.85155		495
550		449		101		225		17.0226		2.87933		449
550		495		55		249		26.1054		3.10828		1148
550		530		20		263		23.6075		2.57852		1052
550		549		1		276		19.3071		3.73653		291
550		550		0		277		32.2762		0		263
550		550		0		278		7.07107		0		32
551		0		551		0		0		0		54132
551		373		178		177		18.4625		2.59251		589
551		426		125		212		15.6587		2.5026		403
551		449		102		225		16.5625		2.42209		389
551		495		56		249		26.026		2.70505		969
551		530		21		263		22.5756		2.56111		865
551		549		2		276		14.9573		2.78181		253
552		0		552		0		0		0		54128
552		373		179		177		17.622		2.6385		494
552		426		126		212		13.971		2.55895		391
552		449		103		225		14.661		2.70958		373
552		495		57		249		25.0148		2.70425		972
552		530		22		263		22.0157		2.47766		883
552		549		3		276		16.9024		2.99625		359
553		0		553		0		0		0		54043
553		373		180		177		17.4218		2.65422		536
553		426		127		212		15.997		2.85163		403
553		449		104		225		15.9232		2.69248		394
553		495		58		249		24.4585		2.66252		971
553		530		23		263		22.3604		2.584		889
553		549		4		276		15.9833		2.70493		364
554		0		554		0		0		0		53379
554		373		181		177		18.9086		2.78047		578
554		426		128		212		15.5374		2.69218		487
554		449		105		225		16.5896		2.73463		415
554		495		59		249		25.1225		2.772		1075
554		530		24		263		23.9418		2.56835		1076
554		549		5		276		19.9246		2.68434		490
554		554		0		279		7.10901		0		100
555		0		555		0		0		0		54070
555		373		182		177		17.0301		2.51884		473
555		426		129		212		15.4067		2.32172		426
555		449		106		225		15.6671		2.67645		369
555		495		60		249		24.4222		2.68972		954
555		530		25		263		22.832		2.6148		838
555		549		6		276		17.7529		2.63285		470
556		0		556		0		0		0		54010
556		373		183		177		16.2496		2.57371		437
556		426		130		212		15.7186		2.76153		383
556		449		107		225		15.5393		2.63331		377
556		495		61		249		24.5671		2.70315		946
556		530		26		263		23.0701		2.56145		861
556		549		7		276		18.4245		2.84807		577
556		556		0		280		3.07739		0		9
557		0		557		0		0		0		53953
557		373		184		177		16.9068		2.71693		452
557		426		131		212		14.8614		2.62365		423
557		449		108		225		14.0002		2.66181		321
557		495		62		249		24.1954		2.69051		954
557		530		27		263		22.0902		2.46557		830
557		549		8		276		20.7112		2.76934		667
558		0		558		0		0		0		53393
558		373		185		177		16.5483		2.61079		485
558		426		132		212		16.8001		2.68313		509
558		449		109		225		16.8771		2.98701		419
558		495		63		249		24.136		2.74154		1032
558		530		28		263		23.8779		2.56462		950
558		549		9		276		40.276		5.32843		810
558		558		0		281		1		0		2
559		0		559		0		0		0		54024
559		373		186		177		16.1463		2.48149		400
559		426		133		212		15.5229		2.5867		377
559		449		110		225		14.6575		2.66693		344
559		495		64		249		23.2602		2.62969		934
559		530		29		263		21.8484		2.4446		729
559		549		10		276		20.337		2.63715		792
560		0		560		0		0		0		53972
560		373		187		177		14.3369		2.56393		309
560		426		134		212		16.1098		2.51153		468
560		449		111		225		14.4817		2.65508		340
560		495		65		249		22.9701		2.51827		938
560		530		30		263		21.0102		2.67326		716
560		549		11		276		23.3076		2.59354		857
561		0		561		0		0		0		53991
561		373		188		177		14.9949		2.79059		349
561		426		135		212		14.925		2.61823		379
561		449		112		225		15.3095		2.74797		359
561		495		66		249		22.8721		2.54278		944
561		530		31		263		20.1792		2.55618		670
561		549		12		276		25.0382		2.73159		908
562		0		562		0		0		0		53337
562		373		189		177		16.1347		2.76986		408
562		426		136		212		17.5765		2.80988		537
562		449		113		225		25.1788		4.55846		417
562		495		67		249		23.4702		2.59446		1021
562		530		32		263		21.1987		2.53443		783
562		549		13		276		26.2969		3.0099		1087
562		562		0		282		2.33331		0		10
563		0		563		0		0		0		54133
563		373		190		177		14.3258		2.58704		313
563		426		137		212		14.5377		2.18622		387
563		449		114		225		15.2781		2.39905		330
563		495		68		249		23.0928		2.57196		934
563		530		33		263		18.8824		2.5013		544
563		549		14		276		25.3803		2.67083		959
564		0		564		0		0		0		54104
564		373		191		177		11.3977		2.3821		187
564		426		138		212		15.8769		2.51616		466
564		449		115		225		35.2098		6.77558		332
564		495		69		249		35.9669		4.22447		964
564		530		34		263		15.7282		2.50378		508
564		549		15		276		25.0612		2.6183		1039
565		0		565		0		0		0		54217
565		373		192		177		14.7966		3.76395		266
565		426		139		212		14.7521		2.58356		380
565		449		116		225		15.0075		2.69825		338
565		495		70		249		23.6645		2.64828		936
565		530		35		263		16.6407		2.58146		480
565		549		16		276		25.4903		2.76377		983
566		0		566		0		0		0		53370
566		373		193		177		15.3768		3.0855		307
566		426		140		212		17.024		2.79493		532
566		449		117		225		16.0355		2.95297		373
566		495		71		249		24.3871		2.65235		1036
566		530		36		263		17.2137		2.46293		611
566		549		17		276		37.2456		2.9645		1206
566		566		0		283		30.7743		0		165
567		0		567		0		0		0		54305
567		373		194		177		12.6045		3.00281		146
567		426		141		212		14.87		2.4121		410
567		449		118		225		14.6792		2.715		341
567		495		72		249		24.2448		2.7463		932
567		530		37		263		16.2039		2.84365		311
567		549		18		276		26.2248		2.60335		1155
568		0		568		0		0		0		54404
568		373		195		177		8.23847		7.69044		81
568		426		142		212		15.1644		2.5363		422
568		449		119		225		15.2245		2.69128		352
568		495		73		249		24.3568		2.75383		954
568		530		38		263		12.7438		2.66645		224
568		549		19		276		26.3632		2.52458		1163
569		0		569		0		0		0		54498
569		373		196		177		8.14603		3.2808		83
569		426		143		212		15.2049		2.55604		366
569		449		120		225		15.3816		2.71017		320
569		495		74		249		23.7702		2.68342		922
569		530		39		263		15.5194		4.86281		266
569		549		20		276		26.4884		2.60685		1145
570		0		570		0		0		0		54000
570		373		197		177		7.68277		2.85626		84
570		426		144		212		16.5877		2.71991		482
570		449		121		225		17.4629		3.32763		392
570		495		75		249		24.5041		2.67874		1045
570		530		40		263		14.2102		2.65786		250
570		549		21		276		40.2557		3.74895		1334
570		570		0		284		37.0908		0		13
571		0		571		0		0		0		54696
571		426		145		212		14.9688		2.35426		426
571		449		122		225		15.4089		2.67856		332
571		495		76		249		23.7463		2.70393		914
571		549		22		276		27.8827		2.8438		1232
572		0		572		0		0		0		54783
572		426		146		212		15.8861		2.59185		361
572		449		123		225		15.4007		2.89048		330
572		495		77		249		22.7299		2.59027		902
572		549		23		276		28.5431		2.82561		1221
572		572		0		285		1.5		0		3
573		0		573		0		0		0		54684
573		426		147		212		15.0379		2.5729		427
573		449		124		225		15.038		2.85224		329
573		495		78		249		22.7152		2.6225		907
573		549		24		276		27.8293		2.72204		1253
574		0		574		0		0		0		54268
574		426		148		212		16.3217		2.55548		490
574		449		125		225		16.5851		2.95929		368
574		495		79		249		22.5305		2.66695		997
574		549		25		276		27.8406		2.73854		1379
574		574		0		286		12.4393		0		98
575		0		575		0		0		0		54846
575		426		149		212		15.1313		2.41099		438
575		449		126		225		14.8648		2.67289		313
575		495		80		249		21.9752		2.47968		896
575		549		26		276		26.6693		2.56621		1107
576		0		576		0		0		0		54870
576		426		150		212		15.5799		2.59283		372
576		449		127		225		15.6039		2.89129		317
576		495		81		249		21.524		2.47396		925
576		549		27		276		26.2174		2.49112		1116
577		0		577		0		0		0		54807
577		426		151		212		16.0955		2.6624		416
577		449		128		225		15.8212		2.75037		338
577		495		82		249		21.2491		2.46006		902
577		549		28		276		25.6627		2.43525		1137
578		0		578		0		0		0		54162
578		426		152		212		16.5122		2.65204		474
578		449		129		225		17.2238		2.92004		371
578		495		83		249		22.9752		2.6694		1013
578		549		29		276		25.9169		2.59087		1271
578		578		0		287		31.2942		0		309
579		0		579		0		0		0		54865
579		426		153		212		16.2455		2.55657		427
579		449		130		225		15.61		2.73695		318
579		495		84		249		22.3095		2.56786		908
579		549		30		276		24.7933		2.49596		1082
580		0		580		0		0		0		54824
580		426		154		212		14.6987		2.46715		377
580		449		131		225		15.89		2.7595		338
580		495		85		249		22.2556		2.57863		949
580		549		31		276		24.3072		2.43337		1112
581		0		581		0		0		0		54834
581		426		155		212		15.9702		2.72017		402
581		449		132		225		15.7414		2.80069		350
581		495		86		249		22.2173		2.52344		926
581		549		32		276		24.3846		2.39494		1088
582		0		582		0		0		0		54342
582		426		156		212		16.056		2.73062		470
582		449		133		225		16.8292		2.73984		393
582		495		87		249		23.2878		2.65192		1019
582		549		33		276		25.669		2.50981		1240
582		582		0		288		34.4201		0		120
582		582		0		289		3		0		16
583		0		583		0		0		0		54856
583		426		157		212		14.8993		2.43391		416
583		449		134		225		15.4293		2.8366		347
583		495		88		249		22.3039		2.48445		925
583		549		34		276		24.3148		2.41999		1056
584		0		584		0		0		0		54936
584		426		158		212		14.6594		2.56773		363
584		449		135		225		14.4848		2.67235		342
584		495		89		249		22.5951		2.59929		920
584		549		35		276		24.071		2.41264		1039
585		0		585		0		0		0		54867
585		426		159		212		14.7127		2.60054		394
585		449		136		225		15.0616		2.79982		364
585		495		90		249		23.0533		2.66013		914
585		549		36		276		24.1848		2.43059		1061
586		0		586		0		0		0		54471
586		426		160		212		16.2723		2.69122		485
586		449		137		225		16.0081		2.90167		405
586		495		91		249		22.9115		2.6669		981
586		549		37		276		25.0581		2.56284		1191
586		586		0		290		6.78263		0		67
587		0		587		0		0		0		54870
587		426		161		212		14.7199		2.41203		412
587		449		138		225		14.1182		2.68306		328
587		495		92		249		22.6205		2.61099		908
587		549		38		276		23.8289		2.53227		1068
587		587		0		291		3.5		0		14
588		0		588		0		0		0		54921
588		426		162		212		15.0862		2.47896		353
588		449		139		225		14.694		2.88562		360
588		495		93		249		22.5705		2.59182		885
588		549		39		276		23.2789		2.35984		1031
588		587		1		291		9.6453		0		50
589		0		589		0		0		0		54809
589		426		163		212		14.1913		2.59736		371
589		449		140		225		13.4293		2.5739		358
589		495		94		249		22.2389		2.55794		882
589		549		40		276		23.5342		2.46118		1076
589		587		2		291		14.8805		0		104
590		0		590		0		0		0		54162
590		426		164		212		16.7529		2.65839		454
590		449		141		225		16.128		2.96672		418
590		495		95		249		22.9557		2.71203		975
590		549		41		276		26.2607		2.67943		1250
590		587		3		291		15.1688		10.6124		283
590		590		0		292		31.5312		0		58
591		0		591		0		0		0		54573
591		426		165		212		14.2816		2.38356		402
591		449		142		225		16.128		2.96672		339
591		495		96		249		22.0281		2.547		870
591		549		42		276		24.9282		2.60225		1077
591		587		4		291		17.2448		4.39767		339
592		0		592		0		0		0		54588
592		426		166		212		14.877		2.50072		358
592		449		143		225		14.4714		2.8824		301
592		495		97		249		21.2792		2.50868		847
592		549		43		276		24.6111		2.57314		1110
592		587		5		291		18.7225		3.21602		396
593		0		593		0		0		0		54535
593		426		167		212		14.5677		2.48515		372
593		449		144		225		13.5075		2.72533		344
593		495		98		249		21.8001		2.57671		843
593		549		44		276		24.9998		2.61867		1063
593		587		6		291		18.6671		3.1796		443
594		0		594		0		0		0		53924
594		426		168		212		16.1786		2.84532		409
594		449		145		225		16.0577		2.9395		399
594		495		99		249		24.0395		2.81243		963
594		549		45		276		26.1408		2.7203		1215
594		587		7		291		23.1518		3.47987		670
594		594		0		293		6.04862		0		20
595		0		595		0		0		0		54253
595		426		169		212		15.4678		2.55505		383
595		449		146		225		13.6583		2.76931		303
595		495		100		249		23.0123		2.6705		843
595		549		46		276		25.2807		2.56523		1081
595		587		8		291		24.7106		3.4916		737
596		0		596		0		0		0		54246
596		426		170		212		13.6986		2.72402		336
596		449		147		225		12.8809		2.71234		278
596		495		101		249		22.3769		2.65997		852
596		549		47		276		25.2254		2.68687		1047
596		587		9		291		26.9235		3.46058		834
596		596		0		294		2.23607		0		7
597		0		597		0		0		0		54125
597		426		171		212		16.2758		2.60698		354
597		449		148		225		13.8303		2.92112		280
597		495		102		249		23.5101		2.74255		891
597		549		48		276		25.2798		2.66068		1048
597		587		10		291		26.9366		3.21335		902
598		0		598		0		0		0		53543
598		426		172		212		16.3092		2.83147		381
598		449		149		225		15.4135		3.03302		328
598		495		103		249		22.9164		2.61946		956
598		549		49		276		25.7251		2.66949		1154
598		587		11		291		28.4558		3.28969		1094
598		598		0		295		37.7011		0		111
598		598		0		296		6.02015		0		33
599		0		599		0		0		0		54020
599		426		173		212		16.3901		2.65065		341
599		449		150		225		14.9165		3.03364		261
599		495		104		249		22.499		2.61588		863
599		549		50		276		25.3366		2.70319		1015
599		587		12		291		27.4752		3.40502		1100
600		0		600		0		0		0		53999
600		426		174		212		16.4112		2.57212		317
600		449		151		225		14.3735		3.14039		237
600		495		105		249		22.6541		2.62862		869
600		549		51		276		25.2892		2.69257		1008
600		587		13		291		27.8328		3.23339		1165
600		600		0		297		2.23607		0		5
601		0		601		0		0		0		53996
601		426		175		212		16.0331		2.63958		304
601		449		152		225		14.7106		3.06438		258
601		495		106		249		21.4213		2.57024		840
601		549		52		276		25.3631		2.70584		990
601		587		14		291		28.4204		3.30229		1212
602		0		602		0		0		0		53099
602		426		176		212		16.0562		2.75524		322
602		449		153		225		16.9493		3.1408		287
602		495		107		249		22.1964		2.59678		939
602		549		53		276		25.1903		2.62884		1105
602		587		15		291		28.6745		3.18289		1364
602		602		0		298		10.6706		0		248
602		602		0		299		12.6293		0		236
603		0		603		0		0		0		53907
603		426		177		212		13.1259		2.6295		280
603		449		154		225		15.0886		2.65532		245
603		495		108		249		21.1302		2.46037		849
603		549		54		276		24.2379		2.55663		942
603		587		16		291		27.721		3.11139		1361
603		602		1		298		6.28034		1.37402		14
603		602		1		299		5.34439		3.27724		2
604		0		604		0		0		0		53909
604		426		178		212		11.1861		2.37416		225
604		449		155		225		12.3599		2.63299		230
604		495		109		249		21.0813		2.49506		828
604		549		55		276		24.5005		2.62765		863
604		587		17		291		28.157		2.98496		1374
604		602		2		298		6.46274		3.61935		74
604		602		2		299		10.5512		3.59608		97
605		0		605		0		0		0		53927
605		426		179		212		11.2864		2.4536		221
605		449		156		225		11.6567		2.52356		264
605		495		110		249		20.7197		2.50763		832
605		549		56		276		24.3615		2.65107		854
605		587		18		291		28.0193		3.02231		1428
605		602		3		298		7.6625		2.66377		74
606		0		606		0		0		0		52798
606		426		180		212		12.7491		2.81853		266
606		449		157		225		12.3945		2.62496		273
606		495		111		249		21.3331		2.57992		924
606		549		57		276		27.2735		2.97722		1051
606		587		19		291		29.0202		3.04761		1576
606		602		4		298		37.3726		8.24603		387
606		606		0		300		15.7696		0		325
607		0		607		0		0		0		53884
607		426		181		212		10.8373		2.39222		214
607		449		158		225		12.3945		2.62496		226
607		495		112		249		20.6861		2.42108		821
607		549		58		276		26.4995		2.99615		810
607		587		20		291		28.3122		2.47513		1400
607		602		5		298		9.85946		2.04995		245
608		0		608		0		0		0		54141
608		426		182		212		10.8828		2.6237		199
608		449		159		225		10.7088		2.48204		190
608		495		113		249		20.4164		2.41855		807
608		549		59		276		26.8762		3.02433		847
608		587		21		291		28.4898		3.07389		1416
609		0		609		0		0		0		53707
609		426		183		212		9.9666		2.39308		197
609		449		160		225		10.855		2.68713		212
609		495		114		249		21.0421		2.52638		814
609		549		60		276		26.0156		2.90297		845
609		587		22		291		28.5693		2.51345		1440
609		609		0		301		15.5724		0		385
610		0		610		0		0		0		52775
610		426		184		212		11.2913		2.65555		219
610		449		161		225		10.919		2.53125		228
610		495		115		249		20.9004		2.52215		902
610		549		61		276		26.9429		2.98497		988
610		587		23		291		29.627		2.47661		1663
610		609		1		301		14.9671		23.6212		557
610		610		0		302		17.2047		0		268
611		0		611		0		0		0		54048
611		426		185		212		8.72471		2.11429		104
611		449		162		225		9.61673		2.28355		147
611		495		116		249		20.8495		2.54761		789
611		549		62		276		25.7529		2.87652		834
611		587		24		291		29.1923		2.48		1571
611		609		2		301		10.0413		1.7737		107
612		0		612		0		0		0		53724
612		426		186		212		10.6546		3.32886		189
612		449		163		225		9.33755		2.6548		149
612		495		117		249		28.4708		3.31493		887
612		549		63		276		26.3966		3.01662		756
612		587		25		291		28.9901		2.4398		1563
612		609		3		301		12.8066		3.41124		331
612		612		0		303		0		0		1
613		0		613		0		0		0		53983
613		426		187		212		8.31196		2.08382		121
613		449		164		225		8.47842		2.52418		139
613		495		118		249		20.7754		2.44399		777
613		549		64		276		26.2444		2.94156		774
613		587		26		291		29.3874		3.29154		1585
613		609		4		301		10.9147		2.51389		221
614		0		614		0		0		0		52692
614		426		188		212		11.0277		3.15227		203
614		449		165		225		9.86388		2.71523		165
614		495		119		249		21.6022		2.59259		909
614		549		65		276		26.4212		2.94712		908
614		587		27		291		30.6043		3.38186		1805
614		609		5		301		14.659		3.12443		535
614		614		0		304		15.7535		0		383
615		0		615		0		0		0		53898
615		426		189		212		8.14096		2.02317		73
615		449		166		225		8.14519		2.44741		90
615		495		120		249		20.7926		2.56544		739
615		549		66		276		25.692		2.84284		735
615		587		28		291		30.0656		3.42098		1723
615		609		6		301		12.3638		2.31814		269
615		614		1		304		7.92327		0		73
616		0		616		0		0		0		53611
616		426		190		212		10.4333		3.14024		133
616		449		167		225		7.13658		2.64904		101
616		495		121		249		20.6094		2.5688		793
616		549		67		276		24.9526		2.68961		786
616		587		29		291		30.1177		3.39607		1748
616		609		7		301		13.6592		2.67941		428
617		0		617		0		0		0		53700
617		426		191		212		7.17737		2.07219		74
617		449		168		225		7.14594		2.48383		101
617		495		122		249		21.5557		2.63603		787
617		549		68		276		24.9932		2.65833		747
617		587		30		291		30.6899		3.36387		1759
617		609		8		301		11.7548		2.26691		266
617		617		0		305		9.74852		0		166
618		0		618		0		0		0		52853
618		426		192		212		13.2326		4.91796		155
618		449		169		225		7.16433		2.49305		96
618		495		123		249		21.9117		2.67649		881
618		549		69		276		25.1218		2.61232		956
618		587		31		291		30.6972		3.37529		1912
618		609		9		301		15.4482		3.00824		575
618		617		1		305		12.1282		0		172
619		0		619		0		0		0		53882
619		426		193		212		6.71245		1.6382		32
619		495		124		249		20.9244		2.50424		802
619		549		70		276		24.0467		2.53778		840
619		587		32		291		29.4396		3.40125		1635
619		609		10		301		13.2883		2.06556		409
620		0		620		0		0		0		54129
620		426		194		212		4.36414		1.31709		20
620		495		125		249		20.5994		2.513		741
620		549		71		276		24.8947		2.65029		795
620		587		33		291		28.2005		3.19642		1609
620		609		11		301		13.2527		2.47856		306
621		0		621		0		0		0		53900
621		426		195		212		4.47145		1.08023		28
621		495		126		249		21.1916		2.62479		791
621		549		72		276		24.8709		2.62025		831
621		587		34		291		27.9159		3.17808		1624
621		609		12		301		13.9457		2.57115		425
621		621		0		306		0		0		1
622		0		622		0		0		0		53279
622		495		127		249		21.2153		2.63163		857
622		549		73		276		30.1972		3.18859		1008
622		587		35		291		30.2806		3.14755		1823
622		609		13		301		15.2765		2.45777		553
622		622		0		307		29.9618		0		80
623		0		623		0		0		0		54305
623		495		128		249		20.9551		2.59497		769
623		549		74		276		23.5748		2.55604		756
623		587		36		291		37.0555		3.20979		1619
623		609		14		301		11.6155		1.98792		149
623		622		1		307		23.5847		2.31347		2
624		0		624		0		0		0		54144
624		495		129		249		21.9703		2.66758		746
624		549		75		276		23.6534		2.76164		760
624		587		37		291		28.6425		3.08292		1581
624		609		15		301		14.0116		3.8161		349
624		624		0		308		39.2046		0		20
625		0		625		0		0		0		54317
625		495		130		249		20.4102		2.58778		738
625		549		76		276		25.4462		2.9231		770
625		587		38		291		28.6737		3.11415		1593
625		609		16		301		13.9424		4.50689		182
626		0		626		0		0		0		53118
626		495		131		249		20.1792		2.63154		852
626		549		77		276		29.4732		3.30743		915
626		587		39		291		29.787		3.10074		1813
626		609		17		301		17.6989		3.87219		487
626		626		0		309		13.3417		0		263
626		626		0		310		23.3345		0		152
627		0		627		0		0		0		54166
627		495		132		249		20.0242		2.55189		709
627		549		78		276		29.2909		3.17228		676
627		587		40		291		28.6884		3.12047		1569
627		609		18		301		12.8968		2.16971		338
627		626		1		309		8.3531		1.94764		141
627		626		1		310		14.1722		1.80738		1
628		0		628		0		0		0		54095
628		495		133		249		19.6217		2.52103		743
628		549		79		276		22.3248		2.79398		676
628		587		41		291		28.0893		3.11243		1551
628		609		19		301		11.6217		2.33116		338
628		626		2		309		9.70655		2.58907		197
629		0		629		0		0		0		54384
629		495		134		249		19.343		2.42918		716
629		549		80		276		22.417		2.72837		717
629		587		42		291		27.9318		2.44312		1544
629		609		20		301		10.3927		3.42252		88
629		626		3		309		9.28527		2.47476		151
630		0		630		0		0		0		53052
630		495		135		249		20.4929		2.58833		840
630		549		81		276		28.9882		3.39937		950
630		587		43		291		29.5308		3.18763		1735
630		609		21		301		18.289		6.2002		445
630		626		4		309		11.5071		3.10423		287
630		630		0		311		12.5241		0		277
630		630		0		312		2.57539		0		14
631		0		631		0		0		0		54052
631		495		136		249		21.1065		2.75457		742
631		549		82		276		28.491		3.30624		773
631		587		44		291		28.4365		3.09862		1563
631		609		22		301		13.4002		2.41547		304
631		626		5		309		9.72107		2.0325		166
632		0		632		0		0		0		54394
632		495		137		249		19.5218		2.43076		741
632		549		83		276		21.5689		2.69476		769
632		587		45		291		28.4165		2.50594		1538
632		626		6		309		9.58691		2.65587		158
633		0		633		0		0		0		54059
633		495		138		249		18.5902		2.45974		686
633		549		84		276		21.4795		2.54991		801
633		587		46		291		29.0836		2.5933		1532
633		626		7		309		11.8472		3.15954		207
633		633		0		313		15.5242		0		303
633		633		0		314		2.5386		0		12
634		0		634		0		0		0		52918
634		495		139		249		40.3786		5.50013		1059
634		549		85		276		29.0937		3.19337		946
634		587		47		291		29.2055		2.53604		1680
634		626		8		309		13.8988		2.84383		309
634		633		1		313		40.3651		18.7738		425
634		633		1		314		14.9454		0		263
635		0		635		0		0		0		54302
635		495		140		249		22.637		2.60195		744
635		549		86		276		28.9483		3.20959		835
635		587		48		291		29.1516		2.63903		1470
635		626		9		309		10.399		2.36074		190
635		633		2		313		7.65179		1.05053		11
635		633		2		314		8.33657		1.94452		48
636		0		636		0		0		0		54128
636		495		141		249		19.2221		2.41977		716
636		549		87		276		29.0271		3.30659		825
636		587		49		291		29.551		2.66472		1446
636		626		10		309		11.5933		2.85626		218
636		633		3		313		11.1033		10.7825		239
636		633		3		314		4.06171		2.32001		28
637		0		637		0		0		0		54383
637		495		142		249		18.4133		2.49859		649
637		549		88		276		28.2148		3.20403		821
637		587		50		291		29.0654		2.64192		1459
637		626		11		309		11.2392		2.49451		203
637		633		4		314		7.31393		3.61435		84
637		637		0		315		0		0		1
638		0		638		0		0		0		53109
638		495		143		249		41.2065		5.84492		1001
638		549		89		276		28.8162		3.14929		978
638		587		51		291		29.1512		2.59106		1564
638		626		12		309		17.3738		3.17802		419
638		633		5		314		30.6492		13.4534		113
638		638		0		316		41.1593		0		302
638		638		0		317		28.2416		0		114
639		0		639		0		0		0		54122
639		495		144		249		21.3329		2.46388		740
639		549		90		276		21.9541		2.52452		883
639		587		52		291		28.7182		2.63657		1387
639		626		13		309		14.3878		2.4947		191
639		633		6		314		6.50485		5.05229		36
639		638		1		316		19.9217		2.58176		241
640		0		640		0		0		0		54454
640		495		145		249		19.1943		2.50963		703
640		549		91		276		22.8494		2.68858		778
640		587		53		291		28.4337		2.59115		1357
640		626		14		309		14.7191		3.39732		261
640		633		7		314		5.85477		4.92546		26
640		638		2		316		9.25166		1.76654		21
641		0		641		0		0		0		54331
641		495		146		249		18.5279		2.45287		662
641		549		92		276		22.9565		2.65574		879
641		587		54		291		28.4153		2.61309		1359
641		626		15		309		15.0915		2.94292		306
641		633		8		314		3.07272		2.26627		9
641		638		3		316		8.12181		4.96629		51
641		641		0		318		1.5		0		3
642		0		642		0		0		0		52796
642		495		147		249		40.6405		5.4897		1175
642		549		93		276		23.1315		2.50279		1009
642		587		55		291		28.4444		2.58767		1533
642		626		16		309		19.9895		3.06684		598
642		633		9		314		26.8697		21.8483		254
642		638		4		316		41.4614		8.65681		205
642		642		0		319		6.3707		0		30
643		0		643		0		0		0		54171
643		495		148		249		24.0239		2.38291		711
643		549		94		276		23.1279		2.662		840
643		587		56		291		28.4471		2.62914		1355
643		626		17		309		18.7872		2.81713		523
644		0		644		0		0		0		54004
644		495		149		249		19.0492		2.53966		639
644		549		95		276		28.2909		3.18692		833
644		587		57		291		28.0691		2.56821		1357
644		626		18		309		18.736		2.77973		566
644		644		0		320		21.4203		0		173
644		644		0		321		3.77359		0		28
645		0		645		0		0		0		53796
645		495		150		249		41.2004		5.49174		886
645		549		96		276		28.22		3.09798		892
645		587		58		291		28.2464		2.79443		1365
645		626		19		309		18.4748		2.69041		568
645		645		0		322		9.20432		0		93
646		0		646		0		0		0		52669
646		495		151		249		37.2536		3.2705		1032
646		549		97		276		28.4152		2.96852		1025
646		587		59		291		28.1849		2.84459		1479
646		626		20		309		20.8858		2.74115		728
646		645		1		322		29.6973		10.6565		256
646		646		0		323		10.1242		0		189
646		646		0		324		32.6767		0		222
647		0		647		0		0		0		54035
647		495		152		249		21.6923		2.50086		683
647		549		98		276		27.7822		2.78191		885
647		587		60		291		27.6463		2.7814		1333
647		626		21		309		18.6266		2.61944		543
647		645		2		322		11.9527		2.18257		32
647		646		1		323		7.97506		2.54432		89
648		0		648		0		0		0		54127
648		495		153		249		38.525		5.21608		673
648		549		99		276		26.7627		2.74457		907
648		587		61		291		27.4217		2.84334		1288
648		626		22		309		18.4651		2.47421		560
648		645		3		322		21.5714		65.4262		37
648		646		2		323		3.8297		1.71713		8
649		0		649		0		0		0		54181
649		495		154		249		19.5922		2.72922		661
649		549		100		276		27.2913		2.82528		885
649		587		62		291		27.4405		2.54332		1289
649		626		23		309		17.8729		2.52282		521
649		646		3		323		6.26404		5.56785		61
649		649		0		325		1		0		2
650		0		650		0		0		0		52575
650		495		155		249		42.5913		5.53291		1055
650		549		101		276		27.3579		2.77323		1055
650		587		63		291		27.0418		2.86633		1404
650		626		24		309		22.4474		2.7283		759
650		646		4		323		12.3748		5.19456		267
650		649		1		325		28.8796		0		215
650		650		0		326		30.6856		0		270
651		0		651		0		0		0		54107
651		495		156		249		35.3387		3.61963		786
651		549		102		276		26.8925		2.56293		936
651		587		64		291		26.231		2.46838		1244
651		626		25		309		17.8451		2.32672		521
651		646		5		323		8.39362		1.58374		5
651		651		0		327		0		0		1
652		0		652		0		0		0		54049
652		495		157		249		20.062		2.95059		648
652		549		103		276		26.4638		2.65701		928
652		587		65		291		26.38		2.76882		1313
652		626		26		309		19.3553		2.73307		552
652		652		0		328		14.0431		0		110
653		0		653		0		0		0		53832
653		495		158		249		18.2021		2.55468		629
653		549		104		276		25.859		2.63706		903
653		587		66		291		26.2449		2.79212		1292
653		626		27		309		17.5404		2.40369		543
653		652		1		328		18.462		4.88178		401
654		0		654		0		0		0		51898
654		495		159		249		40.8111		5.45018		1229
654		549		105		276		26.0346		2.69889		1040
654		587		67		291		25.9414		2.83081		1464
654		626		28		309		21.8402		2.7615		773
654		652		2		328		14.8953		4.86276		533
654		654		0		329		33.6291		0		398
654		654		0		330		5.09902		0		25
654		654		0		331		23.5577		0		240
655		0		655		0		0		0		54261
655		495		160		249		23.8518		2.46815		521
655		549		106		276		25.6522		2.65655		927
655		587		68		291		25.5651		2.82298		1280
655		626		29		309		19.4643		2.45493		598
655		652		3		328		13.6285		1.64971		13
656		0		656		0		0		0		53804
656		495		161		249		26.3393		3.80482		622
656		549		107		276		25.1581		2.58094		879
656		587		69		291		24.9852		2.79473		1251
656		626		30		309		17.1692		2.55326		499
656		652		4		328		21.0556		11.2498		427
656		656		0		332		10.2831		0		118
657		0		657		0		0		0		53948
657		495		162		249		37.2608		5.0479		854
657		549		108		276		24.82		2.60112		925
657		587		70		291		24.7107		2.70844		1268
657		626		31		309		17.9395		2.64618		572
657		652		5		328		10.8552		1.51855		17
657		656		1		332		5.9142		0		16
658		0		658		0		0		0		52094
658		495		163		249		34.7752		3.03802		1129
658		549		109		276		25.3047		2.57022		1020
658		587		71		291		25.1189		2.86816		1407
658		626		32		309		22.5292		2.73517		846
658		652		6		328		21.6658		10.8292		572
658		656		2		332		16.5252		6.6987		496
658		658		0		333		3.16228		0		11
658		658		0		334		3.56001		0		25
659		0		659		0		0		0		53428
659		495		164		249		32.8576		2.62846		958
659		549		110		276		25.2326		2.65474		863
659		587		72		291		24.4768		2.75045		1265
659		626		33		309		20.1303		2.42113		699
659		652		7		328		13.6699		2.21021		375
659		656		3		332		14.6619		2.28074		12
660		0		660		0		0		0		53751
660		495		165		249		24.6486		2.68069		625
660		549		111		276		24.8213		2.62806		934
660		587		73		291		24.5661		2.40476		1250
660		626		34		309		19.5909		2.497		604
660		652		8		328		14.6812		2.67743		383
660		656		4		332		20.8241		12.4395		53
661		0		661		0		0		0		53867
661		495		166		249		19.0295		2.61831		617
661		549		112		276		24.9423		2.65136		856
661		587		74		291		24.5066		2.3993		1246
661		626		35		309		20.582		2.89267		648
661		652		9		328		12.8065		2.35031		352
661		656		5		332		3.90488		1.92022		14
662		0		662		0		0		0		52019
662		495		167		249		38.5528		5.37899		768
662		549		113		276		25.1123		2.65573		1015
662		587		75		291		24.9534		2.88428		1379
662		626		36		309		22.2748		2.64427		837
662		652		10		328		15.5948		3.0052		535
662		656		6		332		31.0836		10.0325		396
662		662		0		335		18.1246		0		602
662		662		0		336		29.5113		0		49
663		0		663		0		0		0		53755
663		495		168		249		18.6441		2.52603		635
663		549		114		276		24.6367		2.52591		937
663		587		76		291		24.2731		2.41039		1210
663		626		37		309		20.4434		2.78258		627
663		652		11		328		13.5564		2.3657		312
663		656		7		332		15.1679		7.33299		25
663		662		1		335		11.6591		2.00853		96
663		663		0		337		2		0		3
664		0		664		0		0		0		54066
664		495		169		249		20.8107		3.06502		479
664		549		115		276		24.7418		2.62909		865
664		587		77		291		25.2888		2.50677		1243
664		626		38		309		18.5723		2.55994		566
664		652		12		328		14.5828		3.28113		381
665		0		665		0		0		0		53847
665		495		170		249		41.1573		5.43563		676
665		549		116		276		24.5485		2.53494		906
665		587		78		291		25.1576		2.48477		1199
665		626		39		309		16.9102		2.34762		554
665		652		13		328		42.9057		10.1822		321
665		665		0		338		2.36343		0		6
665		665		0		339		41.7776		0		91
666		0		666		0		0		0		52089
666		495		171		249		19.9379		2.66246		766
666		549		117		276		25.3991		2.72613		1006
666		587		79		291		25.7048		2.78827		1377
666		626		40		309		18.92		2.65598		678
666		652		14		328		16.2521		2.95317		543
666		665		1		338		18.5578		26.6935		376
666		665		1		339		41.7776		5.08987		594
666		666		0		340		30.734		0		171
667		0		667		0		0		0		54111
667		495		172		249		15.4587		2.3507		383
667		549		118		276		24.9727		2.57735		931
667		587		80		291		24.4833		2.70559		1196
667		626		41		309		21.1225		3.27321		548
667		652		15		328		12.3946		2.33337		346
667		665		2		338		14.8911		3.94787		15
667		665		2		339		15.5062		2.60636		70
668		0		668		0		0		0		53470
668		495		173		249		32.9532		4.71681		678
668		549		119		276		24.8421		2.64433		861
668		587		81		291		24.8491		2.66196		1227
668		626		42		309		21.4187		3.41024		503
668		652		16		328		41.5802		7.79337		346
668		665		3		338		12.6962		15.7395		83
668		665		3		339		38.1048		20.7499		432
669		0		669		0		0		0		54283
669		495		174		249		19.3713		2.80944		572
669		549		120		276		24.3472		2.58512		903
669		587		82		291		24.212		2.63119		1212
669		626		43		309		15.4274		2.34294		478
669		652		17		328		19.1476		9.07077		127
669		665		4		338		12.9479		3.85759		25
670		0		670		0		0		0		52043
670		495		175		249		40.2161		5.24807		752
670		549		121		276		37.3679		4.1438		992
670		587		83		291		25.3905		2.79471		1363
670		626		44		309		18.3194		2.77248		574
670		652		18		328		40.8616		6.46478		844
670		665		5		338		17.6627		15.4935		384
670		670		0		341		33.0003		0		648
671		0		671		0		0		0		53887
671		495		176		249		18.2655		2.5709		556
671		549		122		276		24.5487		2.53574		863
671		587		84		291		25.4945		2.52003		1221
671		626		45		309		15.8087		2.25353		418
671		652		19		328		22.7801		2.03619		400
671		665		6		338		13.7491		4.39193		52
671		670		1		341		33.0003		2.49475		203
672		0		672		0		0		0		54090
672		495		177		249		18.5293		2.69863		590
672		549		123		276		24.8381		2.64411		856
672		587		85		291		24.3645		2.46056		1185
672		626		46		309		13.8276		2.42288		417
672		652		20		328		30.611		8.96287		137
672		665		7		338		8.89465		4.26044		67
672		670		2		341		36.0064		41.0639		258
673		0		673		0		0		0		54279
673		495		178		249		18.6612		2.74614		412
673		549		124		276		23.4468		2.54639		832
673		587		86		291		23.4698		2.42481		1151
673		626		47		309		13.9612		2.47304		398
673		652		21		328		14.5557		3.93446		310
673		670		3		341		30.6927		71.9443		217
673		673		0		342		0		0		1
674		0		674		0		0		0		52759
674		495		179		249		18.9209		2.73866		721
674		549		125		276		23.5977		2.46736		950
674		587		87		291		24.1034		2.82225		1319
674		626		48		309		16.0007		2.62684		551
674		652		22		328		38.1639		7.67225		400
674		670		4		341		41.6684		7.12037		628
674		674		0		343		33.252		0		269
674		674		0		344		2		0		3
675		0		675		0		0		0		54344
675		495		180		249		19.2805		2.74449		608
675		549		126		276		24.0651		2.67689		782
675		587		88		291		23.375		2.72964		1194
675		626		49		309		14.6472		2.27955		345
675		652		23		328		11.2332		2.17734		292
675		670		5		341		9.21548		1.2		30
675		674		1		343		13.0637		3.14423		5
676		0		676		0		0		0		54316
676		495		181		249		15.351		2.54194		378
676		549		127		276		23.6372		2.62025		843
676		587		89		291		22.439		2.3291		1119
676		626		50		309		42.4016		7.59218		441
676		652		24		328		10.9166		2.34288		196
676		670		6		341		17.0923		8.28354		243
676		674		2		343		11.4062		10.9486		64
677		0		677		0		0		0		54313
677		495		182		249		19.6445		3.12634		563
677		549		128		276		23.1713		2.57791		795
677		587		90		291		23.272		2.44896		1174
677		626		51		309		35.2979		3.00783		495
677		652		25		328		10.2429		2.5354		241
677		670		7		341		23.4217		22.402		19
678		0		678		0		0		0		52248
678		495		183		249		28.4898		3.92329		663
678		549		129		276		22.8132		2.85463		640
678		587		91		291		22.6907		2.69567		1254
678		626		52		309		32.7987		2.83288		777
678		652		26		328		28.3485		7.08191		268
678		670		8		341		29.7728		22.402		568
678		678		0		345		30.129		0		714
678		678		0		346		41.0559		0		468
679		0		679		0		0		0		54808
679		495		184		249		18.9119		2.87383		530
679		549		130		276		21.0544		2.58904		585
679		587		92		291		21.2991		2.18335		987
679		626		53		309		39.663		3.62632		314
679		670		9		341		19.0662		2.66732		303
679		678		1		345		15.1847		1.53794		73
680		0		680		0		0		0		55082
680		495		185		249		12.6122		2.04979		72
680		549		131		276		22.3159		2.7828		533
680		587		93		291		22.0491		2.57198		981
680		626		54		309		31.9195		5.50553		282
680		670		10		341		36.9491		6.02955		478
680		680		0		347		11.2614		0		144
680		680		0		348		4.30563		0		28
681		0		681		0		0		0		54644
681		495		186		249		20.6885		8.23615		553
681		549		132		276		18.0511		2.79276		535
681		587		94		291		20.8073		2.51869		857
681		626		55		309		40.8855		6.25648		440
681		670		11		341		16.4442		2.53126		513
681		681		0		349		9.19298		0		58
682		0		682		0		0		0		53117
682		495		187		249		17.878		2.62173		589
682		549		133		276		21.2357		2.96013		616
682		587		95		291		22.6362		2.72426		883
682		626		56		309		37.0927		3.47206		675
682		670		12		341		33.4374		4.55025		787
682		681		1		349		41.0771		0		794
682		682		0		350		36.6439		0		131
682		682		0		351		2.83824		0		8
683		0		683		0		0		0		54741
683		495		188		249		19.8938		3.67413		386
683		549		134		276		19.58		2.79258		573
683		587		96		291		20.3151		2.40448		720
683		626		57		309		36.0142		2.9982		448
683		670		13		341		20.056		2.55601		564
683		681		2		349		22.8183		2.12697		145
683		682		1		350		16.8758		1.74236		23
684		0		684		0		0		0		54734
684		495		189		249		16.5286		3.01867		450
684		549		135		276		19.1765		2.93441		531
684		587		97		291		20.7137		2.75926		716
684		626		58		309		22.5824		2.73288		341
684		670		14		341		18.9728		2.58944		635
684		681		3		349		28.0538		7.85781		171
684		682		2		350		5.73407		2.07959		14
684		684		0		352		3		0		8
685		0		685		0		0		0		54780
685		495		190		249		19.1331		3.06261		472
685		549		136		276		19.069		2.87067		579
685		587		98		291		20.7118		2.5951		676
685		626		59		309		15.1065		2.77636		452
685		670		15		341		19.2689		2.61176		611
685		682		3		350		6.16151		4.28752		27
685		684		1		352		1.86339		0		3
686		0		686		0		0		0		53484
686		495		191		249		31.2351		5.0722		552
686		549		137		276		20.9679		2.98808		632
686		587		99		291		21.4811		2.89029		721
686		626		60		309		17.7611		2.86391		568
686		670		16		341		30.2542		3.9916		795
686		682		4		350		34.1323		42.1827		51
686		686		0		353		31.7169		0		797
687		0		687		0		0		0		55359
687		495		192		249		16.038		2.24076		11
687		549		138		276		19.7957		2.80993		542
687		587		100		291		20.5608		2.566		636
687		626		61		309		16.7078		2.67851		421
687		670		17		341		20.142		2.71029		622
687		686		1		353		22.9195		1.61939		9
688		0		688		0		0		0		54619
688		495		193		249		17.6058		11.9107		419
688		549		139		276		19.3164		2.81023		572
688		587		101		291		19.1587		2.58667		609
688		626		62		309		16.4309		2.60036		465
688		670		18		341		18.7984		2.52734		601
688		686		2		353		11.6668		8.34871		274
688		688		0		354		6.00521		0		38
688		688		0		355		1.5		0		3
689		0		689		0		0		0		54928
689		495		194		249		12.9631		2.34169		370
689		549		140		276		19.3376		2.74987		499
689		587		102		291		18.9217		2.55831		594
689		626		63		309		17.5596		2.69464		523
689		670		19		341		19.6591		2.72283		620
689		686		3		353		6.98619		1.72034		66
690		0		690		0		0		0		53687
690		495		195		249		17.754		2.99909		496
690		549		141		276		21.4674		2.91172		643
690		587		103		291		20.5371		2.74614		685
690		626		64		309		19.6591		2.98256		735
690		670		20		341		20.0707		2.6617		720
690		690		0		356		41.6796		0		392
690		690		0		357		11.2114		0		238
690		690		0		358		2.5		0		4
691		0		691		0		0		0		55238
691		549		142		276		18.6494		2.53965		570
691		587		104		291		19.2988		2.45822		575
691		626		65		309		19.1913		2.7773		603
691		670		21		341		18.9971		2.49189		612
691		690		1		356		40.9429		6.63353		2
692		0		692		0		0		0		54852
692		549		143		276		18.1279		2.61933		534
692		587		105		291		18.8177		2.60663		579
692		626		66		309		19.5676		2.75422		664
692		670		22		341		19.02		2.51201		563
692		690		2		356		1.01612		0		2
692		692		0		359		15.7341		0		406
693		0		693		0		0		0		54793
693		549		144		276		18.4701		2.66147		575
693		587		106		291		18.487		2.58577		613
693		626		67		309		19.2423		2.72718		693
693		670		23		341		18.5987		2.64068		594
693		690		3		356		1.01612		0		2
693		692		1		359		15.1249		0		330
694		0		694		0		0		0		54335
694		549		145		276		19.511		2.67877		639
694		587		107		291		20.2124		2.7737		656
694		626		68		309		20.5612		2.63041		834
694		670		24		341		20.2923		2.76982		695
694		690		4		356		36.4539		1.23302		12
694		692		2		359		15.1249		0		424
694		694		0		360		2.35702		0		5
695		0		695		0		0		0		55142
695		549		146		276		19.2991		2.49992		578
695		587		108		291		18.0887		2.60245		574
695		626		69		309		19.2421		2.43108		719
695		670		25		341		18.1201		2.37983		584
695		692		3		359		9.43817		0		3
696		0		696		0		0		0		54848
696		549		147		276		17.7727		2.51927		554
696		587		109		291		17.6495		2.65582		615
696		626		70		309		19.7319		2.42727		702
696		670		26		341		18.419		2.6729		534
696		692		4		359		15.7613		0		347
697		0		697		0		0		0		54965
697		549		148		276		18.2743		2.60621		544
697		587		110		291		18.1163		2.65911		568
697		626		71		309		19.7728		2.48838		720
697		670		27		341		17.7922		2.58633		574
697		692		5		359		10.4009		0		226
697		697		0		361		1.5		0		3
698		0		698		0		0		0		54218
698		549		149		276		20.167		2.73231		641
698		587		111		291		20.8167		2.92622		655
698		626		72		309		24.2598		2.69587		930
698		670		28		341		19.7342		2.69295		676
698		692		6		359		15.3314		0		369
698		698		0		362		12.1655		0		111
699		0		699		0		0		0		55110
699		549		150		276		18.1502		2.57226		545
699		587		112		291		18.4132		2.49968		573
699		626		73		309		21.7934		2.39865		777
699		670		29		341		18.483		2.71722		553
699		698		1		362		6.19724		2.12086		42
700		0		700		0		0		0		54919
700		549		151		276		18.3208		2.54906		581
700		587		113		291		18.9459		2.74207		571
700		626		74		309		20.5455		2.43331		786
700		670		30		341		18.3556		2.73376		521
700		698		2		362		6.17431		2.78232		34
700		700		0		363		10.3078		0		188
701		0		701		0		0		0		54931
701		549		152		276		17.4651		2.52333		529
701		587		114		291		18.2527		2.61273		581
701		626		75		309		19.9695		2.41343		781
701		670		31		341		17.428		2.66757		504
701		698		3		362		3.37067		1.92109		13
701		700		1		363		13.6685		0		261
702		0		702		0		0		0		53342
702		549		153		276		19.885		2.73034		644
702		587		115		291		19.2524		2.74408		612
702		626		76		309		25.3218		2.68909		992
702		670		32		341		29.5424		4.32151		990
702		698		4		362		20.6186		35.8357		252
702		700		2		363		14.5638		0		281
702		702		0		364		30.6533		0		487
703		0		703		0		0		0		55130
703		549		154		276		18.4955		2.63015		567
703		587		116		291		18.1703		2.67371		538
703		626		77		309		21.3692		2.41482		751
703		670		33		341		18.2405		2.64615		468
703		700		3		363		10.3004		0		146
704		0		704		0		0		0		54990
704		549		155		276		16.7413		2.4762		571
704		587		117		291		17.0139		2.56997		545
704		626		78		309		22.106		2.59108		830
704		670		34		341		17.7137		2.6278		556
704		700		4		363		4.84454		0		4
704		704		0		365		8.26982		0		101
704		704		0		366		2		0		3
705		0		705		0		0		0		55152
705		549		156		276		18.7287		2.70906		530
705		587		118		291		18.5036		2.71086		535
705		626		79		309		20.535		2.41763		781
705		670		35		341		17.9358		2.77335		459
705		700		5		363		9.63703		0		143
706		0		706		0		0		0		54265
706		549		157		276		21.396		2.95098		659
706		587		119		291		19.2135		2.75568		594
706		626		80		309		24.3562		2.62669		1035
706		670		36		341		42.9727		45.2223		861
706		700		6		363		18.0416		13.3722		185
706		706		0		367		0		0		1
707		0		707		0		0		0		55038
707		549		158		276		21.5391		2.82001		599
707		587		120		291		17.8238		2.71588		511
707		626		81		309		23.1247		2.42865		806
707		670		37		341		20.4809		1.9976		509
707		700		7		363		18.0041		5.49094		137
708		0		708		0		0		0		55244
708		549		159		276		18.3206		2.46162		561
708		587		121		291		18.1435		2.7503		509
708		626		82		309		23.0294		2.55082		792
708		670		38		341		16.584		4.03246		466
708		700		8		363		15.7449		14.2596		28
709		0		709		0		0		0		55224
709		549		160		276		16.8752		2.49403		497
709		587		122		291		16.375		2.45068		491
709		626		83		309		24.3164		2.63872		809
709		670		39		341		14.6367		2.26067		420
709		700		9		363		25.2523		4.26428		159
710		0		710		0		0		0		54067
710		549		161		276		19.6778		2.82301		603
710		587		123		291		18.9235		2.9149		538
710		626		84		309		24.299		2.81558		956
710		670		40		341		27.5969		5.26567		466
710		700		10		363		28.5176		4.08528		290
710		710		0		368		29.0736		0		663
710		710		0		369		33.2415		0		17
711		0		711		0		0		0		55369
711		549		162		276		17.7893		2.51365		523
711		587		124		291		16.5657		2.58342		446
711		626		85		309		20.6903		2.2981		719
711		670		41		341		13.7749		2.5556		340
711		700		11		363		12.3373		2.45585		203
712		0		712		0		0		0		55354
712		549		163		276		17.6778		2.60658		486
712		587		125		291		17.9966		2.85075		427
712		626		86		309		18.462		2.57572		621
712		670		42		341		12.6376		2.48719		326
712		700		12		363		13.2622		2.89806		316
712		712		0		370		11.3691		0		67
712		712		0		371		1.5		0		3
713		0		713		0		0		0		55279
713		549		164		276		17.4374		2.71123		498
713		587		126		291		16.8816		2.69829		405
713		626		87		309		19.7849		2.78206		685
713		670		43		341		14.0485		2.5829		343
713		700		13		363		12.0795		2.38466		277
713		712		1		371		8.78413		0		68
713		713		0		372		10.0918		0		45
714		0		714		0		0		0		53842
714		549		165		276		18.6059		2.83288		536
714		587		127		291		18.1016		3.05832		451
714		626		88		309		21.0671		2.70574		799
714		670		44		341		27.4107		5.62517		415
714		700		14		363		24.7672		7.19249		473
714		712		2		371		27.1182		0		425
714		713		1		372		8.35999		3.69566		42
714		714		0		373		31.2609		0		617
715		0		715		0		0		0		55531
715		549		166		276		16.724		2.45425		487
715		587		128		291		16.8917		2.92901		348
715		626		89		309		18.474		2.51011		566
715		670		45		341		14.1659		2.68706		305
715		700		15		363		13.4128		2.20469		332
715		714		1		373		28.4566		1.86232		31
716		0		716		0		0		0		55590
716		549		167		276		16.5437		2.49603		435
716		587		129		291		16.213		2.85183		362
716		626		90		309		19.4816		2.83261		603
716		670		46		341		12.9361		2.66771		310
716		700		16		363		12.2602		2.64569		269
716		714		2		373		4.17395		2.45164		25
716		716		0		374		1.79506		0		6
717		0		717		0		0		0		55462
717		549		168		276		16.9859		2.62098		492
717		587		130		291		16.9439		2.84606		353
717		626		91		309		15.8204		2.32073		521
717		670		47		341		15.4969		2.80744		325
717		700		17		363		15.7535		3.07828		447
718		0		718		0		0		0		54304
718		549		169		276		18.3882		2.5176		507
718		587		131		291		18.1412		3.05649		379
718		626		92		309		19.2743		2.67899		697
718		670		48		341		15.4228		2.77733		404
718		700		18		363		14.8855		2.48558		499
718		718		0		375		12.9623		0		323
718		718		0		376		13.4164		0		117
718		718		0		377		32.9752		0		370
719		0		719		0		0		0		55245
719		549		170		276		16.7418		2.38701		472
719		587		132		291		15.275		2.6472		311
719		626		93		309		17.9158		2.66841		501
719		670		49		341		15.6865		2.61643		378
719		700		19		363		14.2657		2.41608		404
719		718		1		375		10.801		9.50644		285
719		718		1		376		3.35222		0		4
720		0		720		0		0		0		55747
720		549		171		276		16.1203		2.45103		409
720		587		133		291		15.0267		2.77355		310
720		626		94		309		15.5441		2.42486		449
720		670		50		341		13.5343		2.63597		312
720		700		20		363		14.33		2.54248		373
721		0		721		0		0		0		55546
721		549		172		276		16.564		2.52065		473
721		587		134		291		15.397		2.87813		301
721		626		95		309		16.9386		2.90984		497
721		670		51		341		16.7601		2.87198		375
721		700		21		363		13.8759		2.50224		371
721		721		0		378		4.89798		0		37
722		0		722		0		0		0		54673
722		549		173		276		17.8018		2.48217		495
722		587		135		291		17.2016		3.0107		350
722		626		96		309		16.1886		2.44641		597
722		670		52		341		16.2103		2.78668		413
722		700		22		363		15.5483		2.83688		519
722		721		1		378		11.4741		7.36196		100
722		722		0		379		34.0075		0		415
722		722		0		380		8.06226		0		38
723		0		723		0		0		0		55601
723		549		174		276		16.2729		2.36167		443
723		587		136		291		15.3707		2.76281		293
723		626		97		309		15.856		2.79079		401
723		670		53		341		15.3206		2.50755		357
723		700		23		363		15.0487		2.51898		388
723		721		2		378		8.66799		2.61329		62
723		722		1		380		6.7566		3.87846		55
724		0		724		0		0		0		55685
724		549		175		276		16.309		2.46351		410
724		587		137		291		15.2278		2.63349		295
724		626		98		309		13.71		2.38469		326
724		670		54		341		13.8113		2.46037		339
724		700		24		363		15.4365		2.71039		412
724		721		3		378		8.49185		11.7627		3
724		724		0		381		11.6938		0		130
725		0		725		0		0		0		55419
725		549		176		276		16.2609		2.54656		452
725		587		138		291		15.1108		2.88951		293
725		626		99		309		17.8746		3.79777		323
725		670		55		341		15.0252		2.70463		370
725		700		25		363		15.5512		2.73153		419
725		721		4		378		32.3125		30.3522		169
725		724		1		381		4.66433		0		6
725		725		0		382		11.4115		0		149
726		0		726		0		0		0		54209
726		549		177		276		18.2459		2.5679		496
726		587		139		291		17.2892		2.91629		340
726		626		100		309		19.4701		3.46642		492
726		670		56		341		35.0558		6.30125		435
726		700		26		363		16.8766		3.65774		495
726		721		5		378		38.9712		5.13014		155
726		724		2		381		40.5769		2.54683		389
726		725		1		382		10.9811		0		298
726		726		0		383		19.7737		0		291
727		0		727		0		0		0		55740
727		549		178		276		16.8584		2.43955		433
727		587		140		291		15.7075		2.72687		295
727		626		101		309		18.8649		3.35854		289
727		670		57		341		14.161		2.21067		303
727		700		27		363		15.3003		2.73484		268
727		721		6		378		8.05139		1.22638		24
727		724		3		381		20.0463		2.32059		13
727		725		2		382		9.51865		2.33308		190
727		726		1		383		12.3408		3.61618		43
727		727		0		384		1		0		2
728		0		728		0		0		0		55709
728		549		179		276		16.9578		2.71326		390
728		587		141		291		16.0635		2.64125		305
728		626		102		309		12.5878		2.64758		237
728		670		58		341		15.2004		2.92099		329
728		700		28		363		17.1368		3.09297		443
728		725		3		382		9.25274		2.40951		187
729		0		729		0		0		0		55803
729		549		180		276		15.3402		2.43328		422
729		587		142		291		16.0635		2.79812		312
729		626		103		309		9.89832		2.69905		115
729		670		59		341		13.9475		2.67216		332
729		700		29		363		16.155		2.72013		338
729		725		4		382		7.38272		2.14728		109
729		729		0		385		36.2373		0		169
730		0		730		0		0		0		55776
730		549		181		276		17.0518		2.66842		396
730		587		143		291		16.5185		2.66079		321
730		626		104		309		8.40614		5.60508		90
730		670		60		341		14.8161		2.78747		317
730		700		30		363		16.7705		3.43351		451
730		725		5		382		6.32203		3.09852		16
730		729		1		385		24.665		4.29297		233
731		0		731		0		0		0		54136
731		549		182		276		18.1108		2.74321		460
731		587		144		291		18.3445		2.72621		369
731		626		105		309		11.9788		4.68773		225
731		670		61		341		16.7031		2.88755		436
731		700		31		363		15.8181		3.36237		498
731		725		6		382		13.6772		7.90249		417
731		729		2		385		14.8804		3.30676		417
731		731		0		386		15.7542		0		202
731		731		0		387		29.6057		0		423
731		731		0		388		3.07318		0		17
732		0		732		0		0		0		55923
732		549		183		276		16.6468		2.51758		376
732		587		145		291		27.7367		5.59418		342
732		626		106		309		9.67979		2.58913		157
732		670		62		341		15.6938		2.47589		338
732		700		32		363		13.3685		2.79473		246
732		725		7		382		9.99293		2.03364		171
732		732		0		389		12.6415		0		47
733		0		733		0		0		0		55848
733		549		184		276		15.1125		2.45118		374
733		587		146		291		15.9945		2.49014		320
733		670		63		341		13.8655		2.8787		317
733		700		33		363		17.648		3.73594		491
733		725		8		382		10.7773		3.4838		237
733		732		1		389		5.99995		1.92796		13
734		0		734		0		0		0		56003
734		549		185		276		15.6578		2.60178		303
734		587		147		291		16.066		2.41001		346
734		670		64		341		15.4651		2.73955		319
734		700		34		363		15.3835		2.54507		352
734		725		9		382		10.0702		2.77461		229
734		732		2		389		7.86886		6.51965		48
735		0		735		0		0		0		55096
735		549		186		276		14.4217		2.60256		364
735		587		148		291		17.1816		2.3407		396
735		670		65		341		16.709		3.0224		460
735		700		35		363		17.2111		2.93433		535
735		725		10		382		12.7667		2.91938		428
735		735		0		390		8.63547		0		73
735		735		0		391		8.49837		0		67
735		735		0		392		42.0869		0		181
736		0		736		0		0		0		55857
736		549		187		276		13.5376		2.34706		282
736		587		149		291		15.6484		2.34616		355
736		670		66		341		14.874		2.44999		409
736		700		36		363		15.7608		2.56546		420
736		725		11		382		11.2346		2.02934		253
736		735		1		390		6.18694		1.74196		24
737		0		737		0		0		0		56074
737		549		188		276		12.4949		2.43872		293
737		587		150		291		14.6078		2.32738		343
737		670		67		341		15.1501		2.54648		407
737		700		37		363		15.5639		2.61817		419
737		725		12		382		8.61366		4.49926		62
737		737		0		393		1		0		2
738		0		738		0		0		0		55929
738		549		189		276		11.9663		2.30947		274
738		587		151		291		15.1202		2.28862		345
738		670		68		341		15.459		2.7903		346
738		700		38		363		15.6785		2.57147		309
738		725		13		382		10.5285		4.31658		214
738		738		0		394		11.025		0		183
739		0		739		0		0		0		55092
739		549		190		276		13.4385		2.54457		334
739		587		152		291		15.7448		2.30186		390
739		670		69		341		16.4333		2.76904		442
739		700		39		363		16.9842		2.91668		506
739		725		14		382		12.1612		2.61393		329
739		738		1		394		12.2699		4.18597		270
739		739		0		395		5		0		19
739		739		0		396		38.2238		0		218
740		0		740		0		0		0		56051
740		549		191		276		12.7796		2.34372		273
740		587		153		291		15.7448		2.30186		339
740		670		70		341		15.492		2.32264		401
740		700		40		363		16.3676		2.65345		404
740		725		15		382		8.37988		2.0354		93
740		739		1		396		29.0109		2.43477		39
741		0		741		0		0		0		56259
741		549		192		276		12.1825		2.31973		260
741		587		154		291		14.4359		2.26909		313
741		670		71		341		14.3595		2.53625		362
741		700		41		363		14.0284		2.44238		260
741		725		16		382		5.89085		2.84992		50
741		739		2		396		4.15615		1.83423		4
741		741		0		397		8.13941		0		92
742		0		742		0		0		0		56184
742		549		193		276		12.5368		2.46409		258
742		587		155		291		15.0382		2.29862		338
742		670		72		341		14.4546		2.52026		338
742		700		42		363		15.3805		3.115		404
742		725		17		382		6.14235		3.03019		78
743		0		743		0		0		0		55233
743		549		194		276		14.104		2.56536		286
743		587		156		291		15.4238		2.26615		359
743		670		73		341		16.5196		2.62554		455
743		700		43		363		18.5269		3.02404		493
743		725		18		382		11.4081		3.68444		281
743		743		0		398		8.19892		0		133
743		743		0		399		11.694		0		100
743		743		0		400		10.198		0		147
743		743		0		401		8.59261		0		113
744		0		744		0		0		0		56206
744		549		195		276		12.9569		2.45022		258
744		587		157		291		14.1773		2.18149		318
744		670		74		341		14.8682		2.2804		376
744		700		44		363		15.0219		2.52309		267
744		725		19		382		8.57095		2.30642		56
744		743		1		399		8.67427		11.2489		119
745		0		745		0		0		0		56276
745		549		196		276		12.0323		2.35943		237
745		587		158		291		14.6383		2.28263		273
745		670		75		341		14.4943		2.5591		344
745		700		45		363		14.5532		2.88243		408
745		725		20		382		6.108		4.34926		62
746		0		746		0		0		0		56290
746		549		197		276		13.6431		2.56685		263
746		587		159		291		14.9007		2.47938		322
746		670		76		341		15.0689		2.56355		340
746		700		46		363		16.6523		2.84317		385
747		0		747		0		0		0		55819
747		549		198		276		15.6105		2.80072		310
747		587		160		291		15.119		2.29892		348
747		670		77		341		15.1607		2.695		391
747		700		47		363		17.3242		2.87471		442
747		747		0		402		7.61577		0		66
747		747		0		403		13.2358		0		79
747		747		0		404		10.2267		0		133
747		747		0		405		10.2956		0		12
748		0		748		0		0		0		56073
748		549		199		276		13.8606		2.46585		234
748		587		161		291		14.104		2.24873		289
748		670		78		341		13.9923		2.25913		334
748		700		48		363		15.9864		2.61902		413
748		747		1		404		14.3699		3.62759		257
749		0		749		0		0		0		56273
749		549		200		276		12.8524		2.47507		261
749		587		162		291		13.1108		2.36134		284
749		670		79		341		13.5902		2.33122		308
749		700		49		363		16.0226		2.93953		349
749		747		2		404		11.5246		6.83758		125
750		0		750		0		0		0		56253
750		549		201		276		12.4172		2.39692		270
750		587		163		291		13.1669		2.33605		283
750		670		80		341		13.4237		2.26318		255
750		700		50		363		12.055		3.9747		290
750		747		3		404		10.5475		3.15546		234
750		750		0		406		4.54006		0		15
751		0		751		0		0		0		55480
751		549		202		276		13.4594		2.42934		302
751		587		164		291		13.1453		2.44514		304
751		670		81		341		31.1078		6.48115		344
751		700		51		363		18.6051		3.54082		487
751		747		4		404		12.7797		2.83739		417
751		751		0		407		6.4791		0		84
751		751		0		408		33.017		0		182
752		0		752		0		0		0		56233
752		549		203		276		11.6482		2.25822		228
752		587		165		291		11.7657		2.38517		252
752		670		82		341		11.9684		2.43377		289
752		700		52		363		13.1415		2.23354		329
752		747		5		404		12.0866		2.2612		269
753		0		753		0		0		0		56330
753		549		204		276		11.8778		2.37661		270
753		587		166		291		11.5521		2.29749		256
753		670		83		341		12.0749		2.63182		288
753		700		53		363		13.6236		2.56797		342
753		747		6		404		12.3787		2.76799		114
754		0		754		0		0		0		56186
754		549		205		276		11.4456		2.28479		248
754		587		167		291		11.3385		2.28606		248
754		670		84		341		11.6546		2.41786		227
754		700		54		363		14.9907		3.24587		338
754		747		7		404		15.2997		3.50304		353
755		0		755		0		0		0		55591
755		549		206		276		12.6728		2.54734		299
755		587		168		291		13.2871		2.62687		287
755		670		85		341		13.6748		3.04039		333
755		700		55		363		16.7042		3.07248		452
755		747		8		404		15.9725		2.80898		622
755		755		0		409		39.4588		0		11
755		755		0		410		1.66667		0		5
756		0		756		0		0		0		56048
756		549		207		276		11.2341		2.24349		234
756		587		169		291		11.103		2.3697		239
756		670		86		341		11.6535		2.2742		265
756		700		56		363		15.994		2.62217		333
756		747		9		404		14.7855		2.08872		481
757		0		757		0		0		0		55975
757		549		208		276		11.9053		2.42331		242
757		587		170		291		11.5901		2.4277		253
757		670		87		341		12.465		2.70996		258
757		700		57		363		14.4928		2.68763		356
757		747		10		404		14.4138		2.31405		516
758		0		758		0		0		0		56006
758		549		209		276		11.2107		2.20905		270
758		587		171		291		11.0842		2.28434		249
758		670		88		341		11.5568		2.57429		244
758		700		58		363		14.7682		2.73508		332
758		747		11		404		14.782		2.27133		499
759		0		759		0		0		0		55361
759		549		210		276		13.7454		2.5602		306
759		587		172		291		12.0761		2.47665		272
759		670		89		341		13.336		3.04284		316
759		700		59		363		16.0759		2.86099		412
759		747		12		404		22.7117		3.44878		701
759		759		0		411		32.1147		0		232
760		0		760		0		0		0		56038
760		549		211		276		11.5718		2.16532		222
760		587		173		291		11.4519		2.36352		225
760		670		90		341		10.7854		2.37212		226
760		700		60		363		14.6995		2.48684		330
760		747		13		404		20.1858		2.63448		559
761		0		761		0		0		0		55999
761		549		212		276		10.9835		2.30148		263
761		587		174		291		11.423		2.51523		215
761		670		91		341		13.0477		3.15575		251
761		700		61		363		11.6744		2.41897		285
761		747		14		404		18.6317		2.70603		587
762		0		762		0		0		0		55857
762		549		213		276		14.2278		2.7281		233
762		587		175		291		10.921		2.41069		234
762		670		92		341		11.6119		2.45479		241
762		700		62		363		16.462		3.43158		336
762		747		15		404		19.5943		2.62217		699
763		0		763		0		0		0		55362
763		549		214		276		15.1114		2.65396		304
763		587		176		291		11.8122		2.46301		246
763		670		93		341		12.7168		2.90146		291
763		700		63		363		15.0434		2.7023		364
763		747		16		404		39.785		4.85804		904
763		763		0		412		12.2656		0		103
763		763		0		413		5.54024		0		26
764		0		764		0		0		0		55803
764		549		215		276		13.0936		2.35499		263
764		587		177		291		10.7644		2.2867		200
764		670		94		341		11.6794		2.45339		229
764		700		64		363		13.451		2.48768		308
764		747		17		404		20.5703		2.54107		793
764		764		0		414		2.5		0		4
765		0		765		0		0		0		55954
765		549		216		276		12.7757		2.31895		230
765		587		178		291		11.1276		2.5769		220
765		670		95		341		10.8055		2.2637		231
765		700		65		363		12.2074		2.79905		201
765		747		18		404		19.9699		2.53089		764
766		0		766		0		0		0		55808
766		549		217		276		11.1571		2.35141		245
766		587		179		291		11.0054		2.4264		209
766		670		96		341		11.4598		2.87081		225
766		700		66		363		12.8678		2.8681		304
766		747		19		404		20.3105		2.44934		809
767		0		767		0		0		0		55407
767		549		218		276		12.491		2.3196		296
767		587		180		291		11.2899		2.5031		242
767		670		97		341		11.8961		2.63626		276
767		700		67		363		13.8203		2.77866		310
767		747		20		404		21.5812		2.54839		992
767		767		0		415		38.3275		0		77
768		0		768		0		0		0		55768
768		549		219		276		11.9273		2.18257		222
768		587		181		291		42.9112		9.33551		193
768		670		98		341		9.90291		2.26868		216
768		700		68		363		11.5729		2.38668		248
768		747		21		404		21.8842		2.36143		893
768		768		0		416		5.47159		0		35
768		768		0		417		19.8718		0		25
769		0		769		0		0		0		55840
769		549		220		276		11.0587		2.30878		260
769		587		182		291		10.318		2.38895		178
769		670		99		341		9.6033		2.32417		203
769		700		69		363		11.3988		2.60814		250
769		747		22		404		20.2276		2.29401		783
769		768		1		417		19.8652		3.079		86
770		0		770		0		0		0		55829
770		549		221		276		10.7592		2.08288		243
770		587		183		291		10.4217		2.3769		185
770		670		100		341		10.1004		2.30283		214
770		700		70		363		11.2726		2.51591		239
770		747		23		404		17.3901		2.31412		589
770		768		2		417		19.8652		3.079		298
770		770		0		418		1.11803		0		3
771		0		771		0		0		0		54939
771		549		222		276		11.2325		2.22124		280
771		587		184		291		10.7649		2.35782		230
771		670		101		341		11.196		2.69297		248
771		700		71		363		12.9364		2.92445		284
771		747		24		404		17.2276		2.53007		670
771		768		3		417		19.6013		2.81736		431
771		770		1		418		14.3575		0		135
771		771		0		419		11.2089		0		192
771		771		0		420		40.6646		0		191
772		0		772		0		0		0		55565
772		549		223		276		10.7685		2.15612		243
772		587		185		291		9.7592		2.12953		164
772		670		102		341		9.56245		2.19303		181
772		700		72		363		11.2699		2.3776		239
772		747		25		404		16.1944		2.41296		544
772		768		4		417		15.2013		2.69679		346
772		770		2		418		15.5323		4.12584		275
772		771		1		419		8.01873		2.36317		43
773		0		773		0		0		0		55369
773		549		224		276		10.9444		2.32694		220
773		587		186		291		11.0133		2.55007		192
773		670		103		341		10.9949		2.65007		214
773		700		73		363		10.9239		2.58649		246
773		747		26		404		16.8294		2.69049		501
773		768		5		417		29.9479		5.51197		440
773		770		3		418		17.04		2.74556		387
773		771		2		419		5.50265		3.21918		31
774		0		774		0		0		0		55418
774		549		225		276		10.0106		2.14494		229
774		587		187		291		9.83099		2.35338		160
774		670		104		341		9.43149		2.25379		187
774		700		74		363		11.2336		2.71392		204
774		747		27		404		16.3652		2.5721		579
774		768		6		417		15.7676		2.29389		282
774		770		4		418		17.4538		2.95701		443
774		771		3		419		7.14005		3.62295		98
775		0		775		0		0		0		54491
775		549		226		276		10.4607		2.19724		227
775		587		188		291		10.7979		2.40084		208
775		670		105		341		11.3829		3.09485		243
775		700		75		363		11.8884		2.71392		262
775		747		28		404		18.396		2.56356		673
775		768		7		417		37.3052		5.98689		479
775		770		5		418		20.4009		3.23091		555
775		771		4		419		38.3122		21.2168		331
775		775		0		421		10.6768		0		131
776		0		776		0		0		0		55354
776		549		227		276		10.8405		2.2483		212
776		587		189		291		9.67		2.14366		164
776		670		106		341		9.31929		2.1476		178
776		700		76		363		10.5711		2.42617		180
776		747		29		404		16.3954		2.52586		543
776		768		8		417		15.2437		2.35982		333
776		770		6		418		22.4462		3.20135		631
776		771		5		419		10.444		1.73561		5
777		0		777		0		0		0		54971
777		549		228		276		9.7615		2.16795		188
777		587		190		291		8.65041		2.12636		124
777		670		107		341		9.64406		2.53783		172
777		700		77		363		11.847		2.9881		242
777		747		30		404		15.5396		2.48402		564
777		768		9		417		16.2424		2.68523		373
777		770		7		418		22.5996		2.89267		680
777		771		6		419		11.858		10.7121		286
778		0		778		0		0		0		54818
778		549		229		276		9.66788		2.12557		205
778		587		191		291		9.63663		2.40717		165
778		670		108		341		10.1512		2.56024		184
778		700		78		363		11.0783		2.61071		215
778		747		31		404		16.9523		2.58795		556
778		768		10		417		16.619		3.04373		403
778		770		8		418		22.4497		3.03159		724
778		771		7		419		16.2238		3.19514		330
779		0		779		0		0		0		54078
779		549		230		276		10.5119		2.18452		220
779		587		192		291		10.1402		2.33356		193
779		670		109		341		10.5625		2.9418		215
779		700		79		363		10.9511		2.6318		234
779		747		32		404		20.4925		2.78225		802
779		768		11		417		18.2342		2.79198		535
779		770		9		418		23.5993		3.1023		820
779		771		8		419		40.953		6.99267		493
779		779		0		422		3.09609		0		10
780		0		780		0		0		0		54765
780		549		231		276		9.89368		2.0554		193
780		587		193		291		8.33091		1.91901		96
780		670		110		341		8.67792		2.41589		127
780		700		80		363		9.64878		2.31229		181
780		747		33		404		18.4329		2.44015		623
780		768		12		417		17.5848		2.85585		465
780		770		10		418		23.5884		2.83854		896
780		771		9		419		11.4521		2.17523		254
781		0		781		0		0		0		54634
781		549		232		276		9.17601		2.00763		165
781		587		194		291		10.2028		2.46246		164
781		670		111		341		10.7076		2.99704		164
781		700		81		363		8.69215		2.42318		145
781		747		34		404		16.6922		2.44032		548
781		768		13		417		42.6827		6.5488		493
781		770		11		418		25.0538		2.95706		965
781		771		10		419		9.26008		2.28205		156
781		781		0		423		9.972		0		166
782		0		782		0		0		0		54461
782		549		233		276		8.18127		1.8268		139
782		587		195		291		8.15582		2.03751		94
782		670		112		341		8.83379		2.52307		137
782		700		82		363		12.4889		3.0645		202
782		747		35		404		17.4562		2.49623		617
782		768		14		417		17.3216		2.61834		449
782		770		12		418		25.5094		3.03888		1032
782		771		11		419		14.6398		3.14247		389
782		781		1		423		10.95		2.36079		80
783		0		783		0		0		0		53854
783		549		234		276		9.83375		2.14597		191
783		587		196		291		10.548		2.75805		200
783		670		113		341		10.8344		2.75877		182
783		700		83		363		11.166		2.63986		194
783		747		36		404		19.2359		2.77102		665
783		768		15		417		19.6937		2.71123		549
783		770		13		418		26.1597		2.89007		1123
783		771		12		419		14.4603		2.49388		482
783		781		2		423		8.1124		2.88008		115
783		783		0		424		8.78169		0		44
783		783		0		425		0		0		1
784		0		784		0		0		0		54518
784		549		235		276		8.99326		1.9837		175
784		587		197		291		9.23456		2.29813		130
784		670		114		341		9.41187		2.56007		136
784		700		84		363		10.9669		2.68618		160
784		747		37		404		18.1937		2.55115		547
784		768		16		417		18.4351		2.5778		411
784		770		14		418		25.7069		2.87141		1168
784		771		13		419		12.3789		2.2061		355
785		0		785		0		0		0		54631
785		549		236		276		8.62616		1.91355		151
785		587		198		291		9.23456		2.29813		88
785		670		115		341		8.616		2.49755		127
785		700		85		363		11.3514		2.92772		153
785		747		38		404		16.894		2.56402		546
785		768		17		417		18.038		2.65307		438
785		770		15		418		26.1079		2.86979		1210
785		771		14		419		12.5826		2.66468		255
785		785		0		426		0		0		1
786		0		786		0		0		0		54586
786		549		237		276		8.32584		1.8968		151
786		587		199		291		8.91344		2.25728		140
786		670		116		341		7.90162		2.24595		120
786		700		86		363		8.12656		2.31747		123
786		747		39		404		17.6445		2.66215		499
786		768		18		417		40.594		6.5932		447
786		770		16		418		28.3202		2.86567		1245
786		771		15		419		11.1331		2.49178		288
786		786		0		427		0		0		1
787		0		787		0		0		0		53520
787		549		238		276		9.4554		2.15047		172
787		587		200		291		9.34269		2.29425		159
787		670		117		341		37.9345		11.6289		167
787		700		87		363		14.1184		4.12635		186
787		747		40		404		20.5483		2.82685		612
787		768		19		417		40.1901		5.40799		517
787		770		17		418		30.3084		2.94692		1357
787		771		16		419		27.4652		5.03067		479
787		787		0		428		10.7463		0		54
787		787		0		429		20.6893		0		287
787		787		0		430		18.0409		0		90
788		0		788		0		0		0		54605
788		549		239		276		8.72404		1.87159		65
788		587		201		291		7.63816		1.82911		72
788		670		118		341		8.25956		2.00411		89
788		700		88		363		8.73294		2.18011		127
788		747		41		404		17.3034		2.61237		517
788		768		20		417		20.0325		2.83455		396
788		770		18		418		28.7513		2.61605		1317
788		771		17		419		11.5714		2.18535		311
788		787		1		428		5.62468		2.03823		16
788		787		1		429		20.573		4.74445		85
789		0		789		0		0		0		54428
789		549		240		276		10.9721		2.92605		176
789		587		202		291		9.56654		2.4446		117
789		670		119		341		7.13039		2.67625		102
789		700		89		363		11.8727		4.01513		121
789		747		42		404		15.8684		2.55064		490
789		768		21		417		16.031		2.72433		363
789		770		19		418		28.6616		2.57083		1326
789		771		18		419		10.9772		2.69085		252
789		787		2		428		9.74333		8.01948		58
789		787		2		429		9.15065		3.63457		167
790		0		790		0		0		0		54428
790		549		241		276		7.95047		1.75639		143
790		587		203		291		7.73743		1.99664		121
790		670		120		341		7.18719		2.33302		104
790		700		90		363		8.28156		2.40093		110
790		747		43		404		16.8603		2.52967		454
790		768		22		417		16.0072		2.8479		405
790		770		20		418		29.218		2.60533		1362
790		771		19		419		12.5095		3.91759		132
790		787		3		428		7.89694		3.16478		65
790		787		3		429		20.0962		4.47952		268
790		790		0		431		2.08891		0		8
791		0		791		0		0		0		53305
791		549		242		276		10.0629		2.30276		166
791		587		204		291		22.8807		5.30154		162
791		670		121		341		8.53463		2.83372		141
791		700		91		363		10.2158		2.89645		129
791		747		44		404		17.5295		2.88286		499
791		768		23		417		17.2247		2.94593		459
791		770		21		418		30.1278		2.63884		1471
791		771		20		419		40.9961		9.69913		406
791		787		4		428		14.5065		5.81996		156
791		787		4		429		18.4734		3.73756		527
791		790		1		431		34.8514		0		139
791		791		0		432		28.5876		0		40
792		0		792		0		0		0		54404
792		549		243		276		8.94263		1.93223		147
792		587		205		291		7.50765		1.75259		84
792		670		122		341		8.02138		2.29347		106
792		700		92		363		8.28706		2.52847		127
792		747		45		404		17.0912		2.593		395
792		768		24		417		16.5599		2.70566		348
792		770		22		418		29.068		2.57442		1458
792		771		21		419		8.71245		1.9368		198
792		787		5		428		11.318		3.15066		21
792		787		5		429		14.3628		2.34012		305
792		792		0		433		25.3314		0		7
793		0		793		0		0		0		54434
793		549		244		276		8.3464		1.87671		134
793		587		206		291		7.74175		2.05209		99
793		670		123		341		7.92348		2.67097		102
793		700		93		363		8.21445		2.6145		113
793		747		46		404		15.8642		2.76299		387
793		768		25		417		14.679		2.7801		327
793		770		23		418		29.8807		2.58613		1502
793		771		22		419		41.4834		9.61635		262
793		787		6		428		3.59849		2.1867		4
793		787		6		429		11.1504		2.29945		236
794		0		794		0		0		0		54703
794		549		245		276		7.85644		1.78718		117
794		587		207		291		6.744		1.80117		80
794		670		124		341		7.79154		2.32444		87
794		700		94		363		8.35253		2.6313		116
794		747		47		404		14.7653		2.84216		347
794		768		26		417		14.679		2.82873		329
794		770		24		418		29.9699		2.57695		1519
794		787		7		428		11.0294		17.7229		93
794		787		7		429		9.72052		2.39275		209
795		0		795		0		0		0		53679
795		549		246		276		7.50895		1.69928		120
795		587		208		291		8.22978		2.12598		124
795		670		125		341		9.85225		2.91457		132
795		700		95		363		8.4066		2.73732		125
795		747		48		404		17.5054		2.88362		409
795		768		27		417		17.2709		3.10698		358
795		770		25		418		30.3862		2.60966		1612
795		787		8		428		13.709		5.04638		185
795		787		8		429		18.0522		3.82816		532
795		795		0		434		10.1242		0		250
795		795		0		435		6.16649		0		61
795		795		0		436		10.3078		0		13
796		0		796		0		0		0		54388
796		549		247		276		7.76697		1.72406		115
796		587		209		291		7.22823		1.8488		89
796		670		126		341		6.87212		2.26571		87
796		700		96		363		7.98083		2.33381		92
796		747		49		404		14.971		2.67087		313
796		768		28		417		13.9724		2.61971		271
796		770		26		418		30.1983		2.56793		1561
796		787		9		428		14.0667		3.59437		175
796		787		9		429		14.3861		2.27452		455
796		795		1		434		8.09779		2.27645		54
797		0		797		0		0		0		54390
797		549		248		276		6.89889		1.52956		68
797		587		210		291		5.94577		1.47523		44
797		670		127		341		5.79604		2.19716		50
797		700		97		363		7.82261		2.64562		102
797		747		50		404		14.7323		2.75348		266
797		768		29		417		14.4091		2.84263		272
797		770		27		418		30.4142		3.05475		1566
797		787		10		428		13.1699		4.00091		134
797		787		10		429		15.7418		2.33562		503
797		795		2		434		10.4666		3.51701		205
798		0		798		0		0		0		54737
798		549		249		276		9.00761		1.99606		104
798		587		211		291		7.17241		1.95546		79
798		670		128		341		8.07885		3.64302		75
798		700		98		363		7.59685		2.7029		91
798		747		51		404		15.1311		2.73747		307
798		768		30		417		16.4742		3.27256		274
798		770		28		418		30.7797		2.60248		1579
798		787		11		428		14.9237		3.72973		9
798		787		11		429		14.9919		2.49438		345
799		0		799		0		0		0		53759
799		549		250		276		7.6281		1.66491		102
799		587		212		291		6.99712		1.88643		96
799		670		129		341		9.01154		2.98303		108
799		700		99		363		10.0286		3.54556		130
799		747		52		404		14.3134		2.43557		308
799		768		31		417		17.1699		3.27256		295
799		770		29		418		30.9752		3.15138		1721
799		787		12		428		15.8961		10.6849		263
799		787		12		429		18.2379		3.18834		698
799		799		0		437		7.96019		0		120
800		0		800		0		0		0		54776
800		549		251		276		7.32048		1.59618		83
800		587		213		291		5.72801		1.47942		53
800		670		130		341		7.34326		2.50816		66
800		700		100		363		8.22304		2.30523		77
800		747		53		404		14.0571		3.09903		216
800		768		32		417		16.6511		3.45661		117
800		770		30		418		30.6327		3.13002		1652
800		787		13		428		13.2487		2.59331		73
800		787		13		429		15.7408		2.23004		469
800		800		0		438		4.12311		0		18
801		0		801		0		0		0		54526
801		549		252		276		6.88072		1.52109		76
801		587		214		291		5.58967		1.44835		39
801		670		131		341		4.73863		2.15493		49
801		700		101		363		9.71043		4.9334		46
801		747		54		404		13.5607		2.77361		329
801		768		33		417		14.909		3.0359		215
801		770		31		418		30.2649		3.14336		1662
801		787		14		428		16.7302		6.01557		187
801		787		14		429		16.3473		2.63202		415
801		801		0		439		5.35189		0		56
802		0		802		0		0		0		54777
802		549		253		276		5.61694		1.19174		51
802		587		215		291		5.26272		1.28286		51
802		670		132		341		5.53199		2.76688		58
802		700		102		363		4.77422		2.27631		34
802		747		55		404		13.7771		2.37516		312
802		768		34		417		14.4229		2.86524		315
802		770		32		418		29.6936		3.05231		1612
802		787		15		429		13.9424		2.42131		385
802		801		1		439		3.83764		3.16337		5
803		0		803		0		0		0		54074
803		549		254		276		6.87546		1.368		67
803		587		216		291		7.71215		2.15438		77
803		670		133		341		13.2473		5.63639		134
803		700		103		363		14.5982		7.0405		73
803		747		56		404		12.6308		2.2036		197
803		768		35		417		17.0894		2.88475		460
803		770		33		418		30.7949		3.1763		1745
803		787		16		429		16.4914		2.8207		480
803		801		2		439		4.68341		5.42196		34
803		803		0		440		17.2288		0		259
804		0		804		0		0		0		55059
804		549		255		276		5.59575		1.12594		4
804		587		217		291		36.7912		6.31924		19
804		670		134		341		9.40782		2.86289		17
804		700		104		363		6.7859		2.64386		24
804		747		57		404		9.9363		1.9237		45
804		768		36		417		15.8337		2.41378		474
804		770		34		418		29.939		2.95347		1541
804		787		17		429		15.2315		2.77357		363
804		803		1		440		10.0269		0		54
805		0		805		0		0		0		54973
805		549		256		276		6.53434		1.12594		53
805		587		218		291		6.07671		0.92086		38
805		670		135		341		8.94456		3.16297		91
805		700		105		363		6.09355		3.16318		59
805		747		58		404		7.78457		1.76706		4
805		768		37		417		15.0849		2.43189		463
805		770		35		418		28.5261		2.98353		1559
805		787		18		429		14.6507		2.71124		360
806		0		806		0		0		0		55146
806		549		257		276		6.2234		1.2721		32
806		670		136		341		5.6703		1.97051		18
806		700		106		363		4.24617		1.7477		23
806		747		59		404		1.56946		0		1
806		768		38		417		15.9754		2.55516		480
806		770		36		418		28.4441		2.94263		1470
806		787		19		429		14.7944		2.74073		384
806		806		0		441		5.2904		0		46
807		0		807		0		0		0		54478
807		549		258		276		6.93636		1.27656		66
807		670		137		341		8.46288		3.69444		69
807		700		107		363		8.74509		4.34962		82
807		768		39		417		17.6312		2.7231		563
807		770		37		418		29.6566		3.01662		1633
807		787		20		429		17.275		2.75616		480
807		806		1		441		7.47711		0		123
807		807		0		442		3		0		18
807		807		0		443		12.6248		0		88
808		0		808		0		0		0		55182
808		768		40		417		16.7744		2.6308		549
808		770		38		418		28.5241		2.84048		1479
808		787		21		429		15.1673		2.5769		390
809		0		809		0		0		0		55076
809		768		41		417		17.1397		2.54028		570
809		770		39		418		27.3799		2.88091		1448
809		787		22		429		16.8982		2.81679		432
809		809		0		444		6.47765		0		62
809		809		0		445		2.53106		0		12
810		0		810		0		0		0		55115
810		768		42		417		16.4426		2.59805		578
810		770		40		418		27.6508		2.91196		1446
810		787		23		429		16.5416		2.71338		453
810		809		1		444		2.8281		0		7
810		809		1		445		1.14396		0		1
811		0		811		0		0		0		54590
811		768		43		417		18.5299		2.71388		673
811		770		41		418		28.7251		3.01919		1584
811		787		24		429		18.6126		2.8329		525
811		809		2		444		14.1663		10.4359		166
811		811		0		446		3.07318		0		14
811		811		0		447		6.8469		0		48
812		0		812		0		0		0		55001
812		768		44		417		17.1663		2.62088		628
812		770		42		418		28.8617		2.89169		1448
812		787		25		429		16.4188		2.73463		427
812		809		3		444		7.20906		1.70553		53
812		812		0		448		12.2304		0		43
813		0		813		0		0		0		54961
813		768		45		417		17.2798		2.63516		615
813		770		43		418		28.296		2.83226		1450
813		787		26		429		17.7036		2.94386		456
813		809		4		444		21.8011		10.2949		118
814		0		814		0		0		0		55120
814		768		46		417		17.5602		2.61727		608
814		770		44		418		28.983		2.59744		1444
814		787		27		429		17.217		2.63983		428
815		0		815		0		0		0		54572
815		768		47		417		18.4746		2.5647		713
815		770		45		418		30.6541		2.88537		1566
815		787		28		429		18.6489		2.85197		515
815		815		0		449		18.3267		0		225
815		815		0		450		2.56898		0		9
816		0		816		0		0		0		55069
816		768		48		417		17.9169		2.54263		636
816		770		46		418		29.8355		2.63427		1444
816		787		29		429		18.0193		2.86978		451
817		0		817		0		0		0		55106
817		768		49		417		17.9355		2.51824		580
817		770		47		418		29.4108		2.64191		1431
817		787		30		429		16.976		2.56532		461
817		817		0		451		4.26651		0		22
818		0		818		0		0		0		55058
818		768		50		417		18.1825		2.5713		611
818		770		48		418		30.1217		2.71294		1451
818		787		31		429		17.5952		2.9174		480
819		0		819		0		0		0		54281
819		768		51		417		19.7077		2.62753		738
819		770		49		418		30.1859		2.66042		1563
819		787		32		429		19.1033		2.84041		575
819		819		0		452		32.1978		0		253
819		819		0		453		19.1001		0		105
819		819		0		454		23.4912		0		85
820		0		820		0		0		0		54988
820		768		52		417		18.7267		2.44204		668
820		770		50		418		30.451		2.74336		1434
820		787		33		429		19.0644		2.66962		469
820		819		1		452		3.6847		0.612677		16
820		819		1		453		9.10574		0		25
821		0		821		0		0		0		55041
821		768		53		417		19.0378		2.50742		663
821		770		51		418		29.9508		2.6708		1386
821		787		34		429		19.2665		2.80358		510
822		0		822		0		0		0		55081
822		768		54		417		18.8627		2.57201		617
822		770		52		418		29.8832		2.70659		1409
822		787		35		429		19.2426		2.74002		472
822		822		0		455		4.20195		0		21
823		0		823		0		0		0		54653
823		768		55		417		20.2636		2.77418		653
823		770		53		418		30.0841		2.82054		1535
823		787		36		429		19.7864		2.81245		554
823		823		0		456		16.408		0		142
823		823		0		457		41.6413		0		63
824		0		824		0		0		0		55173
824		768		56		417		18.897		2.60827		596
824		770		54		418		29.2627		2.60418		1386
824		787		37		429		18.122		2.71179		421
824		824		0		458		7.81025		0		24
825		0		825		0		0		0		55229
825		768		57		417		19.3296		2.68778		572
825		770		55		418		28.7867		2.64394		1340
825		787		38		429		18.7781		2.97732		413
825		825		0		459		5.83095		0		46
826		0		826		0		0		0		55216
826		768		58		417		18.3743		2.68168		536
826		770		56		418		28.4214		2.61657		1360
826		787		39		429		17.324		2.7766		426
826		825		1		459		7.06944		2.35672		62
827		0		827		0		0		0		54606
827		768		59		417		20.1265		2.75605		571
827		770		57		418		29.4399		2.68387		1486
827		787		40		429		18.8505		2.89744		481
827		825		2		459		20.2038		7.15724		149
827		827		0		460		38.1742		0		307
828		0		828		0		0		0		55376
828		768		60		417		17.7764		2.51058		499
828		770		58		418		28.5608		2.62764		1325
828		787		41		429		17.4779		2.83348		397
828		825		3		459		10.793		1.64297		2
828		828		0		461		0		0		1
829		0		829		0		0		0		55432
829		768		61		417		18.4382		2.73595		475
829		770		59		418		30.0831		2.79454		1297
829		787		42		429		16.6996		2.80133		385
829		829		0		462		3.2596		0		11
830		0		830		0		0		0		55386
830		768		62		417		18.5896		2.74841		442
830		770		60		418		30.6751		2.86661		1318
830		787		43		429		19.2194		3.02063		410
830		830		0		463		7.66051		0		44
831		0		831		0		0		0		54900
831		768		63		417		18.0807		2.78943		451
831		770		61		418		30.8503		2.77991		1474
831		787		44		429		19.0826		2.94644		470
831		830		1		463		19.0933		0		231
831		831		0		464		7.85723		0		74
832		0		832		0		0		0		55543
832		768		64		417		16.5545		2.70407		385
832		770		62		418		30.0944		2.77852		1295
832		787		45		429		17.3923		2.63351		343
832		830		2		463		7.00323		0		34
833		0		833		0		0		0		55587
833		768		65		417		15.2754		2.63132		356
833		770		63		418		29.8935		2.76657		1287
833		787		46		429		16.203		2.86036		370
834		0		834		0		0		0		55403
834		768		66		417		14.4561		2.54938		331
834		770		64		418		29.8137		2.75488		1302
834		787		47		429		14.5965		2.73681		336
834		834		0		465		10.7511		0		228
835		0		835		0		0		0		55049
835		768		67		417		14.6371		2.60016		335
835		770		65		418		29.7952		2.73999		1416
835		787		48		429		14.5965		2.73681		372
835		834		1		465		15.4705		0		336
835		835		0		466		8.94427		0		92
836		0		836		0		0		0		55710
836		768		68		417		13.1652		2.50328		243
836		770		66		418		28.3764		2.66368		1186
836		787		49		429		13.3714		2.44946		259
836		834		2		465		12.8958		0		199
836		836		0		467		2.14144		0		3
837		0		837		0		0		0		55520
837		768		69		417		11.0132		2.53835		200
837		770		67		418		28.3367		2.66435		1250
837		787		50		429		10.8909		2.38215		235
837		834		3		465		12.3359		0		116
837		837		0		468		9.54945		0		129
837		837		0		469		16.0183		0		150
838		0		838		0		0		0		55653
838		768		70		417		9.98237		2.8131		160
838		770		68		418		28.7365		2.74358		1246
838		787		51		429		10.9262		2.44002		257
838		834		4		465		8.10114		0		3
838		837		1		469		12.7777		3.52842		195
838		838		0		470		7.2111		0		86
839		0		839		0		0		0		54530
839		768		71		417		13.5023		3.51004		211
839		770		69		418		28.8552		3.0215		1390
839		787		52		429		12.7583		2.79226		255
839		834		5		465		18.9859		0		323
839		837		2		469		17.2568		2.95789		320
839		838		1		470		9.20265		0		191
839		839		0		471		14.8858		0		236
839		839		0		472		15.8969		0		122
839		839		0		473		3.67696		0		22
840		0		840		0		0		0		55815
840		768		72		417		9.37678		2.13746		79
840		770		70		418		28.411		2.69167		1191
840		787		53		429		10.1839		2.14639		139
840		837		3		469		17.0697		2.74881		312
840		838		2		470		7.12802		1.93992		61
840		839		1		472		8.07505		2.50192		3
841		0		841		0		0		0		55782
841		768		73		417		7.54108		2.71821		45
841		770		71		418		28.3913		2.71472		1230
841		787		54		429		8.53871		2.69116		124
841		837		4		469		18.4075		2.91001		349
841		838		3		470		5.64201		3.38286		70
842		0		842		0		0		0		55689
842		768		74		417		12.7908		8.05058		32
842		770		72		418		27.8647		2.61491		1224
842		787		55		429		7.00206		2.05371		72
842		837		5		469		19.8859		3.00987		405
842		838		4		470		3.12644		1.30845		2
842		842		0		474		9.24417		0		176
843		0		843		0		0		0		55190
843		768		75		417		10.2904		3.49592		48
843		770		73		418		28.4806		2.68731		1367
843		837		6		469		19.5531		3.02718		511
843		838		5		470		8.34543		13.8034		171
843		842		1		474		11.7839		19.5379		283
843		843		0		475		3.13249		0		22
843		843		0		476		2.61008		0		8
844		0		844		0		0		0		55772
844		770		74		418		27.9875		2.59758		1216
844		837		7		469		18.7907		2.75119		547
844		838		6		470		3.00338		0.888494		10
844		842		2		474		6.778		1.51759		55
845		0		845		0		0		0		55740
845		770		75		418		27.251		2.60452		1200
845		837		8		469		19.5147		2.90023		659
845		845		0		477		0		0		1
846		0		846		0		0		0		55662
846		770		76		418		27.1517		2.59716		1209
846		837		9		469		20.8982		2.9075		729
847		0		847		0		0		0		55008
847		770		77		418		27.8756		2.70825		1332
847		837		10		469		24.9693		3.00534		857
847		847		0		478		9.66061		0		65
847		847		0		479		11.1938		0		258
847		847		0		480		7.06723		0		22
847		847		0		481		5.25163		0		58
848		0		848		0		0		0		55518
848		770		78		418		26.7936		2.60521		1176
848		837		11		469		22.1728		2.80128		853
848		847		1		479		8.9566		0		51
848		847		1		481		4.7157		2.50288		2
849		0		849		0		0		0		55468
849		770		79		418		26.3248		2.56203		1179
849		837		12		469		24.8827		2.65703		903
849		847		2		481		5.75411		111.611		50
850		0		850		0		0		0		55437
850		770		80		418		27.0854		2.65578		1161
850		837		13		469		25.7496		2.67994		947
850		850		0		482		6.16458		0		55
851		0		851		0		0		0		54807
851		770		81		418		27.9372		2.65445		1317
851		837		14		469		25.9675		2.77699		1098
851		850		1		482		19.8193		0		278
851		851		0		483		42.4784		0		80
851		851		0		484		7.00446		0		17
851		851		0		485		3.04138		0		3
852		0		852		0		0		0		55396
852		770		82		418		27.0752		2.66205		1159
852		837		15		469		24.1712		2.70844		1044
852		852		0		486		0		0		1
853		0		853		0		0		0		55441
853		770		83		418		26.805		2.61832		1176
853		837		16		469		24.7133		2.57655		983
854		0		854		0		0		0		55408
854		770		84		418		27.4034		2.6466		1201
854		837		17		469		25.6245		2.59045		991
855		0		855		0		0		0		54838
855		770		85		418		27.9037		2.63814		1324
855		837		18		469		25.4521		2.75619		1211
855		855		0		487		4.07922		0		31
855		855		0		488		15.8114		0		169
855		855		0		489		11.6458		0		23
855		855		0		490		5.09902		0		4
856		0		856		0		0		0		55068
856		770		86		418		27.3121		2.62773		1209
856		837		19		469		25.786		2.49346		1144
856		855		1		489		9.3994		1.61664		4
856		855		1		490		10.2902		0		175
857		0		857		0		0		0		55059
857		770		87		418		27.7037		2.68296		1187
857		837		20		469		25.5323		3.0748		1108
857		855		2		489		7.25		8.57293		11
857		855		2		490		10.3057		0		235
858		0		858		0		0		0		54937
858		770		88		418		27.4476		2.65765		1195
858		837		21		469		26.0147		2.54794		1140
858		855		3		489		6.71996		4.15929		21
858		855		3		490		10.6652		2.39202		256
858		858		0		491		6.5494		0		51
859		0		859		0		0		0		54207
859		770		89		418		28.0484		2.63393		1337
859		837		22		469		26.7816		3.13475		1309
859		855		4		489		30.1886		9.7824		207
859		855		4		490		12.6728		36.4796		370
859		858		1		491		12.2032		0		161
859		859		0		492		4.38431		0		9
860		0		860		0		0		0		54888
860		770		90		418		27.2535		2.62264		1172
860		837		23		469		27.6551		3.05019		1200
860		855		5		489		10.1535		3.7943		21
860		855		5		490		11.3852		2.2891		268
860		858		2		491		8.54487		0		51
861		0		861		0		0		0		54878
861		770		91		418		27.695		2.65997		1216
861		837		24		469		27.3386		2.99223		1224
861		855		6		489		8.31687		3.23245		44
861		855		6		490		10.2758		2.23035		238
862		0		862		0		0		0		54991
862		770		92		418		26.5242		2.60977		1175
862		837		25		469		26.5429		2.96904		1164
862		855		7		490		11.4553		2.42046		270
863		0		863		0		0		0		53838
863		770		93		418		27.7988		2.65699		1341
863		837		26		469		27.1857		2.98306		1292
863		855		8		490		15.0546		2.74767		529
863		863		0		493		16.7129		0		330
863		863		0		494		16.6104		0		270
864		0		864		0		0		0		55131
864		770		94		418		31.6723		3.30729		1163
864		837		27		469		26.6069		2.46791		1097
864		855		9		490		16.8615		3.1078		207
864		864		0		495		1		0		2
865		0		865		0		0		0		55020
865		770		95		418		25.4267		2.56892		1145
865		837		28		469		25.7087		2.48327		1031
865		855		10		490		17.5651		2.92866		404
866		0		866		0		0		0		55043
866		770		96		418		26.5392		2.63328		1170
866		837		29		469		24.3445		2.52417		962
866		855		11		490		15.3724		2.69076		425
867		0		867		0		0		0		54367
867		770		97		418		26.8824		2.63074		1299
867		837		30		469		25.373		2.64184		1181
867		855		12		490		18.0036		2.96983		573
867		867		0		496		31.4721		0		89
867		867		0		497		7.53693		0		91
868		0		868		0		0		0		55066
868		770		98		418		25.7756		2.59747		1122
868		837		31		469		24.6057		2.54504		960
868		855		13		490		17.9337		2.82941		452
869		0		869		0		0		0		55064
869		770		99		418		25.2099		2.54707		1092
869		837		32		469		23.0277		2.52537		931
869		855		14		490		18.4015		2.83641		513
870		0		870		0		0		0		55077
870		770		100		418		26.0416		2.68528		1106
870		837		33		469		21.93		2.35723		922
870		855		15		490		17.9889		2.73159		495
871		0		871		0		0		0		54252
871		770		101		418		26.5119		2.68483		1291
871		837		34		469		23.804		2.66881		1122
871		855		16		490		20.4757		2.88236		735
871		871		0		498		10.5112		0		138
871		871		0		499		5.22012		0		47
871		871		0		500		18.3064		0		15
872		0		872		0		0		0		54851
872		770		102		418		26.0093		2.62958		1143
872		837		35		469		23.0532		2.34822		921
872		855		17		490		19.4013		2.53721		666
872		871		1		499		3.2567		0		19
873		0		873		0		0		0		54890
873		770		103		418		24.9664		2.57358		1087
873		837		36		469		21.7283		2.40038		955
873		855		18		490		20.6987		2.61589		658
873		873		0		501		2.68742		0		10
874		0		874		0		0		0		54869
874		770		104		418		26.0088		2.73124		1103
874		837		37		469		21.4478		2.35097		979
874		855		19		490		18.4004		2.39091		649
875		0		875		0		0		0		53905
875		770		105		418		26.1699		2.65785		1281
875		837		38		469		23.5384		2.69283		1131
875		855		20		490		24.1101		2.97991		842
875		875		0		502		10.9499		0		107
875		875		0		503		15.7584		0		271
875		875		0		504		8.00391		0		56
875		875		0		505		2.66667		0		7
876		0		876		0		0		0		54765
876		770		106		418		26.6145		2.69711		1149
876		837		39		469		22.5046		2.34708		983
876		855		21		490		22.0862		2.68371		703
877		0		877		0		0		0		54880
877		770		107		418		26.1099		2.65237		1077
877		837		40		469		21.5849		2.42035		947
877		855		22		490		21.7777		2.67017		696
878		0		878		0		0		0		54840
878		770		108		418		24.7092		2.55966		1097
878		837		41		469		21.4211		2.37776		972
878		855		23		490		23.3099		2.86702		691
879		0		879		0		0		0		53990
879		770		109		418		25.8699		2.59005		1251
879		837		42		469		23.712		2.59971		1157
879		855		24		490		23.5214		2.75283		933
879		879		0		506		18.455		0		184
879		879		0		507		23.7697		0		72
879		879		0		508		2.5		0		7
879		879		0		509		2		0		6
880		0		880		0		0		0		54628
880		770		110		418		25.1272		2.5443		1104
880		837		43		469		23.4574		2.51565		1019
880		855		25		490		20.3483		2.44533		711
880		879		1		506		17.8252		12.3864		120
880		879		1		508		3.93138		0		18
881		0		881		0		0		0		54808
881		770		111		418		25.1969		2.61944		1047
881		837		44		469		24.1077		2.58369		1024
881		855		26		490		20.2926		2.40315		721
882		0		882		0		0		0		54736
882		770		112		418		24.6073		2.59624		1095
882		837		45		469		25.0395		2.71099		1017
882		855		27		490		21.0706		2.48785		733
882		882		0		510		4.14886		0		19
883		0		883		0		0		0		53849
883		770		113		418		25.7427		2.57141		1219
883		837		46		469		25.291		2.61086		1160
883		855		28		490		23.1816		2.51194		1002
883		882		1		510		7.97619		13.6566		148
883		883		0		511		10.4403		0		222
884		0		884		0		0		0		54515
884		770		114		418		25.2047		2.5747		1113
884		837		47		469		25.0523		2.70299		1025
884		855		29		490		22.2214		2.4824		839
884		882		2		510		8.19149		23.5096		108
885		0		885		0		0		0		54630
885		770		115		418		24.9322		2.66811		974
885		837		48		469		25.4867		2.77003		997
885		855		30		490		22.6026		2.61561		795
885		882		3		510		9.71393		2.89807		197
885		885		0		512		2.82843		0		7
886		0		886		0		0		0		54649
886		770		116		418		24.6925		2.62786		1087
886		837		49		469		25.7096		2.80945		1024
886		855		31		490		22.5735		2.54454		840
887		0		887		0		0		0		53809
887		770		117		418		26.0823		2.57659		1204
887		837		50		469		25.6853		2.6457		1135
887		855		32		490		23.9205		2.6815		959
887		887		0		513		10.4159		0		255
887		887		0		514		13.4446		0		228
887		887		0		515		2.23607		0		10
888		0		888		0		0		0		54817
888		770		118		418		25.4497		2.60369		1079
888		837		51		469		25.0694		2.6743		989
888		855		33		490		22.9805		2.73297		715
889		0		889		0		0		0		54949
889		770		119		418		24.7369		2.5989		1034
889		837		52		469		24.6381		2.69202		957
889		855		34		490		21.3995		2.73398		651
889		889		0		516		2.33522		0		9
890		0		890		0		0		0		54773
890		770		120		418		26.8206		2.90337		1008
890		837		53		469		24.9871		2.67735		960
890		855		35		490		21.1802		2.83757		614
890		890		0		517		10.547		0		245
891		0		891		0		0		0		54460
891		770		121		418		26.9149		2.83674		1230
891		837		54		469		25.0746		2.66795		1089
891		855		36		490		22.4971		2.8992		783
891		890		1		517		9.0769		2.59307		38
892		0		892		0		0		0		55103
892		770		122		418		25.4948		2.59358		991
892		837		55		469		25.1467		2.73081		892
892		855		37		490		19.9406		2.5993		614
893		0		893		0		0		0		55062
893		770		123		418		26.1004		2.80176		1082
893		837		56		469		25.0399		2.75924		900
893		855		38		490		18.9126		2.69757		556
894		0		894		0		0		0		55156
894		770		124		418		25.5877		2.61091		1052
894		837		57		469		24.9507		2.71863		857
894		855		39		490		18.8211		2.83546		535
895		0		895		0		0		0		54562
895		770		125		418		26.3658		2.59836		1219
895		837		58		469		25.8465		2.73579		1015
895		855		40		490		41.8349		5.45505		789
895		895		0		518		3.83424		0		15
896		0		896		0		0		0		55179
896		770		126		418		25.327		2.58303		1062
896		837		59		469		24.9602		2.8328		791
896		855		41		490		33.6706		2.66608		568
897		0		897		0		0		0		55191
897		770		127		418		26.1072		2.8064		936
897		837		60		469		24.6579		2.76038		801
897		855		42		490		30.9339		2.75899		639
897		897		0		519		6.94622		0		33
898		0		898		0		0		0		55210
898		770		128		418		25.9617		2.85442		1059
898		837		61		469		25.931		3.01718		784
898		855		43		490		30.1964		2.68049		547
899		0		899		0		0		0		53990
899		770		129		418		25.426		2.61566		1180
899		837		62		469		26.9173		3.03732		978
899		855		44		490		35.3917		2.62688		929
899		899		0		520		10.2622		0		120
899		899		0		521		24.4723		0		262
899		899		0		522		8.55132		0		135
899		899		0		523		2.5		0		6
900		0		900		0		0		0		55270
900		770		130		418		24.0796		2.42005		1001
900		837		63		469		24.6003		2.76777		764
900		855		45		490		32.3984		2.49885		491
900		899		1		521		23.9181		0		74
901		0		901		0		0		0		55462
901		770		131		418		22.2904		2.39291		722
901		837		64		469		25.3994		2.97297		713
901		855		46		490		42.7645		4.16157		384
901		899		2		521		23.9181		0		319
902		0		902		0		0		0		55472
902		770		132		418		16.1356		2.30054		558
902		837		65		469		25.3199		2.95334		810
902		855		47		490		18.4101		2.38085		330
902		899		3		521		23.9181		0		430
903		0		903		0		0		0		54625
903		770		133		418		18.2384		2.76518		610
903		837		66		469		24.6999		2.73835		946
903		855		48		490		17.3234		3.29765		558
903		899		4		521		18.6182		0		587
903		903		0		524		9.02489		0		187
903		903		0		525		18.8856		0		87
904		0		904		0		0		0		55463
904		770		134		418		23.9509		4.04285		490
904		837		67		469		24.3755		2.83643		713
904		855		49		490		13.8433		2.22012		440
904		899		5		521		15.1178		0		484
904		903		1		525		14.6165		9.85371		10
905		0		905		0		0		0		55267
905		770		135		418		24.1532		4.09165		506
905		837		68		469		24.0174		2.74587		742
905		855		50		490		16.0278		2.40192		532
905		899		6		521		15.765		0		537
905		903		2		525		8.53439		16.9925		16
906		0		906		0		0		0		55570
906		770		136		418		24.0406		3.97631		501
906		837		69		469		23.8959		2.79559		631
906		855		51		490		16.9486		2.80863		388
906		899		7		521		16.423		0		510
907		0		907		0		0		0		54557
907		770		137		418		24.0561		3.84773		579
907		837		70		469		24.1903		2.7413		877
907		855		52		490		21.8259		3.59242		842
907		899		8		521		18.1553		0		598
907		907		0		526		33.379		0		85
907		907		0		527		9.01022		0		62
908		0		908		0		0		0		55174
908		770		138		418		23.7875		3.81161		466
908		837		71		469		23.2533		2.63273		698
908		855		53		490		19.0787		2.46612		713
908		899		9		521		16.123		0		549
909		0		909		0		0		0		55357
909		770		139		418		23.227		3.89544		457
909		837		72		469		23.815		2.56041		623
909		855		54		490		18.9635		2.49958		707
909		899		10		521		16.0268		0		456
910		0		910		0		0		0		55143
910		770		140		418		23.227		3.89544		478
910		837		73		469		23.6738		2.53671		725
910		855		55		490		18.8869		2.57756		702
910		899		11		521		16.3496		0		552
911		0		911		0		0		0		54235
911		770		141		418		22.7901		3.50815		550
911		837		74		469		23.4302		2.49722		880
911		855		56		490		20.8514		2.62999		943
911		899		12		521		17.8575		0		606
911		911		0		528		33.9013		0		184
911		911		0		529		14.4042		0		202


==> images/03_DistanceFunctions/UD2/logTempDoc.txt <==
Temporal Document Preparation Log.
timestamp 	startTime 	ime 	ClusterLabel 	maxUD 		maxMD 		numPix
1		0		1		0		0		0		57184
1		1		0		1		19.0012		0		416
2		0		2		0		0		0		57224
2		1		1		1		18.9479		4.18809		376
3		0		3		0		0		0		56839
3		1		2		1		21.3432		4.1492		710
3		3		0		2		8.51469		0		16
3		3		0		3		14.0366		0		26
3		3		0		4		2.33522		0		9
4		0		4		0		0		0		56976
4		1		3		1		20.4079		8.08923		452
4		3		1		3		18.1196		0		172
5		0		5		0		0		0		56935
5		1		4		1		18.0679		3.16055		328
5		3		2		3		19.2757		7.95198		337
6		0		6		0		0		0		56741
6		1		5		1		17.7439		3.42376		429
6		3		3		3		18.8997		6.14858		430
7		0		7		0		0		0		56417
7		1		6		1		21.1443		3.43095		644
7		3		4		3		20.1871		4.62975		539
8		0		8		0		0		0		56733
8		1		7		1		13.9213		2.23384		291
8		3		5		3		20.8403		3.86159		576
9		0		9		0		0		0		56669
9		1		8		1		13.6		2.38364		317
9		3		6		3		21.3421		3.58807		614
10		0		10		0		0		0		56743
10		1		9		1		14.774		2.98777		198
10		3		7		3		21.531		3.48886		659
11		0		11		0		0		0		56200
11		1		10		1		18.6285		3.83425		552
11		3		8		3		23.8827		3.22109		825
11		11		0		5		6.75463		0		23
12		0		12		0		0		0		56548
12		1		11		1		11.9362		1.89102		116
12		3		9		3		25.8415		3.24401		934
12		12		0		6		1		0		2
13		0		13		0		0		0		56342
13		1		12		1		16.0794		4.76581		249
13		3		10		3		26.1893		3.21266		1009
14		0		14		0		0		0		56431
14		1		13		1		11.0575		2.43518		102
14		3		11		3		25.864		3.2632		1067
15		0		15		0		0		0		56012
15		1		14		1		30.3747		6.66133		410
15		3		12		3		26.9819		3.29251		1178
16		0		16		0		0		0		56277
16		1		15		1		10.2824		1.47244		88
16		3		13		3		26.7031		3.16857		1235
17		0		17		0		0		0		56168
17		1		16		1		27.4501		9.46218		164
17		3		14		3		27.3746		3.01633		1268
18		0		18		0		0		0		56244
18		1		17		1		22.5921		2.57079		52
18		3		15		3		28.0932		3.04902		1304
19		0		19		0		0		0		55544
19		1		18		1		30.8073		2.87095		657
19		3		16		3		27.8981		3.11575		1399
20		0		20		0		0		0		55954
20		1		19		1		29.19		2.45118		245
20		3		17		3		27.7787		2.56481		1401
21		0		21		0		0		0		55919
21		1		20		1		39.4624		3.36831		253
21		3		18		3		28.2449		2.56693		1428
22		0		22		0		0		0		56159
22		3		19		3		28.5394		3.22581		1441
23		0		23		0		0		0		55577
23		3		20		3		29.2012		3.22451		1533
23		23		0		7		40.0323		0		482
23		23		0		8		3		0		8
24		0		24		0		0		0		55838
24		3		21		3		30.0657		2.66109		1493
24		23		1		7		24.5815		2.28487		221
24		24		0		9		10.651		0		47
24		24		0		10		0		0		1
25		0		25		0		0		0		55978
25		3		22		3		29.7701		3.55092		1518
25		25		0		11		9.10267		0		104
26		0		26		0		0		0		55805
26		3		23		3		29.6633		3.53102		1555
26		25		1		11		42.3446		12.1844		240
27		0		27		0		0		0		55455
27		3		24		3		30.225		3.57571		1643
27		25		2		11		40.5147		3.50338		502
28		0		28		0		0		0		56115
28		3		25		3		29.1568		3.51733		1485
29		0		29		0		0		0		55931
29		3		26		3		28.0819		3.45114		1430
29		29		0		12		12.1733		0		239
30		0		30		0		0		0		56164
30		3		27		3		28.1107		3.39204		1436
31		0		31		0		0		0		55623
31		3		28		3		29.2644		3.60904		1610
31		31		0		13		17.3033		0		367
32		0		32		0		0		0		56175
32		3		29		3		28.226		3.14377		1400
32		31		1		13		12.7681		1.69709		25
33		0		33		0		0		0		56003
33		3		30		3		26.3268		3.19244		1361
33		31		2		13		15.1804		14.7589		236
34		0		34		0		0		0		56192
34		3		31		3		26.0903		3.1716		1338
34		31		3		13		10.0433		2.98535		70
35		0		35		0		0		0		55651
35		3		32		3		28.0347		3.20498		1449
35		31		4		13		24.8555		7.45144		500
36		0		36		0		0		0		56081
36		3		33		3		26.576		3.12348		1347
36		31		5		13		16.2566		2.32965		172
37		0		37		0		0		0		55990
37		3		34		3		27.4747		3.1125		1375
37		31		6		13		14.6491		7.9991		235
38		0		38		0		0		0		56103
38		3		35		3		27.1597		3.13214		1369
38		38		0		14		13.3417		0		128
39		0		39		0		0		0		55427
39		3		36		3		28.7552		3.13913		1476
39		38		1		14		26.6923		13.3167		697
40		0		40		0		0		0		55926
40		3		37		3		28.8688		3.05297		1382
40		38		2		14		17.8798		2.48462		292
41		0		41		0		0		0		55614
41		3		38		3		29.1701		2.71523		1385
41		38		3		14		21.5657		4.09963		601
42		0		42		0		0		0		55735
42		3		39		3		28.8009		3.04822		1379
42		38		4		14		19.2797		2.75621		486
43		0		43		0		0		0		55249
43		3		40		3		29.9216		3.1323		1474
43		38		5		14		22.7654		2.8742		849
43		43		0		15		7.5074		0		28
44		0		44		0		0		0		55545
44		3		41		3		28.7875		2.68864		1350
44		38		6		14		20.641		2.60131		705
45		0		45		0		0		0		55974
45		3		42		3		28.4012		2.67258		1320
45		38		7		14		19.2124		2.48466		306
46		0		46		0		0		0		55636
46		3		43		3		27.814		2.63737		1298
46		38		8		14		21.4073		2.54166		666
47		0		47		0		0		0		55352
47		3		44		3		28.8549		2.73784		1410
47		38		9		14		20.5757		2.71687		838
48		0		48		0		0		0		55834
48		3		45		3		29.954		2.8883		1255
48		38		10		14		19.3559		2.23737		503
48		48		0		16		2.5		0		8
49		0		49		0		0		0		55882
49		3		46		3		29.3448		2.83116		1221
49		38		11		14		20.5818		3.60786		497
50		0		50		0		0		0		55795
50		3		47		3		29.7468		2.88152		1256
50		38		12		14		18.9178		2.71947		549
51		0		51		0		0		0		55169
51		3		48		3		29.9765		2.92762		1369
51		38		13		14		27.2239		3.54084		1051
51		51		0		17		3.97522		0		11
52		0		52		0		0		0		55639
52		3		49		3		28.4189		2.75695		1202
52		38		14		14		22.8035		2.54882		759
53		0		53		0		0		0		55636
53		3		50		3		27.6226		2.70838		1191
53		38		15		14		23.8349		2.74185		773
54		0		54		0		0		0		55688
54		3		51		3		27.6232		2.92988		1217
54		38		16		14		22.7801		2.46854		691
54		54		0		18		2.5		0		4
55		0		55		0		0		0		55092
55		3		52		3		29.2765		3.16481		1384
55		38		17		14		26.6823		3.42622		1107
55		55		0		19		5.09902		0		17
56		0		56		0		0		0		55547
56		3		53		3		27.879		2.8106		1138
56		38		18		14		24.0644		2.48259		915
57		0		57		0		0		0		55719
57		3		54		3		27.3793		2.73991		1152
57		38		19		14		22.1033		2.5091		729
58		0		58		0		0		0		55677
58		3		55		3		26.7509		2.69167		1156
58		38		20		14		22.0296		3.045		767
59		0		59		0		0		0		55218
59		3		56		3		27.3421		2.7619		1241
59		38		21		14		25.0984		2.8223		1141
60		0		60		0		0		0		55715
60		3		57		3		26.1907		2.6837		1140
60		38		22		14		21.5042		2.40043		745
61		0		61		0		0		0		55663
61		3		58		3		25.6984		2.71175		1135
61		38		23		14		23.9176		3.08265		802
62		0		62		0		0		0		55740
62		3		59		3		25.4466		2.69841		1113
62		38		24		14		22.0911		2.48056		741
62		62		0		20		2.5		0		6
63		0		63		0		0		0		55164
63		3		60		3		26.9985		2.72181		1242
63		38		25		14		24.805		2.68537		1192
63		63		0		21		1		0		2
64		0		64		0		0		0		55669
64		3		61		3		26.3515		2.71522		1126
64		38		26		14		21.7757		2.38419		805
65		0		65		0		0		0		55553
65		3		62		3		26.357		2.63976		1116
65		38		27		14		21.8716		2.53159		931
66		0		66		0		0		0		55493
66		3		63		3		26.8016		2.70837		1137
66		38		28		14		23.5933		2.53125		970
67		0		67		0		0		0		55111
67		3		64		3		27.1455		2.68717		1261
67		38		29		14		25.3518		2.57247		1228
68		0		68		0		0		0		55443
68		3		65		3		26.7466		2.68561		1166
68		38		30		14		24.7539		2.58115		991
69		0		69		0		0		0		55451
69		3		66		3		27.0611		2.69453		1183
69		38		31		14		24.4766		2.58494		966
70		0		70		0		0		0		55409
70		3		67		3		26.2551		2.6399		1186
70		38		32		14		26.2826		2.797		1005
71		0		71		0		0		0		55178
71		3		68		3		26.728		2.71104		1282
71		38		33		14		26.6253		2.76939		1140
72		0		72		0		0		0		55530
72		3		69		3		25.9445		2.66444		1144
72		38		34		14		21.235		2.22766		919
72		72		0		22		2.5		0		7
73		0		73		0		0		0		55653
73		3		70		3		25.3381		2.70716		1150
73		38		35		14		19.6528		2.3189		797
74		0		74		0		0		0		55667
74		3		71		3		24.7425		2.67756		1128
74		38		36		14		23.2363		2.875		805
75		0		75		0		0		0		55258
75		3		72		3		25.5477		2.76345		1219
75		38		37		14		25.2139		2.74486		1045
75		75		0		23		8.86707		0		78
76		0		76		0		0		0		55687
76		3		73		3		24.6019		2.63223		1140
76		38		38		14		20.3826		2.27386		773
77		0		77		0		0		0		55632
77		3		74		3		25.6388		2.66084		1144
77		38		39		14		22.3412		2.73336		824
78		0		78		0		0		0		55660
78		3		75		3		25.0912		2.68698		1153
78		38		40		14		21.8385		2.66206		787
79		0		79		0		0		0		55423
79		3		76		3		25.9605		2.71634		1227
79		38		41		14		23.6326		2.62931		950
80		0		80		0		0		0		55674
80		3		77		3		25.0434		2.61906		1157
80		38		42		14		22.0147		2.56513		769
81		0		81		0		0		0		55720
81		3		78		3		24.7583		2.64573		1137
81		38		43		14		21.361		2.65412		743
82		0		82		0		0		0		55770
82		3		79		3		24.4276		2.6709		1120
82		38		44		14		21.6168		2.71293		710
83		0		83		0		0		0		55267
83		3		80		3		25.7649		2.7316		1209
83		38		45		14		20.883		2.67676		828
83		83		0		24		14.9195		0		296
84		0		84		0		0		0		55870
84		3		81		3		33.085		3.64713		1106
84		38		46		14		20.9503		2.8621		624
85		0		85		0		0		0		55864
85		3		82		3		25.074		2.64254		1119
85		38		47		14		20.9696		2.91236		617
86		0		86		0		0		0		55901
86		3		83		3		24.5559		2.66802		1097
86		38		48		14		20.2155		2.7792		602
87		0		87		0		0		0		55342
87		3		84		3		26.1328		2.67547		1193
87		38		49		14		21.0603		2.67949		698
87		87		0		25		16.2672		0		356
87		87		0		26		3.16228		0		11
88		0		88		0		0		0		55960
88		3		85		3		25.2034		2.62163		1095
88		38		50		14		16.2532		2.26071		446
88		87		1		26		15.901		0		99
89		0		89		0		0		0		55995
89		3		86		3		24.7983		2.57891		1080
89		38		51		14		13.5275		2.32876		314
89		87		2		26		15.4446		0		211
90		0		90		0		0		0		55896
90		3		87		3		25.2629		2.62186		1111
90		38		52		14		19.0157		3.5191		296
90		87		3		26		16.7035		0		297
91		0		91		0		0		0		55192
91		3		88		3		25.1187		2.63921		1181
91		38		53		14		19.5906		2.9182		507
91		87		4		26		18.0367		0		430
91		91		0		27		15.4977		0		290
92		0		92		0		0		0		55743
92		3		89		3		24.531		2.54551		1105
92		38		54		14		16.1		2.55047		284
92		87		5		26		18.3873		4.21012		468
93		0		93		0		0		0		55812
93		3		90		3		24.3117		2.49631		1071
93		38		55		14		15.7768		2.69505		200
93		87		6		26		19.3081		3.55043		517
94		0		94		0		0		0		55834
94		3		91		3		24.1819		2.5345		1054
94		38		56		14		12.5206		2.58596		145
94		87		7		26		20.3081		2.90228		567
95		0		95		0		0		0		55328
95		3		92		3		25.2051		2.60681		1174
95		38		57		14		15.6228		3.34256		201
95		87		8		26		22.7226		3.61925		679
95		95		0		28		13.9129		0		218
96		0		96		0		0		0		55766
96		3		93		3		24.4009		2.51573		1057
96		38		58		14		13.0424		5.34631		102
96		87		9		26		21.3336		3.40454		675
97		0		97		0		0		0		55714
97		3		94		3		24.1164		2.49383		1078
97		38		59		14		7.9379		2.85832		53
97		87		10		26		22.9348		3.24114		755
98		0		98		0		0		0		55739
98		3		95		3		24.1451		2.521		1025
98		87		11		26		23.2313		3.19235		836
99		0		99		0		0		0		55366
99		3		96		3		25.2402		2.59892		1143
99		87		12		26		24.2084		3.31697		960
99		99		0		29		10.8121		0		131
100		0		100		0		0		0		55574
100		3		97		3		24.6404		2.61986		1023
100		87		13		26		24.6465		3.13002		1003
101		0		101		0		0		0		55481
101		3		98		3		24.7266		2.61738		1068
101		87		14		26		24.9582		3.09878		1051
102		0		102		0		0		0		55476
102		3		99		3		23.8085		2.4894		1054
102		87		15		26		25.687		3.02272		1070
103		0		103		0		0		0		55301
103		3		100		3		24.939		2.60191		1111
103		87		16		26		26.2639		3.07097		1124
103		103		0		30		7.30616		0		64
104		0		104		0		0		0		55532
104		3		101		3		24.2588		2.50384		1020
104		87		17		26		25.358		2.59932		1048
105		0		105		0		0		0		55474
105		3		102		3		23.3846		2.48186		1000
105		87		18		26		25.6131		2.59288		1125
105		105		0		31		0		0		1
106		0		106		0		0		0		55394
106		3		103		3		23.7708		2.58682		1044
106		87		19		26		25.4151		2.5351		1155
106		106		0		32		2.23607		0		7
107		0		107		0		0		0		54932
107		3		104		3		23.8824		2.53429		1088
107		87		20		26		26.2716		3.06751		1252
107		106		1		32		11.4086		0		142
107		107		0		33		16.2177		0		186
108		0		108		0		0		0		55356
108		3		105		3		23.2125		2.48441		1025
108		87		21		26		26.8585		3.01844		1219
109		0		109		0		0		0		55399
109		3		106		3		23.2109		2.57064		930
109		87		22		26		27.4235		3.42374		1271
110		0		110		0		0		0		55286
110		3		107		3		22.918		2.54191		1008
110		87		23		26		26.9753		3.42496		1294
110		110		0		34		9.43398		0		7
110		110		0		35		2.23607		0		5
111		0		111		0		0		0		54705
111		3		108		3		23.6399		2.51248		1084
111		87		24		26		27.6277		3.43811		1351
111		110		1		34		8.71565		0		183
111		111		0		36		13.6015		0		277
112		0		112		0		0		0		55285
112		3		109		3		22.6753		2.50223		1015
112		87		25		26		28.0199		3.3173		1300
113		0		113		0		0		0		55236
113		3		110		3		23.1549		2.58441		928
113		87		26		26		27.4442		3.36538		1340
113		113		0		37		7.7394		0		96
114		0		114		0		0		0		55210
114		3		111		3		23.1257		2.62911		993
114		87		27		26		26.6801		3.47527		1299
114		113		1		37		6.45682		2.43411		98
115		0		115		0		0		0		54548
115		3		112		3		40.8721		4.57414		1079
115		87		28		26		27.1815		3.56833		1324
115		113		2		37		15.8411		18.9055		370
115		115		0		38		16.4012		0		279
116		0		116		0		0		0		55216
116		3		113		3		22.6007		2.49004		1001
116		87		29		26		26.4879		3.1921		1207
116		113		3		37		11.6307		5.57338		176
117		0		117		0		0		0		55275
117		3		114		3		22.3837		2.51667		937
117		87		30		26		25.38		3.22548		1209
117		113		4		37		9.91539		2.56099		179
118		0		118		0		0		0		55343
118		3		115		3		22.7154		2.56358		983
118		87		31		26		24.939		3.2219		1208
118		113		5		37		8.1988		2.77496		66
119		0		119		0		0		0		54638
119		3		116		3		42.1649		4.75682		1062
119		87		32		26		25.7471		3.22909		1287
119		113		6		37		16.3763		5.99981		354
119		119		0		39		13.6015		0		259
120		0		120		0		0		0		55247
120		3		117		3		22.0669		2.39536		994
120		87		33		26		24.829		3.14716		1146
120		113		7		37		13.6919		2.26373		213
121		0		121		0		0		0		55294
121		3		118		3		21.8728		2.50765		908
121		87		34		26		23.4326		3.14154		1153
121		113		8		37		13.3785		3.08935		244
121		121		0		40		0		0		1
122		0		122		0		0		0		55150
122		3		119		3		21.7607		2.48354		975
122		87		35		26		23.7843		3.12482		1153
122		113		9		37		15.2324		3.23552		322
123		0		123		0		0		0		54656
123		3		120		3		42.2422		4.79178		1037
123		87		36		26		32.1403		3.71274		1248
123		113		10		37		15.719		2.95425		504
123		123		0		41		35.3768		0		155
124		0		124		0		0		0		55076
124		3		121		3		22.1608		2.41826		967
124		87		37		26		24.5909		3.07059		1116
124		113		11		37		15.4025		2.58442		437
124		124		0		42		2		0		4
125		0		125		0		0		0		55123
125		3		122		3		22.3578		2.52291		917
125		87		38		26		23.7397		2.42147		1108
125		113		12		37		17.1227		2.70023		452
126		0		126		0		0		0		55204
126		3		123		3		22.0219		2.5007		945
126		87		39		26		24.3079		2.53765		1125
126		113		13		37		19.4016		2.88328		326
127		0		127		0		0		0		54450
127		3		124		3		22.2624		2.49153		996
127		87		40		26		26.1207		3.10577		1246
127		113		14		37		38.8595		4.9779		787
127		127		0		43		13.0384		0		121
128		0		128		0		0		0		55178
128		3		125		3		21.2365		2.41042		878
128		87		41		26		24.4985		2.50313		1138
128		113		15		37		23.8262		2.34571		406
129		0		129		0		0		0		55089
129		3		126		3		21.869		2.49669		902
129		87		42		26		25.1612		2.56541		1164
129		113		16		37		15.5043		2.52713		445
130		0		130		0		0		0		55053
130		3		127		3		21.7794		2.46466		910
130		87		43		26		25.5495		2.60725		1173
130		113		17		37		18.2632		2.68109		464
131		0		131		0		0		0		55002
131		3		128		3		22.8678		2.59719		915
131		87		44		26		25.7482		2.60806		1173
131		113		18		37		22.2101		3.15189		510
132		0		132		0		0		0		54288
132		3		129		3		23.5961		2.64892		1041
132		87		45		26		26.3836		2.61629		1252
132		113		19		37		22.5357		2.94857		715
132		132		0		44		19.8494		0		304
133		0		133		0		0		0		54993
133		3		130		3		21.9272		2.37484		927
133		87		46		26		26.6718		2.72914		1153
133		113		20		37		20.5819		2.56276		527
134		0		134		0		0		0		55059
134		3		131		3		23.4576		2.75296		866
134		87		47		26		26.5733		2.69789		1131
134		113		21		37		19.9183		2.6031		544
135		0		135		0		0		0		54943
135		3		132		3		22.9141		2.6392		952
135		87		48		26		26.4614		2.71106		1148
135		113		22		37		19.5202		2.76658		550
135		135		0		45		3.66666		0		7
136		0		136		0		0		0		54399
136		3		133		3		24.5122		2.86691		1044
136		87		49		26		26.9293		3.07572		1225
136		113		23		37		23.8568		3.02357		803
136		136		0		46		9.61978		0		129
137		0		137		0		0		0		54961
137		3		134		3		21.1682		2.32726		939
137		87		50		26		26.1137		2.663		1126
137		113		24		37		19.4622		2.38828		574
138		0		138		0		0		0		54965
138		3		135		3		22.1507		2.58484		859
138		87		51		26		26.3085		2.69577		1131
138		113		25		37		20.2085		2.63614		645
139		0		139		0		0		0		55043
139		3		136		3		22.1385		2.61277		927
139		87		52		26		25.9553		2.63415		1111
139		113		26		37		21.1352		2.82069		519
140		0		140		0		0		0		54455
140		3		137		3		21.9562		2.58068		969
140		87		53		26		26.2447		2.63094		1183
140		113		27		37		22.0104		3.01903		811
140		140		0		47		6.66667		0		15
140		140		0		48		9.1799		0		165
140		140		0		49		1		0		2
141		0		141		0		0		0		55097
141		3		138		3		21.793		2.65535		817
141		87		54		26		25.141		2.5661		1095
141		113		28		37		18.4656		2.40369		591
142		0		142		0		0		0		55024
142		3		139		3		22.0247		2.82021		836
142		87		55		26		25.2554		2.62217		1057
142		113		29		37		21.7097		2.7442		683
143		0		143		0		0		0		55052
143		3		140		3		22.3341		2.82955		758
143		87		56		26		25.5259		2.67259		1056
143		113		30		37		21.2503		2.54194		734
144		0		144		0		0		0		54561
144		3		141		3		22.3225		2.82884		850
144		87		57		26		27.7675		2.88056		1145
144		113		31		37		22.7183		2.58355		921
144		144		0		50		22.4335		0		90
144		144		0		51		33.9516		0		33
145		0		145		0		0		0		55154
145		3		142		3		21.2616		2.95579		728
145		87		58		26		26.5442		2.88126		1031
145		113		32		37		20.7021		2.3837		683
145		145		0		52		2		0		4
146		0		146		0		0		0		55162
146		3		143		3		21.0804		2.73645		692
146		87		59		26		26.4171		2.85791		994
146		113		33		37		20.8068		2.51594		752
147		0		147		0		0		0		55194
147		3		144		3		17.6427		2.74149		654
147		87		60		26		25.9493		2.78499		1005
147		113		34		37		21.3646		2.508		747
148		0		148		0		0		0		54809
148		3		145		3		22.4256		2.99516		722
148		87		61		26		26.7073		3.16831		1188
148		113		35		37		23.1104		2.67268		881
149		0		149		0		0		0		55421
149		3		146		3		19.8434		2.57005		606
149		87		62		26		26.7414		2.73933		1006
149		113		36		37		19.1254		2.23058		563
149		149		0		53		2.5		0		4
150		0		150		0		0		0		55472
150		3		147		3		17.4487		2.4204		559
150		87		63		26		25.2175		2.70862		1010
150		113		37		37		17.7783		2.6394		559
151		0		151		0		0		0		55449
151		3		148		3		19.5723		2.8039		548
151		87		64		26		25.0878		2.66814		1021
151		113		38		37		17.3819		2.3633		578
151		151		0		54		2		0		4
152		0		152		0		0		0		54944
152		3		149		3		18.8415		2.6004		569
152		87		65		26		25.8661		2.78538		1110
152		113		39		37		39.1795		4.76515		952
152		152		0		55		4.68451		0		25
153		0		153		0		0		0		55585
153		3		150		3		16.2623		2.40345		470
153		87		66		26		25.321		2.71605		999
153		113		40		37		33.8386		3.52665		546
154		0		154		0		0		0		55435
154		3		151		3		17.1524		2.57324		461
154		87		67		26		24.8248		2.69948		992
154		113		41		37		36.1231		3.89685		712
155		0		155		0		0		0		55677
155		3		152		3		15.2831		2.44249		386
155		87		68		26		24.6306		2.70618		995
155		113		42		37		33.5321		3.22635		542
156		0		156		0		0		0		55078
156		3		153		3		16.9556		2.68334		447
156		87		69		26		37.1231		4.05665		1076
156		113		43		37		34.466		3.39084		952
156		156		0		56		7.17729		0		47
157		0		157		0		0		0		55672
157		3		154		3		15.6933		2.4464		358
157		87		70		26		24.3867		2.63331		973
157		113		44		37		28.9835		2.78391		589
157		157		0		57		2.23607		0		8
158		0		158		0		0		0		55715
158		3		155		3		14.3618		2.41951		258
158		87		71		26		23.8371		2.55899		973
158		113		45		37		29.0717		2.89996		653
158		158		0		58		0		0		1
159		0		159		0		0		0		55816
159		3		156		3		12.3022		2.39691		245
159		87		72		26		23.8788		2.5995		985
159		113		46		37		30.314		2.93674		554
160		0		160		0		0		0		55069
160		3		157		3		17.4662		3.23337		332
160		87		73		26		24.7045		2.64251		1059
160		113		47		37		30.1728		2.76956		865
160		160		0		59		11.3434		0		275
161		0		161		0		0		0		55981
161		3		158		3		8.91967		2.25261		86
161		87		74		26		24.6022		2.67495		967
161		113		48		37		28.782		2.50483		566
162		0		162		0		0		0		56142
162		3		159		3		8.52983		2.65757		59
162		87		75		26		24.7735		2.70985		985
162		113		49		37		28.5456		2.82683		414
163		0		163		0		0		0		56132
163		3		160		3		7.17281		1.92951		14
163		87		76		26		24.5403		2.62899		1001
163		113		50		37		28.3086		2.82629		453
164		0		164		0		0		0		55729
164		87		77		26		26.1078		2.78817		1088
164		113		51		37		28.014		2.77365		733
164		164		0		60		6.65319		0		47
164		164		0		61		1.5		0		3
165		0		165		0		0		0		56325
165		87		78		26		25.091		2.64186		998
165		113		52		37		25.7934		2.55824		277
166		0		166		0		0		0		56462
166		87		79		26		24.3506		2.64455		971
166		113		53		37		31.2565		4.61534		167
167		0		167		0		0		0		56425
167		87		80		26		24.13		2.65135		967
167		113		54		37		11.9696		2.80964		208
168		0		168		0		0		0		55847
168		87		81		26		25.185		2.67522		1081
168		113		55		37		34.7963		5.75386		614
168		168		0		62		5.06287		0		57
168		168		0		63		0		0		1
169		0		169		0		0		0		56167
169		87		82		26		23.9201		2.56183		958
169		113		56		37		34.9826		4.47351		466
169		169		0		64		2.5		0		4
169		169		0		65		2.23607		0		5
170		0		170		0		0		0		56203
170		87		83		26		22.9654		2.5726		960
170		113		57		37		18.8817		2.70708		437
171		0		171		0		0		0		56233
171		87		84		26		22.79		2.70161		943
171		113		58		37		19.5138		2.87482		419
171		171		0		66		2.23607		0		5
172		0		172		0		0		0		55892
172		87		85		26		23.6754		2.60093		1041
172		113		59		37		19.9418		2.83972		629
172		172		0		67		5.36184		0		35
172		172		0		68		1.5		0		3
173		0		173		0		0		0		56219
173		87		86		26		23.0269		2.58743		942
173		113		60		37		17.0241		2.43381		434
173		173		0		69		2.23607		0		5
174		0		174		0		0		0		56180
174		87		87		26		22.5191		2.5056		965
174		113		61		37		19.0763		2.92149		455
175		0		175		0		0		0		56167
175		87		88		26		22.8694		2.55535		951
175		113		62		37		16.8472		2.58219		482
176		0		176		0		0		0		55520
176		87		89		26		24.1066		2.71418		1040
176		113		63		37		23.8146		3.00738		743
176		176		0		70		14.8661		0		296
176		176		0		71		0		0		1
177		0		177		0		0		0		56156
177		87		90		26		23.9429		2.69322		945
177		113		64		37		18.706		2.4609		437
177		176		1		70		9.41653		1.95326		62
178		0		178		0		0		0		56223
178		87		91		26		22.8987		2.58849		952
178		113		65		37		20.3906		3.25353		418
178		178		0		72		2.66667		0		7
179		0		179		0		0		0		56045
179		87		92		26		23.2708		2.61696		945
179		113		66		37		18.6048		2.7692		601
179		179		0		73		2.33522		0		9
180		0		180		0		0		0		55657
180		87		93		26		23.9591		2.66126		1038
180		113		67		37		23.2013		3.02439		847
180		180		0		74		8.544		0		58
181		0		181		0		0		0		56115
181		87		94		26		23.4067		2.65653		929
181		113		68		37		20.1896		2.82795		556
182		0		182		0		0		0		56057
182		87		95		26		22.9958		2.57362		938
182		113		69		37		20.1024		2.86988		605
183		0		183		0		0		0		56160
183		87		96		26		22.9516		2.60187		934
183		113		70		37		18.5226		2.71472		506
184		0		184		0		0		0		55429
184		87		97		26		24.0057		2.81366		1024
184		113		71		37		23.2887		3.28209		946
184		184		0		75		14.8661		0		112
184		184		0		76		8.06226		0		89
185		0		185		0		0		0		55904
185		87		98		26		22.9756		2.53124		910
185		113		72		37		20.1499		2.29011		786
186		0		186		0		0		0		55876
186		87		99		26		22.4138		2.56101		909
186		113		73		37		20.6819		2.40147		793
186		186		0		77		4.33422		0		22
187		0		187		0		0		0		55960
187		87		100		26		23.6335		2.6957		910
187		113		74		37		21.4609		2.47972		730
188		0		188		0		0		0		55655
188		87		101		26		24.4177		2.76019		1005
188		113		75		37		23.4976		2.67422		938
188		188		0		78		1		0		2
189		0		189		0		0		0		55972
189		87		102		26		24.1852		2.76841		908
189		113		76		37		20.1674		2.42986		720
190		0		190		0		0		0		56002
190		87		103		26		23.7092		2.72201		888
190		113		77		37		19.9623		2.61527		710
191		0		191		0		0		0		56019
191		87		104		26		23.3589		2.68755		900
191		113		78		37		21.3745		2.94729		681
192		0		192		0		0		0		55689
192		87		105		26		24.9072		2.80504		1023
192		113		79		37		20.9586		2.78305		871
192		192		0		79		19.5937		0		17
193		0		193		0		0		0		56084
193		87		106		26		23.4355		2.55712		923
193		113		80		37		19.2446		2.36169		593
194		0		194		0		0		0		56170
194		87		107		26		23.2903		2.63617		876
194		113		81		37		15.6452		2.38101		537
194		194		0		80		3.64966		0		15
194		194		0		81		1		0		2
195		0		195		0		0		0		56070
195		87		108		26		22.7838		2.63171		901
195		113		82		37		23.1612		3.52967		629
196		0		196		0		0		0		55780
196		87		109		26		23.4946		2.67522		981
196		113		83		37		23.3838		3.1035		820
196		196		0		82		7.01783		0		19
197		0		197		0		0		0		56183
197		87		110		26		22.4316		2.51873		888
197		113		84		37		16.1278		2.26213		529
198		0		198		0		0		0		56244
198		87		111		26		22.6254		2.57094		874
198		113		85		37		15.2287		2.42387		482
199		0		199		0		0		0		56269
199		87		112		26		21.7768		2.49933		890
199		113		86		37		15.4436		2.40661		441
200		0		200		0		0		0		55938
200		87		113		26		22.2729		2.52974		961
200		113		87		37		18.3545		2.60966		681
200		200		0		83		6.6214		0		20
201		0		201		0		0		0		56394
201		87		114		26		21.5897		2.50247		854
201		113		88		37		14.805		2.39047		352
202		0		202		0		0		0		56369
202		87		115		26		21.261		2.52275		878
202		113		89		37		14.1384		2.57094		353
203		0		203		0		0		0		56338
203		87		116		26		21.1242		2.49038		855
203		113		90		37		21.6234		3.81112		407
204		0		204		0		0		0		56012
204		87		117		26		22.9045		2.66817		940
204		113		91		37		19.6364		3.13575		591
204		204		0		84		8.01561		0		53
204		204		0		85		2		0		4
205		0		205		0		0		0		56510
205		87		118		26		21.9537		2.57632		835
205		113		92		37		12.7324		2.15226		255
206		0		206		0		0		0		56437
206		87		119		26		21.5114		2.55081		871
206		113		93		37		13.7796		3.04394		289
206		206		0		86		1.11803		0		3
207		0		207		0		0		0		56405
207		87		120		26		21.0904		2.48767		847
207		113		94		37		13.8372		2.73283		348
208		0		208		0		0		0		56276
208		87		121		26		22.5247		2.65538		926
208		113		95		37		14.1321		2.54314		395
208		208		0		87		1.11803		0		3
209		0		209		0		0		0		56699
209		87		122		26		21.4947		2.50868		854
209		113		96		37		10.2858		2.05218		47
210		0		210		0		0		0		56736
210		87		123		26		21.467		2.49406		848
210		113		97		37		8.54418		2.46141		16
211		0		211		0		0		0		56634
211		87		124		26		20.9337		2.52108		817
211		113		98		37		9.71738		4.66603		149
212		0		212		0		0		0		56480
212		87		125		26		21.966		2.50506		926
212		113		99		37		16.1688		9.18422		112
212		212		0		88		34		0		82
213		0		213		0		0		0		56767
213		87		126		26		21.1722		2.44249		833
214		0		214		0		0		0		56796
214		87		127		26		20.6387		2.49763		804
215		0		215		0		0		0		56805
215		87		128		26		21.1849		2.62306		795
216		0		216		0		0		0		56598
216		87		129		26		42.6281		5.01234		928
216		216		0		89		7.61577		0		67
216		216		0		90		2.23607		0		4
216		216		0		91		1.11803		0		3
217		0		217		0		0		0		56806
217		87		130		26		20.4351		2.36069		794
218		0		218		0		0		0		56825
218		87		131		26		20.8023		2.59803		775
219		0		219		0		0		0		56804
219		87		132		26		20.1663		2.48356		796
220		0		220		0		0		0		56609
220		87		133		26		32.6765		3.75878		898
220		220		0		92		5.4923		0		62
220		220		0		93		3.60555		0		31
221		0		221		0		0		0		56833
221		87		134		26		20.0856		2.5353		767
222		0		222		0		0		0		56821
222		87		135		26		19.7974		2.47778		779
223		0		223		0		0		0		56809
223		87		136		26		21.5316		2.70377		791
224		0		224		0		0		0		56659
224		87		137		26		21.2464		2.61768		870
224		224		0		94		7.61577		0		69
224		224		0		95		1		0		2
225		0		225		0		0		0		56822
225		87		138		26		19.1306		2.39163		778
226		0		226		0		0		0		56821
226		87		139		26		21.313		2.73518		779
227		0		227		0		0		0		56818
227		87		140		26		19.7727		2.47937		768
227		227		0		96		2.82841		0		14
228		0		228		0		0		0		56458
228		87		141		26		21.337		2.62177		879
228		228		0		97		40.7039		0		242
228		228		0		98		5.05824		0		21
229		0		229		0		0		0		56843
229		87		142		26		20.1533		2.39708		753
229		229		0		99		2.5		0		4
230		0		230		0		0		0		56605
230		87		143		26		20.0406		2.52114		782
230		230		0		100		11.919		0		213
231		0		231		0		0		0		56827
231		87		144		26		19.185		2.40348		773
232		0		232		0		0		0		56456
232		87		145		26		20.2024		2.46372		841
232		232		0		101		15		0		278
232		232		0		102		5.35824		0		25
233		0		233		0		0		0		56821
233		87		146		26		19.4357		2.4204		779
234		0		234		0		0		0		56782
234		87		147		26		18.9558		2.42164		714
234		234		0		103		8.36742		0		100
234		234		0		104		2		0		4
235		0		235		0		0		0		56846
235		87		148		26		19.3321		2.47997		747
235		235		0		105		2.5		0		7
236		0		236		0		0		0		56055
236		87		149		26		20.3317		2.56235		852
236		236		0		106		42.1027		0		623
236		236		0		107		7.82624		0		70
237		0		237		0		0		0		56669
237		87		150		26		19.1194		2.49756		693
237		236		1		106		28.866		2.38564		238
238		0		238		0		0		0		56788
238		87		151		26		19.8582		2.51462		775
238		236		2		106		8.73034		1.90578		31
238		238		0		108		3.75832		0		6
239		0		239		0		0		0		56900
239		87		152		26		19.2864		2.47007		696
239		238		1		108		2.02759		1.41422		4
240		0		240		0		0		0		56461
240		87		153		26		20.1348		2.54959		828
240		238		2		108		11.7397		18.3698		303
240		240		0		109		2.66667		0		8
241		0		241		0		0		0		56833
241		87		154		26		19.3322		2.41788		757
241		238		3		108		8.3685		1.85482		10
242		0		242		0		0		0		56857
242		87		155		26		18.9672		2.49471		673
242		242		0		110		6.54058		0		70
243		0		243		0		0		0		56754
243		87		156		26		19.6541		2.55563		756
243		242		1		110		3.93912		2.14877		22
243		243		0		111		8.24705		0		56
243		243		0		112		2.37698		0		12
244		0		244		0		0		0		56147
244		87		157		26		20.695		2.53014		813
244		242		2		110		11.5818		7.40386		279
244		243		1		111		11.6577		3.56792		275
244		244		0		113		7.83422		0		86
245		0		245		0		0		0		56838
245		87		158		26		19.9101		2.51659		759
245		245		0		114		2		0		3
246		0		246		0		0		0		56745
246		87		159		26		19.9076		2.54326		701
246		245		1		114		13.1244		2.92083		99
246		246		0		115		6.1904		0		55
247		0		247		0		0		0		56617
247		87		160		26		20.0031		2.69132		729
247		245		2		114		11.1589		2.87091		254
248		0		248		0		0		0		56065
248		87		161		26		21.3421		2.84597		834
248		245		3		114		28.6239		151.593		394
248		248		0		116		13.1752		0		262
248		248		0		117		4.90666		0		33
248		248		0		118		4.30658		0		12
249		0		249		0		0		0		56624
249		87		162		26		20.6857		2.63729		685
249		245		4		114		13.0326		10.6854		291
250		0		250		0		0		0		56611
250		87		163		26		18.6264		2.48049		730
250		245		5		114		10.63		2.27404		257
250		250		0		119		0		0		1
250		250		0		120		0		0		1
251		0		251		0		0		0		56774
251		87		164		26		19.5708		2.54304		696
251		245		6		114		9.58038		2.13		130
252		0		252		0		0		0		56006
252		87		165		26		19.928		2.49879		829
252		245		7		114		16.3472		4.49134		489
252		252		0		121		12.9153		0		225
252		252		0		122		6.20002		0		51
253		0		253		0		0		0		56425
253		87		166		26		19.7341		2.64027		669
253		245		8		114		15.1339		2.29133		506
254		0		254		0		0		0		56373
254		87		167		26		18.3957		2.4939		705
254		245		9		114		15.0623		2.32301		522
255		0		255		0		0		0		56481
255		87		168		26		19.2456		2.53479		684
255		245		10		114		15.3541		2.53251		435
256		0		256		0		0		0		56062
256		87		169		26		19.7683		2.54673		789
256		245		11		114		18.2828		2.95373		556
256		256		0		123		12.2703		0		177
256		256		0		124		3.54339		0		16
257		0		257		0		0		0		56721
257		87		170		26		18.4297		2.84947		563
257		245		12		114		16.2008		2.67545		316
258		0		258		0		0		0		56422
258		87		171		26		19.3166		2.84029		667
258		245		13		114		18.4316		3.26741		511
259		0		259		0		0		0		56301
259		87		172		26		19.0704		2.65299		640
259		245		14		114		18.7101		2.75949		659
260		0		260		0		0		0		55857
260		87		173		26		20.4355		2.77634		702
260		245		15		114		20.4954		2.61873		878
260		260		0		125		9.16697		0		163
261		0		261		0		0		0		56326
261		87		174		26		16.8717		2.8013		523
261		245		16		114		20.3478		2.50774		751
262		0		262		0		0		0		56207
262		87		175		26		19.3211		2.8795		595
262		245		17		114		20.7142		2.56605		798
263		0		263		0		0		0		56331
263		87		176		26		16.8872		2.45857		515
263		245		18		114		20.6912		2.46881		754
264		0		264		0		0		0		55947
264		87		177		26		18.9		2.70927		626
264		245		19		114		21.727		2.4563		981
264		264		0		126		7.56637		0		38
264		264		0		127		1.92873		0		6
264		264		0		128		1		0		2
265		0		265		0		0		0		56304
265		87		178		26		18.0958		2.66151		484
265		245		20		114		21.06		2.36679		812
266		0		266		0		0		0		56212
266		87		179		26		15.4246		2.42467		496
266		245		21		114		23.608		2.69368		892
267		0		267		0		0		0		56204
267		87		180		26		16.5875		2.60859		473
267		245		22		114		23.5126		2.61309		923
268		0		268		0		0		0		55921
268		87		181		26		18.7821		2.79105		536
268		245		23		114		24.7283		2.63547		1143
269		0		269		0		0		0		56012
269		87		182		26		15.8894		2.41946		457
269		245		24		114		23.3446		2.46558		954
269		269		0		129		5.75423		0		55
269		269		0		130		11		0		122
270		0		270		0		0		0		56112
270		87		183		26		15.2403		2.49037		312
270		245		25		114		23.5553		2.57935		999
270		269		1		130		11.9829		4.07239		177
271		0		271		0		0		0		56009
271		87		184		26		16.1995		2.684		434
271		245		26		114		22.6897		2.47212		930
271		269		2		130		13.0863		3.05553		227
272		0		272		0		0		0		55344
272		87		185		26		15.9933		2.50077		451
272		245		27		114		23.3178		2.56415		1133
272		269		3		130		15.5925		2.89674		353
272		272		0		131		37.9012		0		319
273		0		273		0		0		0		56005
273		87		186		26		15.7999		2.59664		346
273		245		28		114		21.0914		2.42824		850
273		269		4		130		16.9655		3.12127		399
274		0		274		0		0		0		55852
274		87		187		26		14.7909		2.49499		358
274		245		29		114		22.8875		2.63162		946
274		269		5		130		17.9856		3.03839		444
275		0		275		0		0		0		55975
275		87		188		26		11.5402		2.48807		150
275		245		30		114		22.3868		2.4139		931
275		269		6		130		20.3839		2.85899		544
276		0		276		0		0		0		54988
276		87		189		26		40.2455		9.90891		380
276		245		31		114		23.6303		2.43657		1172
276		269		7		130		21.5422		3.03591		721
276		276		0		132		34.0294		0		330
276		276		0		133		5.66666		0		9
277		0		277		0		0		0		55521
277		87		190		26		14.2307		2.22492		282
277		245		32		114		22.5206		2.3826		1035
277		269		8		130		21.8864		3.06141		762
278		0		278		0		0		0		55501
278		87		191		26		14.4987		3.17312		159
278		245		33		114		23.3482		2.46606		1024
278		269		9		130		21.8271		2.91254		837
278		278		0		134		6.32859		0		79
279		0		279		0		0		0		55392
279		87		192		26		14.4987		3.17313		231
279		245		34		114		25.0965		2.54628		1058
279		269		10		130		21.861		2.908		911
279		278		1		134		5.45818		2.01773		8
280		0		280		0		0		0		55133
280		87		193		26		15.5319		3.10859		287
280		245		35		114		25.5599		2.51219		1147
280		269		11		130		22.4195		2.80906		1019
280		280		0		135		3.57429		0		8
280		280		0		136		1.80278		0		6
281		0		281		0		0		0		55423
281		87		194		26		12.8191		2.80453		102
281		245		36		114		24.3628		2.51504		936
281		269		12		130		22.3263		2.74509		1068
281		281		0		137		9.40053		0		71
282		0		282		0		0		0		55448
282		87		195		26		13.0098		4.27116		166
282		245		37		114		23.2425		2.54714		920
282		269		13		130		23.0782		2.47352		1066
283		0		283		0		0		0		55621
283		245		38		114		22.7076		2.54659		888
283		269		14		130		22.7402		2.67969		1091
284		0		284		0		0		0		55045
284		245		39		114		24.2492		2.58528		979
284		269		15		130		23.5858		2.75432		1175
284		284		0		138		13.78		0		302
284		284		0		139		8.26288		0		99
285		0		285		0		0		0		55624
285		245		40		114		20.7482		2.37266		794
285		269		16		130		23.8947		2.67756		1182
286		0		286		0		0		0		55640
286		245		41		114		20.9467		2.50593		789
286		269		17		130		24.204		2.83272		1171
287		0		287		0		0		0		55680
287		245		42		114		21.4099		2.57384		765
287		269		18		130		23.4282		2.78548		1155
288		0		288		0		0		0		55501
288		245		43		114		22.2372		2.58655		853
288		269		19		130		23.5232		2.79794		1214
288		288		0		140		5.84819		0		32
289		0		289		0		0		0		55864
289		245		44		114		20.3802		2.44621		667
289		269		20		130		23.0524		2.51753		1069
290		0		290		0		0		0		55918
290		245		45		114		20.9882		2.71989		652
290		269		21		130		22.3967		2.41797		1030
291		0		291		0		0		0		55975
291		245		46		114		19.9204		2.59903		630
291		269		22		130		22.3823		2.43721		995
292		0		292		0		0		0		55747
292		245		47		114		21.5689		2.82581		680
292		269		23		130		22.2171		2.44849		1078
292		292		0		141		38.8528		0		47
292		292		0		142		4.24264		0		19
292		292		0		143		3.84655		0		29
293		0		293		0		0		0		56180
293		245		48		114		17.983		2.51157		484
293		269		24		130		21.2022		2.40531		936
294		0		294		0		0		0		56337
294		245		49		114		17.3473		2.65137		319
294		269		25		130		20.5732		2.31964		944
295		0		295		0		0		0		56361
295		245		50		114		18.1082		3.25056		314
295		269		26		130		20.7295		2.38252		925
296		0		296		0		0		0		56092
296		245		51		114		16.6264		2.92573		408
296		269		27		130		22.1217		2.40522		1032
296		296		0		144		4.62074		0		41
296		296		0		145		7.74419		0		27
297		0		297		0		0		0		56461
297		245		52		114		14.9851		2.63469		196
297		269		28		130		20.1212		2.33559		943
298		0		298		0		0		0		56616
298		245		53		114		12.3017		2.19737		42
298		269		29		130		20.3299		2.32859		942
299		0		299		0		0		0		56652
299		245		54		114		13.7031		3.41097		12
299		269		30		130		20.1562		2.33849		936
300		0		300		0		0		0		56285
300		269		31		130		21.6235		2.41735		1076
300		300		0		146		9.64421		0		101
300		300		0		147		6.82825		0		43
300		300		0		148		4.60977		0		30
300		300		0		149		8.32586		0		65
301		0		301		0		0		0		56605
301		269		32		130		21.7211		2.43027		994
301		301		0		150		0		0		1
302		0		302		0		0		0		56609
302		269		33		130		22.3033		2.47986		991
303		0		303		0		0		0		56600
303		269		34		130		22.3304		2.47255		1000
304		0		304		0		0		0		56500
304		269		35		130		23.751		2.58009		1100
305		0		305		0		0		0		56604
305		269		36		130		23.0502		2.58463		996
306		0		306		0		0		0		56615
306		269		37		130		22.9274		2.56717		985
307		0		307		0		0		0		56623
307		269		38		130		22.9854		2.54701		977
308		0		308		0		0		0		56529
308		269		39		130		23.8405		2.62403		1054
308		308		0		151		2.23607		0		8
308		308		0		152		29.189		0		9
309		0		309		0		0		0		56659
309		269		40		130		22.9646		2.55701		941
310		0		310		0		0		0		56592
310		269		41		130		22.452		2.5535		902
310		310		0		153		10.198		0		106
311		0		311		0		0		0		56601
311		269		42		130		21.6317		2.51209		861
311		310		1		153		8.39303		0		138
312		0		312		0		0		0		56264
312		269		43		130		22.9969		2.68033		976
312		310		2		153		11.3193		0		259
312		312		0		154		7.51798		0		101
313		0		313		0		0		0		56624
313		269		44		130		22.9645		2.7658		800
313		310		3		153		9.36979		2.11569		176
314		0		314		0		0		0		56638
314		269		45		130		22.5217		2.7123		815
314		310		4		153		8.74108		2.33576		147
315		0		315		0		0		0		56519
315		269		46		130		22.9859		2.75939		839
315		310		5		153		11.7789		3.16645		242
316		0		316		0		0		0		56317
316		269		47		130		23.8173		2.79022		947
316		310		6		153		12.7618		2.71525		336
317		0		317		0		0		0		56777
317		269		48		130		22.4563		2.67874		823
318		0		318		0		0		0		56512
318		269		49		130		21.9897		2.64433		826
318		318		0		155		12.9785		0		262
319		0		319		0		0		0		56491
319		269		50		130		21.4713		2.59628		804
319		318		1		155		12.7909		2.56509		305
320		0		320		0		0		0		56299
320		269		51		130		22.6714		2.70401		911
320		318		2		155		16.0415		39.3667		390
321		0		321		0		0		0		56439
321		269		52		130		22.1137		2.64002		805
321		318		3		155		17.3821		7.57429		356
322		0		322		0		0		0		56447
322		269		53		130		21.4869		2.48632		830
322		318		4		155		17.5493		3.2141		323
323		0		323		0		0		0		56395
323		269		54		130		21.3304		2.47469		844
323		318		5		155		17.0185		3.0616		361
324		0		324		0		0		0		55994
324		269		55		130		34.63		4.04371		944
324		318		6		155		20.7292		3.31874		635
324		324		0		156		4.52769		0		24
324		324		0		157		2		0		3
325		0		325		0		0		0		56210
325		269		56		130		21.3505		2.48012		852
325		318		7		155		19.8392		2.62726		538
326		0		326		0		0		0		56217
326		269		57		130		21.4484		2.51199		837
326		318		8		155		18.9975		2.69408		546
327		0		327		0		0		0		56269
327		269		58		130		21.2347		2.55258		813
327		318		9		155		16.6955		2.5261		518
328		0		328		0		0		0		55990
328		269		59		130		22.1807		2.58155		916
328		318		10		155		20.1438		2.88197		694
329		0		329		0		0		0		56243
329		269		60		130		20.8574		2.51593		805
329		318		11		155		17.8967		2.44818		552
330		0		330		0		0		0		56254
330		269		61		130		21.1754		2.52367		829
330		318		12		155		16.7317		2.55312		490
330		330		0		158		5		0		27
331		0		331		0		0		0		56239
331		269		62		130		20.8567		2.60721		806
331		318		13		155		17.7447		2.57918		555
332		0		332		0		0		0		56282
332		269		63		130		20.7229		2.58792		802
332		318		14		155		16.9669		2.51481		516
333		0		333		0		0		0		55877
333		269		64		130		20.6591		2.47928		920
333		318		15		155		19.9259		2.65339		777
333		333		0		159		34.0086		0		26
334		0		334		0		0		0		56177
334		269		65		130		20.3231		2.5744		802
334		318		16		155		18.3772		2.29914		601
334		334		0		160		5.60899		0		20
335		0		335		0		0		0		56100
335		269		66		130		20.0017		2.41215		814
335		318		17		155		18.5137		2.45116		585
335		334		1		160		11.7583		12.345		99
335		335		0		161		1		0		2
336		0		336		0		0		0		56034
336		269		67		130		25.4266		3.01796		831
336		318		18		155		18.4566		2.48052		606
336		334		2		160		13.2073		3.61486		129
337		0		337		0		0		0		55324
337		269		68		130		21.174		2.47658		932
337		318		19		155		23.0601		2.82032		860
337		334		3		160		17.0925		3.31114		266
337		337		0		162		10.1242		0		203
337		337		0		163		3.39935		0		15
338		0		338		0		0		0		55676
338		269		69		130		20.345		2.49746		825
338		318		20		155		21.7418		2.60367		773
338		334		4		160		16.9245		2.69054		326
339		0		339		0		0		0		55610
339		269		70		130		20.8831		2.50235		859
339		318		21		155		22.5785		2.50848		750
339		334		5		160		18.4265		2.51049		381
340		0		340		0		0		0		55520
340		269		71		130		20.3807		2.38318		863
340		318		22		155		22.1636		2.54974		708
340		334		6		160		19.2365		3.01076		465
340		340		0		164		6.10318		0		44
341		0		341		0		0		0		54947
341		269		72		130		42.1153		4.92596		960
341		318		23		155		24.9866		2.78961		1026
341		334		7		160		21.6578		3.00262		572
341		340		1		164		8.37852		8.27939		82
341		341		0		165		3		0		13
342		0		342		0		0		0		55265
342		269		73		130		21.2706		2.50727		878
342		318		24		155		23.1585		2.51561		783
342		334		8		160		20.465		2.59693		612
342		340		2		164		34.3607		26.0257		62
343		0		343		0		0		0		55334
343		269		74		130		21.2639		2.45993		883
343		318		25		155		20.5675		2.34507		696
343		334		9		160		21.9341		2.96677		687
344		0		344		0		0		0		55259
344		269		75		130		20.9424		2.43497		858
344		318		26		155		21.4369		2.55348		694
344		334		10		160		22.686		2.67309		749
344		344		0		166		9.43398		0		40
345		0		345		0		0		0		54698
345		269		76		130		21.5452		2.47588		955
345		318		27		155		25.7889		2.56006		900
345		334		11		160		23.5037		2.94833		888
345		344		1		166		8.09669		0		159
346		0		346		0		0		0		54977
346		269		77		130		21.8114		2.58114		854
346		318		28		155		23.0175		2.63658		670
346		334		12		160		22.5789		2.81129		875
346		344		2		166		9.69335		0		224
347		0		347		0		0		0		55193
347		269		78		130		21.0563		2.46475		840
347		318		29		155		23.1224		2.82992		648
347		334		13		160		22.7419		2.73455		919
348		0		348		0		0		0		55182
348		269		79		130		21.1724		2.4916		845
348		318		30		155		22.7573		2.95674		730
348		334		14		160		24.7805		2.79274		843
349		0		349		0		0		0		54659
349		269		80		130		22.135		2.55314		939
349		318		31		155		22.3926		2.71515		867
349		334		15		160		26.5342		2.83244		983
349		349		0		167		8.17749		0		151
349		349		0		168		0		0		1
350		0		350		0		0		0		55032
350		269		81		130		21.6303		2.60292		840
350		318		32		155		17.0726		2.12363		641
350		334		16		160		26.2159		2.74128		909
350		349		1		167		9.43177		2.82097		178
351		0		351		0		0		0		55277
351		269		82		130		21.0634		2.49187		829
351		318		33		155		15.2122		2.1115		514
351		334		17		160		26.3328		2.71318		980
352		0		352		0		0		0		55256
352		269		83		130		21.0466		2.46287		830
352		318		34		155		18.3041		2.78658		449
352		334		18		160		25.8138		2.59495		988
352		352		0		169		7.2759		0		77
353		0		353		0		0		0		54650
353		269		84		130		21.788		2.50657		930
353		318		35		155		21.7762		3.27194		747
353		334		19		160		26.5106		2.66531		1122
353		352		1		169		8.60496		3.80673		116
353		353		0		170		8.544		0		35
354		0		354		0		0		0		55234
354		269		85		130		21.1491		2.53986		821
354		318		36		155		15.6067		2.03869		473
354		334		20		160		25.7868		2.94189		1062
354		352		2		169		5.64332		1.99927		10
355		0		355		0		0		0		55229
355		269		86		130		21.2006		2.499		828
355		318		37		155		14.7089		2.28442		434
355		334		21		160		26.1148		2.90392		1074
355		355		0		171		6.06092		0		35
356		0		356		0		0		0		55252
356		269		87		130		20.6726		2.41955		821
356		318		38		155		22.5614		3.82646		413
356		334		22		160		26.4145		2.88196		1114
357		0		357		0		0		0		54704
357		269		88		130		39.9181		4.50562		1155
357		318		39		155		21.6029		3.39705		470
357		334		23		160		27.2888		2.89869		1228
357		357		0		172		6.26099		0		39
357		357		0		173		3		0		4
358		0		358		0		0		0		55349
358		269		89		130		22.8969		2.44288		816
358		318		40		155		13.4885		2.31366		372
358		334		24		160		25.9036		2.72868		1063
359		0		359		0		0		0		55350
359		269		90		130		20.3682		2.4236		795
359		318		41		155		15.6102		2.75308		408
359		334		25		160		25.5071		2.80754		1047
360		0		360		0		0		0		55307
360		269		91		130		20.3654		2.46667		789
360		318		42		155		15.8199		2.55602		435
360		334		26		160		25.8442		2.9158		1067
360		360		0		174		2		0		2
361		0		361		0		0		0		54733
361		269		92		130		40.3105		4.53868		1102
361		318		43		155		15.0295		2.28764		325
361		334		27		160		25.8165		2.86392		1138
361		360		1		174		12.0126		0		302
362		0		362		0		0		0		55417
362		269		93		130		20.8582		2.51633		796
362		318		44		155		11.9117		2.91053		193
362		334		28		160		24.7928		2.7882		1002
362		360		2		174		9.82494		2.21638		192
363		0		363		0		0		0		55429
363		269		94		130		20.7889		2.46262		804
363		318		45		155		11.3669		2.97799		152
363		334		29		160		23.8611		2.82629		974
363		360		3		174		10.629		2.46874		241
364		0		364		0		0		0		55489
364		269		95		130		20.532		2.46608		816
364		318		46		155		12.5152		3.82354		57
364		334		30		160		23.427		2.80244		966
364		360		4		174		11.0539		2.51761		272
365		0		365		0		0		0		55038
365		269		96		130		41.154		4.84511		922
365		318		47		155		12.8459		3.3952		58
365		334		31		160		23.8718		2.83701		1071
365		360		5		174		12.7693		2.4169		415
365		365		0		175		13.0043		0		96
366		0		366		0		0		0		55459
366		269		97		130		21.0509		2.51665		813
366		334		32		160		22.7808		2.76204		946
366		360		6		174		12.6014		2.30697		382
367		0		367		0		0		0		55477
367		269		98		130		20.4912		2.46854		793
367		334		33		160		21.6126		2.77713		939
367		360		7		174		12.9178		2.27487		391
368		0		368		0		0		0		55576
368		269		99		130		20.8357		2.54783		775
368		334		34		160		21.0383		2.79187		917
368		360		8		174		14.41		2.87538		332
369		0		369		0		0		0		55114
369		269		100		130		20.7323		2.50497		876
369		334		35		160		22.941		2.85617		1040
369		360		9		174		16.8959		2.8334		570
370		0		370		0		0		0		55446
370		269		101		130		20.2102		2.49037		770
370		334		36		160		21.4844		2.42674		928
370		360		10		174		16.3957		2.71715		456
371		0		371		0		0		0		55441
371		269		102		130		19.9219		2.4985		760
371		334		37		160		21.3741		2.42182		929
371		360		11		174		16.7922		2.68453		470
372		0		372		0		0		0		55411
372		269		103		130		25.2461		3.06049		767
372		334		38		160		21.4251		2.40682		956
372		360		12		174		17.6638		2.91737		464
372		372		0		176		1		0		2
373		0		373		0		0		0		54834
373		269		104		130		40.1193		5.03423		846
373		334		39		160		23.616		2.6876		1080
373		360		13		174		19.6933		2.84442		734
373		373		0		177		13.1297		0		35
373		373		0		178		10.9642		0		71
374		0		374		0		0		0		55080
374		269		105		130		19.6503		2.4963		744
374		334		40		160		23.0712		2.61848		983
374		360		14		174		19.1792		2.71824		657
374		373		1		177		10.3527		6.89711		136
375		0		375		0		0		0		55044
375		269		106		130		19.1252		2.43021		748
375		334		41		160		23.5943		2.64347		973
375		360		15		174		19.2312		2.66345		668
375		373		2		177		12.7598		3.11409		163
375		375		0		179		2		0		4
376		0		376		0		0		0		54966
376		269		107		130		19.7201		2.51545		730
376		334		42		160		25.4863		2.87571		980
376		360		16		174		19.8324		2.58351		699
376		373		3		177		13.9623		3.22648		225
377		0		377		0		0		0		54304
377		269		108		130		41.8597		5.08626		849
377		334		43		160		26.5998		2.85035		1077
377		360		17		174		21.1726		2.57028		837
377		373		4		177		16.7386		3.29895		356
377		377		0		180		15.4632		0		177
378		0		378		0		0		0		54774
378		269		109		130		19.5415		2.5152		723
378		334		44		160		25.6242		2.85744		978
378		360		18		174		20.7053		2.41166		734
378		373		5		177		17.9197		3.18981		391
379		0		379		0		0		0		54683
379		269		110		130		33.7958		4.17917		747
379		334		45		160		26.0771		2.87553		966
379		360		19		174		22.1877		2.54175		786
379		373		6		177		17.4025		2.85173		418
380		0		380		0		0		0		54656
380		269		111		130		19.5138		2.47138		735
380		334		46		160		25.5487		2.81629		965
380		360		20		174		21.7905		2.54699		771
380		373		7		177		18.7798		2.96101		473
381		0		381		0		0		0		53867
381		269		112		130		42.8825		5.30531		833
381		334		47		160		25.8346		2.76425		1063
381		360		21		174		24.4364		2.73583		981
381		373		8		177		22.53		3.10266		637
381		381		0		181		12.083		0		219
382		0		382		0		0		0		54380
382		269		113		130		19.346		2.45449		720
382		334		48		160		24.9583		2.74433		953
382		360		22		174		22.5157		2.4908		839
382		373		9		177		21.3575		3.03204		697
382		381		1		181		7.34901		0		10
382		382		0		182		0		0		1
383		0		383		0		0		0		54376
383		269		114		130		19.3581		2.49328		693
383		334		49		160		25.152		2.73527		951
383		360		23		174		22.6171		2.47994		830
383		373		10		177		21.8925		3.11563		750
384		0		384		0		0		0		54315
384		269		115		130		19.7982		2.52831		703
384		334		50		160		24.5954		2.66836		936
384		360		24		174		22.5271		2.5067		836
384		373		11		177		22.5291		3.13057		810
385		0		385		0		0		0		53699
385		269		116		130		42.3892		5.42475		823
385		334		51		160		24.9396		2.77138		997
385		360		25		174		22.6834		2.49678		999
385		373		12		177		25.9215		2.99745		961
385		385		0		183		14.3952		0		109
385		385		0		184		3		0		12
386		0		386		0		0		0		54194
386		269		117		130		18.5749		2.37376		723
386		334		52		160		24.0429		2.76353		855
386		360		26		174		22.3315		2.35446		875
386		373		13		177		23.8014		3.17801		953
387		0		387		0		0		0		54150
387		269		118		130		18.976		2.44841		689
387		334		53		160		24.1433		2.75345		871
387		360		27		174		22.7824		2.59024		888
387		373		14		177		25.2045		2.97548		976
387		387		0		185		4.20845		0		26
388		0		388		0		0		0		54176
388		269		119		130		18.5869		2.43696		656
388		334		54		160		23.4034		2.66859		862
388		360		28		174		23.5511		2.53218		899
388		373		15		177		23.9019		3.03273		1007
389		0		389		0		0		0		53325
389		269		120		130		41.4343		5.39423		811
389		334		55		160		25.1003		3.06575		1013
389		360		29		174		23.9111		2.56516		1060
389		373		16		177		25.407		3.06503		1156
389		389		0		186		11.6739		0		235
390		0		390		0		0		0		54049
390		269		121		130		18.7729		2.39803		704
390		334		56		160		24.35		2.68158		878
390		360		30		174		24.2325		2.57897		890
390		373		17		177		25.1016		2.91272		1079
391		0		391		0		0		0		54143
391		269		122		130		19.4792		2.53419		673
391		334		57		160		23.5669		2.69163		868
391		360		31		174		24.1469		2.64529		865
391		373		18		177		26.1326		3.04943		1051
392		0		392		0		0		0		54184
392		269		123		130		18.987		2.56833		656
392		334		58		160		23.2816		2.68449		861
392		360		32		174		21.7875		2.44739		802
392		373		19		177		25.9184		3.05168		1097
393		0		393		0		0		0		53335
393		269		124		130		20.709		2.65872		797
393		334		59		160		23.8257		2.64777		960
393		360		33		174		23.6937		2.71613		864
393		373		20		177		26.7728		2.91979		1271
393		393		0		187		15.3861		0		373
394		0		394		0		0		0		54259
394		269		125		130		19.2754		2.47389		691
394		334		60		160		22.7103		2.61416		843
394		360		34		174		22.3081		2.71743		664
394		373		21		177		26.2533		2.8565		1143
395		0		395		0		0		0		54317
395		269		126		130		19.771		2.63438		662
395		334		61		160		22.5994		2.65889		840
395		360		35		174		20.0343		2.65026		651
395		373		22		177		26.6711		3.20754		1130
396		0		396		0		0		0		54287
396		269		127		130		19.4262		2.63589		661
396		334		62		160		22.6495		2.65201		854
396		360		36		174		18.3805		2.39205		624
396		373		23		177		26.9937		3.20258		1174
397		0		397		0		0		0		53337
397		269		128		130		21.5305		2.86669		808
397		334		63		160		22.619		2.59553		924
397		360		37		174		22.0541		2.74421		786
397		373		24		177		42.7937		3.53665		1356
397		397		0		188		13.3417		0		306
397		397		0		189		10.5251		0		75
397		397		0		190		1.879		0		8
398		0		398		0		0		0		54242
398		269		129		130		18.7715		2.49679		665
398		334		64		160		21.7296		2.51585		841
398		360		38		174		19.8584		2.64565		573
398		373		25		177		27.0327		3.13508		1279
399		0		399		0		0		0		54153
399		269		130		130		18.9556		2.50159		644
399		334		65		160		21.5642		2.49888		832
399		360		39		174		17.3622		2.49828		578
399		373		26		177		26.8721		3.10447		1246
399		399		0		191		8.2587		0		147
400		0		400		0		0		0		54450
400		269		131		130		18.6748		2.50924		655
400		334		66		160		22.0556		2.57994		828
400		360		40		174		17.5451		2.72941		482
400		373		27		177		26.7322		2.99154		1185
401		0		401		0		0		0		53383
401		269		132		130		19.7922		2.53427		764
401		334		67		160		23.0017		2.66102		929
401		360		41		174		18.9068		2.71167		654
401		373		28		177		27.1016		3.09819		1337
401		401		0		192		14.3003		0		393
401		401		0		193		8.92903		0		140
402		0		402		0		0		0		54536
402		269		133		130		18.9408		2.56811		619
402		334		68		160		22.0463		2.5736		836
402		360		42		174		18.1918		2.83944		426
402		373		29		177		26.2702		2.89944		1183
403		0		403		0		0		0		54656
403		269		134		130		18.793		2.64182		605
403		334		69		160		23.1327		2.74164		853
403		360		43		174		13.3236		2.38174		318
403		373		30		177		25.5613		2.90792		1168
404		0		404		0		0		0		54793
404		269		135		130		18.6525		2.63902		575
404		334		70		160		22.9104		2.69555		868
404		360		44		174		14.2128		3.91399		187
404		373		31		177		24.9533		2.90599		1177
405		0		405		0		0		0		54105
405		269		136		130		19.7522		2.76292		691
405		334		71		160		24.3748		2.79951		946
405		360		45		174		14.8316		4.59593		177
405		373		32		177		26.1014		2.86487		1315
405		405		0		194		14.3003		0		363
405		405		0		195		1.41421		0		3
406		0		406		0		0		0		54964
406		269		137		130		19.0826		2.55195		549
406		334		72		160		23.272		2.71085		874
406		360		46		174		13.8911		8.01337		21
406		373		33		177		24.936		2.7963		1152
406		405		1		194		8.5482		0		6
406		406		0		196		10.4433		0		34
407		0		407		0		0		0		54891
407		269		138		130		18.4526		2.77722		517
407		334		73		160		22.5768		2.61971		857
407		360		47		174		12.732		7.15368		56
407		373		34		177		23.8161		2.74912		1160
407		406		1		196		10.0044		0		119
408		0		408		0		0		0		54904
408		269		139		130		17.9832		2.73156		508
408		334		74		160		22.027		2.62902		825
408		360		48		174		10.0358		3.3114		118
408		373		35		177		23.5414		2.75369		1131
408		406		2		196		7.86366		2.53044		114
409		0		409		0		0		0		54069
409		269		140		130		19.7871		2.88587		587
409		334		75		160		22.9421		2.67764		951
409		373		36		177		24.8682		2.7145		1290
409		406		3		196		11.3211		3.43		259
409		409		0		197		33.9085		0		71
409		409		0		198		14.3003		0		362
409		409		0		199		3.53553		0		11
410		0		410		0		0		0		54994
410		269		141		130		17.7492		2.57041		448
410		334		76		160		21.7258		2.60733		824
410		373		37		177		23.5345		2.79375		1097
410		406		4		196		10.6568		2.4596		237
411		0		411		0		0		0		54977
411		269		142		130		16.4338		2.68358		390
411		334		77		160		21.154		2.55465		848
411		373		38		177		22.9624		2.7784		1101
411		406		5		196		11.7877		2.46197		284
412		0		412		0		0		0		54908
412		269		143		130		16.6629		2.76727		416
412		334		78		160		20.8218		2.49994		857
412		373		39		177		23.005		2.77776		1074
412		406		6		196		14.7179		2.80433		345
413		0		413		0		0		0		53988
413		269		144		130		17.0728		2.70755		459
413		334		79		160		21.1413		2.59296		940
413		373		40		177		24.2952		2.91792		1263
413		406		7		196		15.0576		2.78542		446
413		413		0		200		7.2361		0		118
413		413		0		201		17.2047		0		386
414		0		414		0		0		0		54909
414		269		145		130		17.1702		2.79822		370
414		334		80		160		21.0313		2.51043		857
414		373		41		177		23.1858		2.39397		1147
414		406		8		196		14.0649		2.46309		317
415		0		415		0		0		0		54941
415		269		146		130		14.7459		2.52399		323
415		334		81		160		21.0279		2.49768		830
415		373		42		177		24.2766		2.47134		1124
415		406		9		196		16.0354		2.97051		382
416		0		416		0		0		0		54871
416		269		147		130		14.3163		2.5857		292
416		334		82		160		20.6241		2.48079		879
416		373		43		177		25.7626		2.6547		1166
416		406		10		196		16.2946		2.7193		389
416		416		0		202		1.11803		0		3
417		0		417		0		0		0		53627
417		269		148		130		15.2351		2.73		375
417		334		83		160		21.4536		2.55274		945
417		373		44		177		27.3666		2.75587		1319
417		406		11		196		19.7505		3.242		661
417		417		0		203		10.1242		0		127
417		417		0		204		9.23273		0		176
417		417		0		205		17.2047		0		370
418		0		418		0		0		0		54708
418		269		149		130		14.1287		2.32985		241
418		334		84		160		21.3726		2.52472		878
418		373		45		177		25.9009		2.60781		1121
418		406		12		196		18.4888		2.63635		591
418		417		1		203		5.67639		2.06753		56
418		418		0		206		2.23607		0		5
419		0		419		0		0		0		54741
419		269		150		130		13.8119		2.69348		247
419		334		85		160		21.4817		2.53421		849
419		373		46		177		25.6873		2.66544		1144
419		406		13		196		18.3609		2.68715		619
420		0		420		0		0		0		54831
420		269		151		130		10.8784		2.32123		160
420		334		86		160		21.7172		2.57325		851
420		373		47		177		25.726		2.65446		1127
420		406		14		196		18.2148		2.62091		631
421		0		421		0		0		0		53730
421		269		152		130		15.6154		3.24848		261
421		334		87		160		22.6124		2.65137		933
421		373		48		177		26.595		2.70809		1261
421		406		15		196		22.2754		2.78649		858
421		421		0		207		7.2111		0		117
421		421		0		208		12.24		0		373
421		421		0		209		11		0		67
422		0		422		0		0		0		54799
422		269		153		130		10.6978		2.2353		106
422		334		88		160		22.1931		2.63883		852
422		373		49		177		25.3477		2.59183		1102
422		406		16		196		20.3365		2.3934		734
422		421		1		207		4.07008		1.22214		7
423		0		423		0		0		0		54769
423		269		154		130		7.71734		2.09859		86
423		334		89		160		21.9726		2.60378		858
423		373		50		177		25.1938		2.6657		1071
423		406		17		196		21.1066		2.47717		816
424		0		424		0		0		0		54763
424		334		90		160		21.7323		2.5697		827
424		373		51		177		25.0867		2.638		1076
424		406		18		196		20.7789		2.42137		787
424		424		0		210		8.47114		0		147
425		0		425		0		0		0		53916
425		334		91		160		22.0049		2.61346		913
425		373		52		177		25.8473		2.64264		1198
425		406		19		196		24.386		2.62846		1083
425		424		1		210		7.94997		2.26152		165
425		425		0		211		16.6433		0		325
426		0		426		0		0		0		54753
426		334		92		160		21.9151		2.62169		825
426		373		53		177		25.293		2.68247		1009
426		406		20		196		24.6028		2.42139		948
426		426		0		212		11.8242		0		65
427		0		427		0		0		0		54546
427		334		93		160		22.5155		2.69474		844
427		373		54		177		25.1244		2.66935		1027
427		406		21		196		26.2691		2.72206		1023
427		426		1		212		11.5918		0		160
428		0		428		0		0		0		54565
428		334		94		160		22.8872		2.73579		832
428		373		55		177		25.029		2.6534		989
428		406		22		196		25.842		2.66095		1024
428		426		2		212		12.4574		3.29439		177
428		428		0		213		4.2		0		13
429		0		429		0		0		0		53369
429		334		95		160		41.9516		5.12839		931
429		373		56		177		24.8496		2.61074		1130
429		406		23		196		26.8568		2.59808		1353
429		426		3		212		14.0311		3.55972		296
429		428		1		213		8.53568		0		134
429		429		0		214		12.9385		0		376
429		429		0		215		34.4589		0		11
430		0		430		0		0		0		54325
430		334		96		160		22.7029		2.71645		831
430		373		57		177		23.8482		2.65448		955
430		406		24		196		26.577		2.50707		1150
430		426		4		212		16.7487		3.05313		339
431		0		431		0		0		0		54306
431		334		97		160		22.21		2.62289		832
431		373		58		177		24.8249		2.63208		980
431		406		25		196		25.9296		2.5745		1091
431		426		5		212		17.1763		3.16126		376
431		431		0		216		1.5		0		3
431		431		0		217		4.01386		0		12
432		0		432		0		0		0		54257
432		334		98		160		22.1669		2.58532		847
432		373		59		177		24.3329		2.75495		950
432		406		26		196		25.6411		2.58974		1122
432		426		6		212		18.8241		3.03372		424
433		0		433		0		0		0		53275
433		334		99		160		37.2017		4.58016		918
433		373		60		177		26.5277		2.80522		1160
433		406		27		196		26.996		2.6267		1201
433		426		7		212		41.0371		6.3738		679
433		433		0		218		16.7108		0		316
433		433		0		219		6.90335		0		51
434		0		434		0		0		0		54091
434		334		100		160		21.8578		2.53085		836
434		373		61		177		25.2909		2.68591		975
434		406		28		196		21.5368		2.3794		934
434		426		8		212		22.8338		3.00062		764
435		0		435		0		0		0		54027
435		334		101		160		21.4096		2.5559		804
435		373		62		177		25.3292		2.80801		982
435		406		29		196		20.647		2.36965		982
435		426		9		212		23.7053		2.94921		805
436		0		436		0		0		0		54041
436		334		102		160		21.3283		2.57765		831
436		373		63		177		25.4033		2.78352		935
436		406		30		196		20.7454		2.31555		927
436		426		10		212		23.6782		2.93934		866
437		0		437		0		0		0		53232
437		334		103		160		42.7436		5.09178		905
437		373		64		177		26.8757		2.90075		1044
437		406		31		196		23.2896		2.54208		1101
437		426		11		212		33.6673		2.98617		1008
437		437		0		220		7.28011		0		57
437		437		0		221		10		0		174
437		437		0		222		9.05539		0		79
438		0		438		0		0		0		54021
438		334		104		160		20.7813		2.49384		814
438		373		65		177		25.9434		2.97297		861
438		406		32		196		22.0231		2.47981		886
438		426		12		212		25.1008		2.98035		1018
439		0		439		0		0		0		53997
439		334		105		160		20.6505		2.49377		807
439		373		66		177		26.2525		3.04238		880
439		406		33		196		20.7602		2.51671		846
439		426		13		212		25.7198		2.88919		1070
440		0		440		0		0		0		53979
440		334		106		160		20.2458		2.45163		803
440		373		67		177		25.7797		2.95332		901
440		406		34		196		20.4046		2.39475		821
440		426		14		212		25.4825		2.87386		1096
441		0		441		0		0		0		53208
441		334		107		160		20.924		2.49276		892
441		373		68		177		26.4993		2.88981		1107
441		406		35		196		23.9672		2.70916		1094
441		426		15		212		25.8928		2.95986		1230
441		441		0		223		10.198		0		69
442		0		442		0		0		0		53961
442		334		108		160		21.0638		2.55403		799
442		373		69		177		24.3454		2.53581		998
442		406		36		196		21.0796		2.21228		686
442		426		16		212		26.8032		2.86037		1156
443		0		443		0		0		0		53955
443		334		109		160		20.729		2.5338		812
443		373		70		177		24.0341		2.50048		990
443		406		37		196		17.9763		2.4534		654
443		426		17		212		26.3573		2.4296		1189
444		0		444		0		0		0		54067
444		334		110		160		21.1212		2.55486		777
444		373		71		177		24.3839		2.57034		958
444		406		38		196		18.6748		2.33645		623
444		426		18		212		26.5743		2.79747		1175
445		0		445		0		0		0		53442
445		334		111		160		31.4784		3.94233		875
445		373		72		177		24.9587		2.6102		1033
445		406		39		196		24.3343		3.05214		893
445		426		19		212		42.5997		4.65801		1281
445		445		0		224		9.25126		0		76
446		0		446		0		0		0		54025
446		334		112		160		20.312		2.46546		793
446		373		73		177		24.0832		2.54957		938
446		406		40		196		21.2468		2.58841		637
446		426		20		212		27.1132		3.11012		1207
447		0		447		0		0		0		54139
447		334		113		160		20.7614		2.52449		789
447		373		74		177		24.8203		2.73265		982
447		406		41		196		19.378		2.58053		469
447		426		21		212		27.8678		3.14414		1221
448		0		448		0		0		0		54186
448		334		114		160		20.8099		2.56664		776
448		373		75		177		24.5005		2.65968		993
448		406		42		196		20.9513		3.49254		337
448		426		22		212		28.1418		3.10902		1308
449		0		449		0		0		0		53284
449		334		115		160		21.5211		2.63275		844
449		373		76		177		24.6626		2.64036		1136
449		406		43		196		20.3378		3.09068		686
449		426		23		212		28.5662		3.13438		1451
449		449		0		225		21.2562		0		146
449		449		0		226		8.76554		0		53
450		0		450		0		0		0		54122
450		334		116		160		20.6255		2.54249		770
450		373		77		177		23.8417		2.59473		1003
450		406		44		196		16.4595		2.25902		400
450		426		24		212		27.9183		3.02192		1296
450		449		1		225		20.7766		4.90094		9
451		0		451		0		0		0		54628
451		334		117		160		20.8179		2.61915		755
451		373		78		177		23.7179		2.60226		961
451		406		45		196		13.8145		4.31101		30
451		426		25		212		26.8334		2.90036		789
451		449		2		225		20.7766		4.90094		437
452		0		452		0		0		0		54636
452		334		118		160		20.3744		2.54993		753
452		373		79		177		22.9948		2.55847		961
452		406		46		196		15.4928		5.42369		38
452		426		26		212		22.4949		3.07784		667
452		449		3		225		20.6288		4.71857		545
453		0		453		0		0		0		54111
453		334		119		160		21.3864		2.67711		828
453		373		80		177		23.7161		2.57579		1043
453		406		47		196		19.6875		9.76888		190
453		426		27		212		22.5146		2.9864		719
453		449		4		225		36.0724		5.24865		709
454		0		454		0		0		0		54756
454		334		120		160		20.7772		2.64066		741
454		373		81		177		22.2147		2.54716		891
454		406		48		196		11.6716		1.85378		3
454		426		28		212		20.123		2.99775		673
454		449		5		225		19.4302		3.69048		536
455		0		455		0		0		0		54687
455		334		121		160		20.6139		2.646		740
455		373		82		177		22.3403		2.54612		952
455		426		29		212		20.4548		2.87579		626
455		449		6		225		21.1354		3.65344		595
456		0		456		0		0		0		54761
456		334		122		160		19.4273		2.45623		719
456		373		83		177		22.1076		2.49621		920
456		426		30		212		20.5998		3.04602		602
456		449		7		225		20.3136		3.53584		598
457		0		457		0		0		0		54306
457		334		123		160		21.7318		2.83724		811
457		373		84		177		23.0562		2.51407		1074
457		426		31		212		18.5209		2.63657		668
457		449		8		225		20.4889		3.65558		661
457		457		0		227		7.625		0		66
457		457		0		228		3.28824		0		14
458		0		458		0		0		0		54789
458		334		124		160		20.3837		2.59446		714
458		373		85		177		22.6629		2.49187		929
458		426		32		212		17.9977		2.41385		638
458		449		9		225		19.6158		3.43412		530
459		0		459		0		0		0		54794
459		334		125		160		18.0945		2.43364		698
459		373		86		177		21.9649		2.44802		943
459		426		33		212		18.0607		2.43045		638
459		449		10		225		19.6143		3.54418		527
460		0		460		0		0		0		54688
460		334		126		160		21.7415		2.85271		728
460		373		87		177		22.3442		2.46832		962
460		426		34		212		18.0827		2.46964		627
460		449		11		225		19.0617		3.58802		517
460		460		0		229		5.73241		0		76
460		460		0		230		1		0		2
461		0		461		0		0		0		53839
461		334		127		160		34.4888		4.2185		918
461		373		88		177		22.94		2.67801		1075
461		426		35		212		20.1988		3.08635		696
461		449		12		225		20.1221		3.66404		591
461		460		1		229		35.18		8.71771		196
461		461		0		231		11.2322		0		285
462		0		462		0		0		0		54776
462		334		128		160		19.6738		2.48873		706
462		373		89		177		22.6341		2.51075		981
462		426		36		212		19.5762		2.57759		635
462		449		13		225		20.1221		3.66404		502
463		0		463		0		0		0		54737
463		334		129		160		20.185		2.6357		731
463		373		90		177		22.7402		2.47883		977
463		426		37		212		18.4917		2.54592		637
463		449		14		225		18.9353		3.00938		518
464		0		464		0		0		0		54743
464		334		130		160		19.8556		2.57522		709
464		373		91		177		23.2854		2.55717		966
464		426		38		212		19.0286		2.53458		652
464		449		15		225		18.9093		2.67059		530
465		0		465		0		0		0		54039
465		334		131		160		40.4679		4.85391		1135
465		373		92		177		23.8123		2.54167		1085
465		426		39		212		19.6781		2.56455		727
465		449		16		225		19.4473		2.86177		595
465		465		0		232		3.60555		0		19
466		0		466		0		0		0		54780
466		334		132		160		22.8241		2.2217		708
466		373		93		177		23.8626		2.67714		927
466		426		40		212		18.7956		2.50278		670
466		449		17		225		18.0757		2.57838		515
467		0		467		0		0		0		54738
467		334		133		160		18.8864		2.42231		703
467		373		94		177		23.5774		2.64665		982
467		426		41		212		19.228		2.55831		640
467		449		18		225		18.972		2.90643		532
467		467		0		233		2		0		5
468		0		468		0		0		0		54789
468		334		134		160		19.0021		2.5052		701
468		373		95		177		22.7517		2.49099		961
468		426		42		212		19.0901		2.63185		618
468		449		19		225		19.1014		2.88742		531
469		0		469		0		0		0		53805
469		334		135		160		19.875		2.59206		784
469		373		96		177		23.5513		2.53564		1074
469		426		43		212		20.3547		2.70783		695
469		449		20		225		20.8356		3.05801		590
469		469		0		234		20.309		0		377
469		469		0		235		19.7231		0		275
470		0		470		0		0		0		54706
470		334		136		160		18.8634		2.48136		694
470		373		97		177		23.2007		2.56112		953
470		426		44		212		19.9093		2.65537		627
470		449		21		225		19.2236		2.85866		519
470		469		1		234		15.7509		2.17606		101
471		0		471		0		0		0		54767
471		334		137		160		18.9588		2.52373		669
471		373		98		177		23.4694		2.57479		946
471		426		45		212		18.9869		2.83965		575
471		449		22		225		20.2958		3.05883		545
471		469		2		234		7.51897		2.67086		98
472		0		472		0		0		0		54704
472		334		138		160		18.5336		2.51503		693
472		373		99		177		23.0352		2.53312		956
472		426		46		212		18.9901		2.79185		546
472		449		23		225		19.7646		2.87415		575
472		469		3		234		7.908		2.53731		126
473		0		473		0		0		0		54083
473		334		139		160		19.5829		2.52392		765
473		373		100		177		23.9327		2.55975		1061
473		426		47		212		20.717		2.85127		618
473		449		24		225		20.2405		2.77209		611
473		469		4		234		12.5156		3.19836		335
473		473		0		236		8.27983		0		106
473		473		0		237		3.45733		0		21
474		0		474		0		0		0		54629
474		334		140		160		18.7915		2.44515		670
474		373		101		177		23.8167		2.61397		955
474		426		48		212		19.1045		2.64231		532
474		449		25		225		19.8035		2.76499		547
474		469		5		234		12.5398		2.39386		267
475		0		475		0		0		0		54707
475		334		141		160		18.7222		2.48908		684
475		373		102		177		24.4578		2.72595		909
475		426		49		212		19.5936		2.88863		515
475		449		26		225		19.1562		2.77026		544
475		469		6		234		14.4643		2.94972		241
476		0		476		0		0		0		54803
476		334		142		160		18.1465		2.45375		622
476		373		103		177		24.3421		2.71345		959
476		426		50		212		18.8782		2.85695		508
476		449		27		225		19.3412		2.74854		547
476		469		7		234		11.2109		2.7573		161
477		0		477		0		0		0		53757
477		334		143		160		20.146		2.7164		748
477		373		104		177		23.9917		2.54182		1044
477		426		51		212		20.1663		2.80069		600
477		449		28		225		19.9261		3.37146		594
477		469		8		234		21.4276		4.53149		452
477		477		0		238		10.1729		0		153
477		477		0		239		12.7135		0		252
478		0		478		0		0		0		54645
478		334		144		160		18.7205		2.44794		651
478		373		105		177		23.5479		2.57452		943
478		426		52		212		18.598		2.66131		508
478		449		29		225		18.7432		2.48141		479
478		469		9		234		17.3709		2.84997		374
479		0		479		0		0		0		54538
479		334		145		160		18.4506		2.54287		658
479		373		106		177		24.0658		2.63501		927
479		426		53		212		17.3678		2.76189		511
479		449		30		225		17.4102		3.37189		527
479		469		10		234		17.7969		3.02259		439
480		0		480		0		0		0		54500
480		334		146		160		18.949		2.54437		662
480		373		107		177		24.0644		2.65793		945
480		426		54		212		17.5726		2.68631		514
480		449		31		225		17.035		3.01643		490
480		469		11		234		19.2545		3.00067		489
481		0		481		0		0		0		53612
481		334		147		160		20.3454		2.67738		753
481		373		108		177		24.3527		2.59867		1043
481		426		55		212		18.4022		2.64421		584
481		449		32		225		18.6227		3.45678		610
481		469		12		234		20.0251		2.87028		746
481		481		0		240		7.51696		0		128
481		481		0		241		7.34091		0		88
481		481		0		242		23.3327		0		36
482		0		482		0		0		0		54405
482		334		148		160		19.2609		2.63217		659
482		373		109		177		23.5476		2.47954		940
482		426		56		212		18.0867		2.5833		541
482		449		33		225		17.4721		3.18586		476
482		469		13		234		19.3088		2.59151		579
483		0		483		0		0		0		54381
483		334		149		160		19.1104		2.57175		657
483		373		110		177		23.499		2.61629		911
483		426		57		212		17.5064		2.52325		523
483		449		34		225		17.5458		2.62727		491
483		469		14		234		19.8975		2.43881		637
484		0		484		0		0		0		54350
484		334		150		160		20.3664		2.83575		666
484		373		111		177		22.9552		2.57277		942
484		426		58		212		16.979		2.51365		484
484		449		35		225		17.9438		3.11409		500
484		469		15		234		21.9183		2.56113		629
484		484		0		243		3.60555		0		29
485		0		485		0		0		0		53673
485		334		151		160		26.1129		3.34667		782
485		373		112		177		23.3106		2.50267		1027
485		426		59		212		18.1922		2.6967		568
485		449		36		225		19.4206		3.36953		560
485		469		16		234		24.0793		2.98024		918
485		485		0		244		6.24887		0		72
486		0		486		0		0		0		54187
486		334		152		160		19.5418		2.50458		647
486		373		113		177		22.4308		2.45479		929
486		426		60		212		17.8839		2.66219		545
486		449		37		225		17.3331		3.25377		469
486		469		17		234		22.2382		2.50386		823
487		0		487		0		0		0		54254
487		334		153		160		18.8697		2.6992		619
487		373		114		177		22.7341		2.54778		891
487		426		61		212		16.7626		2.48423		500
487		449		38		225		16.7886		3.07219		480
487		469		18		234		21.9665		2.53901		856
488		0		488		0		0		0		54216
488		334		154		160		19.2513		2.67288		644
488		373		115		177		22.3314		2.50329		915
488		426		62		212		17.474		2.54923		504
488		449		39		225		18.2122		3.07994		487
488		469		19		234		23.9064		2.70798		834
489		0		489		0		0		0		53583
489		334		155		160		41.4578		5.3973		768
489		373		116		177		22.8724		2.52368		997
489		426		63		212		18.6517		2.68055		566
489		449		40		225		18.527		3.18484		528
489		469		20		234		23.3511		2.59602		1044
489		489		0		245		6.64662		0		30
489		489		0		246		16.2628		0		76
489		489		0		247		3		0		8
490		0		490		0		0		0		54295
490		334		156		160		19.0432		2.67804		620
490		373		117		177		22.0995		2.45827		908
490		426		64		212		18.0198		2.40743		524
490		449		41		225		18.527		3.18484		415
490		469		21		234		21.7926		2.35166		834
490		489		1		246		12.104		5.68243		4
491		0		491		0		0		0		54312
491		334		157		160		17.564		2.55313		437
491		373		118		177		22.6901		2.57497		863
491		426		65		212		16.0578		2.51069		501
491		449		42		225		16.7908		2.61321		455
491		469		22		234		21.2491		2.47309		823
491		489		2		246		13.64		5.68243		209
492		0		492		0		0		0		54355
492		334		158		160		15.0723		2.43814		351
492		373		119		177		22.4597		2.56591		889
492		426		66		212		16.2162		2.46682		500
492		449		43		225		15.9907		2.59665		455
492		469		23		234		22.8848		2.41853		804
492		489		3		246		12.9604		3.16073		246
493		0		493		0		0		0		53600
493		334		159		160		15.0584		3.02645		362
493		373		120		177		22.9476		2.55664		991
493		426		67		212		17.3915		2.59457		557
493		449		44		225		16.1685		2.90856		505
493		469		24		234		24.4771		2.47704		1051
493		489		4		246		36.1982		8.028		302
493		493		0		248		14.5673		0		232
494		0		494		0		0		0		54279
494		334		160		160		14.0851		2.80532		335
494		373		121		177		23.4644		2.69463		852
494		426		68		212		16.5007		2.38696		552
494		449		45		225		16.1422		2.6045		449
494		469		25		234		21.9702		2.3328		903
494		489		5		246		13.1003		2.97131		230
495		0		495		0		0		0		54278
495		334		161		160		14.2803		2.81135		287
495		373		122		177		23.0466		2.67224		869
495		426		69		212		18.0157		2.55754		535
495		449		46		225		17.2564		2.86144		461
495		469		26		234		23.3103		2.43748		926
495		489		6		246		12.7718		2.99465		213
495		495		0		249		7.07107		0		31
496		0		496		0		0		0		54135
496		334		162		160		13.8207		3.13196		298
496		373		123		177		22.6636		2.60255		860
496		426		70		212		18.5478		2.59375		529
496		449		47		225		19.387		3.11332		490
496		469		27		234		23.7627		2.35201		923
496		489		7		246		13.6135		3.11001		235
496		495		1		249		15.8631		0		130
497		0		497		0		0		0		53345
497		334		163		160		15.566		3.08758		300
497		373		124		177		22.9464		2.62563		980
497		426		71		212		19.7519		2.69865		601
497		449		48		225		20.3179		2.98192		533
497		469		28		234		26.3263		2.45787		1073
497		489		8		246		15.8056		3.03834		270
497		495		2		249		15.7386		0		375
497		497		0		250		7.23543		0		117
497		497		0		251		3.5		0		6
498		0		498		0		0		0		54022
498		334		164		160		12.5555		2.37023		259
498		373		125		177		22.5049		2.63198		839
498		426		72		212		18.8847		2.53115		556
498		449		49		225		18.0509		2.7437		446
498		469		29		234		19.4962		2.2027		814
498		489		9		246		14.8042		2.71523		230
498		495		3		249		17.9069		5.1574		434
499		0		499		0		0		0		53983
499		334		165		160		10.8893		2.35078		217
499		373		126		177		22.193		2.56623		837
499		426		73		212		17.9105		2.42719		542
499		449		50		225		18.1493		2.83261		451
499		469		30		234		24.0495		2.71036		861
499		489		10		246		12.0782		2.5508		228
499		495		4		249		18.2907		4.14382		481
500		0		500		0		0		0		54088
500		334		166		160		11.3978		2.7556		201
500		373		127		177		22.3678		2.64374		835
500		426		74		212		18.0299		2.49287		483
500		449		51		225		17.4472		2.69053		457
500		469		31		234		22.499		2.47416		789
500		489		11		246		12.0782		2.5508		218
500		495		5		249		19.5948		3.81622		529
501		0		501		0		0		0		53426
501		334		167		160		11.7001		2.70591		236
501		373		128		177		23.5098		2.69027		949
501		426		75		212		18.0979		2.48057		528
501		449		52		225		19.1116		2.86709		520
501		469		32		234		24.1032		2.57028		927
501		489		12		246		11.1119		2.56697		231
501		495		6		249		21.5973		3.61633		666
501		501		0		252		8.1199		0		99
501		501		0		253		7.13507		0		18
502		0		502		0		0		0		54002
502		334		168		160		10.1465		2.32024		172
502		373		129		177		22.1775		2.51699		833
502		426		76		212		17.2398		2.46526		486
502		449		53		225		17.4814		2.75432		452
502		469		33		234		21.4044		2.37893		771
502		489		13		246		10.0473		2.47553		171
502		495		7		249		21.5547		3.45957		713
503		0		503		0		0		0		54027
503		334		169		160		10.1101		2.55582		193
503		373		130		177		22.473		2.7197		803
503		426		77		212		17.2854		2.44793		490
503		449		54		225		17.5258		2.7142		476
503		469		34		234		20.978		2.62138		738
503		489		14		246		10.0473		2.5577		174
503		495		8		249		22.3066		3.34882		699
504		0		504		0		0		0		53907
504		334		170		160		9.77932		2.53626		167
504		373		131		177		22.7518		2.75124		853
504		426		78		212		16.5515		2.53742		482
504		449		55		225		17.3858		2.66156		487
504		469		35		234		21.1206		2.55717		715
504		489		15		246		9.23968		2.43268		166
504		495		9		249		23.4511		3.3494		823
505		0		505		0		0		0		53307
505		334		171		160		28.7674		7.60865		199
505		373		132		177		22.8824		2.6479		932
505		426		79		212		17.8469		2.57893		543
505		449		56		225		18.1765		3.0041		547
505		469		36		234		21.8285		2.62024		760
505		489		16		246		27.2857		6.11614		188
505		495		10		249		24.4119		3.28228		946
505		505		0		254		12.5477		0		178
506		0		506		0		0		0		54064
506		334		172		160		10.0006		2.04444		121
506		373		133		177		21.6785		2.64372		774
506		426		80		212		16.1486		2.39027		491
506		449		57		225		16.9901		2.5849		450
506		469		37		234		20.5061		2.71111		600
506		489		17		246		9.79717		2.41897		118
506		495		11		249		23.8012		3.07268		982
507		0		507		0		0		0		54014
507		334		173		160		8.67631		2.72753		119
507		373		134		177		22.9436		2.84493		833
507		426		81		212		17.1083		2.57747		503
507		449		58		225		17.2433		2.65026		466
507		469		38		234		19.3568		2.86956		537
507		489		18		246		7.66732		2.45433		119
507		495		12		249		24.2071		3.06767		1009
508		0		508		0		0		0		54104
508		334		174		160		9.01821		2.93013		119
508		373		135		177		22.6303		2.7775		763
508		426		82		212		17.4068		2.62117		492
508		449		59		225		17.5365		2.61513		476
508		469		39		234		17.4151		2.69921		464
508		489		19		246		7.47566		2.46432		119
508		495		13		249		24.8279		3.12324		1063
509		0		509		0		0		0		53659
509		334		175		160		9.62682		3.15049		143
509		373		136		177		23.3344		2.73859		935
509		426		83		212		18.3106		2.65001		565
509		449		60		225		19.114		2.96451		539
509		469		40		234		17.5396		2.81933		508
509		489		20		246		22.3964		5.92336		136
509		495		14		249		24.7012		2.92013		1115
510		0		510		0		0		0		54448
510		334		176		160		7.38129		2.7917		47
510		373		137		177		22.0707		2.59132		811
510		426		84		212		17.1226		2.46039		499
510		449		61		225		16.8518		2.78608		446
510		469		41		234		17.7175		2.90793		203
510		489		21		246		7.56727		1.93249		44
510		495		15		249		25.3792		2.54945		1102
511		0		511		0		0		0		54474
511		334		177		160		5.27826		0.375917		39
511		373		138		177		23.2606		2.88588		780
511		426		85		212		17.4441		2.55723		520
511		449		62		225		17.4712		2.74132		460
511		469		42		234		15.461		2.53537		168
511		489		22		246		6.35443		3.50543		38
511		495		16		249		25.9091		2.58424		1121
512		0		512		0		0		0		54514
512		334		178		160		4.17743		0.457031		26
512		373		139		177		22.5815		2.75965		816
512		426		86		212		17.672		2.66281		499
512		449		63		225		18.2507		2.73316		463
512		469		43		234		17.7579		4.15592		136
512		495		17		249		25.708		2.48255		1146
513		0		513		0		0		0		54018
513		373		140		177		24.1782		2.76776		931
513		426		87		212		18.8255		2.76586		559
513		449		64		225		19.7795		3.21763		530
513		469		44		234		12.3362		3.76937		211
513		495		18		249		26.0199		3.3529		1253
513		513		0		255		10.4403		0		98
514		0		514		0		0		0		54651
514		373		141		177		22.1097		2.69628		755
514		426		88		212		16.866		2.57155		485
514		449		65		225		17.2148		2.94329		455
514		469		45		234		11.6308		2.50766		51
514		495		19		249		27.4566		3.28761		1203
515		0		515		0		0		0		54599
515		373		142		177		21.2381		2.63402		791
515		426		89		212		18.0424		2.80079		512
515		449		66		225		17.7851		2.7743		467
515		469		46		234		4.4022		1.61016		4
515		495		20		249		27.0159		3.29726		1221
515		515		0		256		1.79505		0		6
516		0		516		0		0		0		54621
516		373		143		177		22.3653		2.77707		789
516		426		90		212		17.9286		2.82277		497
516		449		67		225		18.1417		2.76453		470
516		495		21		249		26.9124		3.30946		1223
517		0		517		0		0		0		54059
517		373		144		177		22.6998		2.68849		905
517		426		91		212		17.722		2.72521		548
517		449		68		225		18.5775		3.17418		516
517		495		22		249		27.9255		3.30523		1352
517		517		0		257		8.36841		0		141
517		517		0		258		7.07107		0		79
518		0		518		0		0		0		54719
518		373		145		177		20.6875		2.47401		782
518		426		92		212		16.5231		2.42327		482
518		449		69		225		17.6775		2.67013		447
518		495		23		249		27.0278		3.25202		1170
519		0		519		0		0		0		54733
519		373		146		177		21.7938		2.73076		747
519		426		93		212		16.6987		2.62138		477
519		449		70		225		17.4013		2.63752		484
519		495		24		249		25.7596		3.19084		1159
520		0		520		0		0		0		54719
520		373		147		177		20.4362		2.54472		764
520		426		94		212		16.7852		2.64901		469
520		449		71		225		17.1897		2.58764		476
520		495		25		249		25.7356		3.13788		1172
521		0		521		0		0		0		54370
521		373		148		177		21.1551		2.58468		857
521		426		95		212		17.856		2.69898		528
521		449		72		225		18.1259		2.66173		517
521		495		26		249		26.3948		3.19141		1278
521		521		0		259		2.06155		0		8
521		521		0		260		8.06226		0		42
522		0		522		0		0		0		54794
522		373		149		177		20.8195		2.60822		744
522		426		96		212		15.6838		2.47738		476
522		449		73		225		16.4823		2.44579		458
522		495		27		249		25.9422		2.99406		1128
523		0		523		0		0		0		54803
523		373		150		177		19.7227		2.54234		722
523		426		97		212		16.1294		2.63871		473
523		449		74		225		16.8103		2.61974		485
523		495		28		249		23.8673		3.06659		1117
524		0		524		0		0		0		54844
524		373		151		177		20.7676		2.66509		704
524		426		98		212		15.6731		2.40969		468
524		449		75		225		15.9518		2.59395		477
524		495		29		249		23.6896		3.055		1107
525		0		525		0		0		0		54263
525		373		152		177		21.7917		2.72287		857
525		426		99		212		16.344		2.57697		515
525		449		76		225		16.7269		2.55911		516
525		495		30		249		25.3446		3.04054		1210
525		525		0		261		28.627		0		81
525		525		0		262		10.0328		0		158
526		0		526		0		0		0		54865
526		373		153		177		20.5111		2.62704		665
526		426		100		212		15.4278		2.44702		493
526		449		77		225		16.3222		2.66116		461
526		495		31		249		24.1647		2.96859		1116
527		0		527		0		0		0		54803
527		373		154		177		20.5152		2.64716		734
527		426		101		212		16.4453		2.74477		469
527		449		78		225		15.8864		2.65642		478
527		495		32		249		23.8247		3.00575		1116
528		0		528		0		0		0		54873
528		373		155		177		20.3245		2.61818		708
528		426		102		212		14.919		2.33899		484
528		449		79		225		14.7014		2.48234		438
528		495		33		249		24.0801		3.0084		1097
529		0		529		0		0		0		54890
529		373		156		177		20.4133		2.58551		698
529		426		103		212		15.0643		2.50118		460
529		449		80		225		15.4072		2.57772		453
529		495		34		249		24.2639		3.01415		1099
530		0		530		0		0		0		54186
530		373		157		177		22.0161		2.74215		830
530		426		104		212		17.9645		2.54214		534
530		449		81		225		17.4829		2.88474		502
530		495		35		249		24.8944		3.1011		1192
530		530		0		263		11.5963		0		277
530		530		0		264		8.43274		0		78
530		530		0		265		0		0		1
531		0		531		0		0		0		54593
531		373		158		177		22.2176		2.77411		730
531		426		105		212		15.0732		2.46148		484
531		449		82		225		15.513		2.65451		413
531		495		36		249		23.7006		2.45981		1110
531		530		1		263		10.926		2.31818		270
532		0		532		0		0		0		54566
532		373		159		177		19.9904		2.53077		710
532		426		106		212		14.8343		2.32584		482
532		449		83		225		14.7124		2.63415		401
532		495		37		249		23.5837		2.4212		1119
532		530		2		263		12.1138		2.32223		322
533		0		533		0		0		0		54544
533		373		160		177		23.353		3.10706		723
533		426		107		212		16.5654		2.57084		484
533		449		84		225		15.885		2.73497		428
533		495		38		249		24.3606		2.53742		1118
533		530		3		263		11.2229		2.3472		300
533		533		0		266		1.11803		0		3
534		0		534		0		0		0		53950
534		373		161		177		22.4575		2.74887		861
534		426		108		212		20.9944		3.33678		537
534		449		85		225		17.3016		2.80122		466
534		495		39		249		25.4877		2.58404		1228
534		530		4		263		13.344		2.5068		423
534		534		0		267		9.05539		0		91
534		534		0		268		7.03356		0		44
535		0		535		0		0		0		54541
535		373		162		177		22.7896		2.9457		661
535		426		109		212		15.8158		2.2559		487
535		449		86		225		15.1014		2.48276		395
535		495		40		249		25.8633		2.70084		1132
535		530		5		263		13.4758		2.29548		384
536		0		536		0		0		0		54437
536		373		163		177		22.5616		2.92823		757
536		426		110		212		15.9631		2.66285		431
536		449		87		225		15.7681		2.68957		410
536		495		41		249		25.7367		2.68863		1106
536		530		6		263		14.3084		2.48145		459
537		0		537		0		0		0		54443
537		373		164		177		21.1283		2.67156		740
537		426		111		212		15.7912		2.57425		506
537		449		88		225		15.5623		2.68133		415
537		495		42		249		25.3415		2.6425		1099
537		530		7		263		15.0326		2.58942		397
538		0		538		0		0		0		53885
538		373		165		177		21.7156		2.73414		859
538		426		112		212		16.8045		2.44329		549
538		449		89		225		17.7088		2.88739		440
538		495		43		249		26.7748		3.01312		1193
538		530		8		263		17.8035		2.91049		642
538		538		0		269		5.75202		0		25
538		538		0		270		1.88679		0		7
539		0		539		0		0		0		54481
539		373		166		177		21.0537		2.80312		651
539		426		113		212		16.877		2.52511		451
539		449		90		225		16.7123		2.69451		398
539		495		44		249		26.418		2.74733		1100
539		530		9		263		17.6107		2.73708		519
540		0		540		0		0		0		54297
540		373		167		177		20.777		2.73169		734
540		426		114		212		15.9903		2.60872		482
540		449		91		225		16.3245		2.64496		412
540		495		45		249		26.141		2.69776		1113
540		530		10		263		18.935		2.84758		561
540		540		0		271		0		0		1
541		0		541		0		0		0		54404
541		373		168		177		21.1216		2.68943		714
541		426		115		212		14.7949		2.45109		401
541		449		92		225		14.4804		2.60071		363
541		495		46		249		25.3908		2.62648		1082
541		530		11		263		19.4348		2.78539		636
542		0		542		0		0		0		53774
542		373		169		177		22.1525		2.80627		835
542		426		116		212		17.8952		2.78555		535
542		449		93		225		17.3729		2.95133		443
542		495		47		249		26.1368		2.67781		1159
542		530		12		263		20.7714		2.6736		827
542		542		0		272		3.53553		0		23
542		542		0		273		2		0		4
543		0		543		0		0		0		54248
543		373		170		177		21.2483		2.77525		678
543		426		117		212		16.1739		2.43943		483
543		449		94		225		35.6997		6.32936		380
543		495		48		249		25.3075		2.6383		1055
543		530		13		263		20.378		2.54611		756
544		0		544		0		0		0		54363
544		373		171		177		20.9162		2.79046		619
544		426		118		212		15.6598		2.84491		409
544		449		95		225		15.9916		2.7756		390
544		495		49		249		25.5766		2.66561		1049
544		530		14		263		19.9843		2.45277		770
545		0		545		0		0		0		54160
545		373		172		177		21.4851		2.93202		703
545		426		119		212		16.9695		2.67656		469
545		449		96		225		16.6836		2.9001		415
545		495		50		249		25.161		2.65003		1038
545		530		15		263		21.9424		2.52616		815
546		0		546		0		0		0		53740
546		373		173		177		21.6609		2.81285		767
546		426		120		212		17.2451		2.72008		507
546		449		97		225		17.1262		2.77178		459
546		495		51		249		25.4368		2.9324		1113
546		530		16		263		24.2885		2.567		996
546		546		0		274		3.60555		0		8
546		546		0		275		38.0789		0		10
547		0		547		0		0		0		54334
547		373		174		177		20.6622		2.76284		650
547		426		121		212		15.8559		2.46262		424
547		449		98		225		16.6723		2.6758		388
547		495		52		249		25.404		2.82312		935
547		530		17		263		22.6638		2.47554		869
548		0		548		0		0		0		54389
548		373		175		177		18.7005		2.74033		530
548		426		122		212		16.1831		2.60404		446
548		449		99		225		17.101		2.70932		419
548		495		53		249		25.0866		2.70155		966
548		530		18		263		22.3213		2.45863		850
549		0		549		0		0		0		54200
549		373		176		177		19.7585		2.77961		642
549		426		123		212		14.9755		2.48574		383
549		449		100		225		16.0587		2.56415		406
549		495		54		249		25.5702		2.8087		978
549		530		19		263		23.1475		2.55183		862
549		549		0		276		18.7328		0		129
550		0		550		0		0		0		53198
550		373		177		177		19.9873		2.69617		672
550		426		124		212		17.1628		2.85155		495
550		449		101		225		17.0226		2.87933		449
550		495		55		249		26.1054		3.10828		1148
550		530		20		263		23.6075		2.57852		1052
550		549		1		276		19.3071		3.73653		291
550		550		0		277		32.2762		0		263
550		550		0		278		7.07107		0		32
551		0		551		0		0		0		54132
551		373		178		177		18.4625		2.59251		589
551		426		125		212		15.6587		2.5026		403
551		449		102		225		16.5625		2.42209		389
551		495		56		249		26.026		2.70505		969
551		530		21		263		22.5756		2.56111		865
551		549		2		276		14.9573		2.78181		253
552		0		552		0		0		0		54128
552		373		179		177		17.622		2.6385		494
552		426		126		212		13.971		2.55895		391
552		449		103		225		14.661		2.70958		373
552		495		57		249		25.0148		2.70425		972
552		530		22		263		22.0157		2.47766		883
552		549		3		276		16.9024		2.99625		359
553		0		553		0		0		0		54043
553		373		180		177		17.4218		2.65422		536
553		426		127		212		15.997		2.85163		403
553		449		104		225		15.9232		2.69248		394
553		495		58		249		24.4585		2.66252		971
553		530		23		263		22.3604		2.584		889
553		549		4		276		15.9833		2.70493		364
554		0		554		0		0		0		53379
554		373		181		177		18.9086		2.78047		578
554		426		128		212		15.5374		2.69218		487
554		449		105		225		16.5896		2.73463		415
554		495		59		249		25.1225		2.772		1075
554		530		24		263		23.9418		2.56835		1076
554		549		5		276		19.9246		2.68434		490
554		554		0		279		7.10901		0		100
555		0		555		0		0		0		54070
555		373		182		177		17.0301		2.51884		473
555		426		129		212		15.4067		2.32172		426
555		449		106		225		15.6671		2.67645		369
555		495		60		249		24.4222		2.68972		954
555		530		25		263		22.832		2.6148		838
555		549		6		276		17.7529		2.63285		470
556		0		556		0		0		0		54010
556		373		183		177		16.2496		2.57371		437
556		426		130		212		15.7186		2.76153		383
556		449		107		225		15.5393		2.63331		377
556		495		61		249		24.5671		2.70315		946
556		530		26		263		23.0701		2.56145		861
556		549		7		276		18.4245		2.84807		577
556		556		0		280		3.07739		0		9
557		0		557		0		0		0		53953
557		373		184		177		16.9068		2.71693		452
557		426		131		212		14.8614		2.62365		423
557		449		108		225		14.0002		2.66181		321
557		495		62		249		24.1954		2.69051		954
557		530		27		263		22.0902		2.46557		830
557		549		8		276		20.7112		2.76934		667
558		0		558		0		0		0		53393
558		373		185		177		16.5483		2.61079		485
558		426		132		212		16.8001		2.68313		509
558		449		109		225		16.8771		2.98701		419
558		495		63		249		24.136		2.74154		1032
558		530		28		263		23.8779		2.56462		950
558		549		9		276		40.276		5.32843		810
558		558		0		281		1		0		2
559		0		559		0		0		0		54024
559		373		186		177		16.1463		2.48149		400
559		426		133		212		15.5229		2.5867		377
559		449		110		225		14.6575		2.66693		344
559		495		64		249		23.2602		2.62969		934
559		530		29		263		21.8484		2.4446		729
559		549		10		276		20.337		2.63715		792
560		0		560		0		0		0		53972
560		373		187		177		14.3369		2.56393		309
560		426		134		212		16.1098		2.51153		468
560		449		111		225		14.4817		2.65508		340
560		495		65		249		22.9701		2.51827		938
560		530		30		263		21.0102		2.67326		716
560		549		11		276		23.3076		2.59354		857
561		0		561		0		0		0		53991
561		373		188		177		14.9949		2.79059		349
561		426		135		212		14.925		2.61823		379
561		449		112		225		15.3095		2.74797		359
561		495		66		249		22.8721		2.54278		944
561		530		31		263		20.1792		2.55618		670
561		549		12		276		25.0382		2.73159		908
562		0		562		0		0		0		53337
562		373		189		177		16.1347		2.76986		408
562		426		136		212		17.5765		2.80988		537
562		449		113		225		25.1788		4.55846		417
562		495		67		249		23.4702		2.59446		1021
562		530		32		263		21.1987		2.53443		783
562		549		13		276		26.2969		3.0099		1087
562		562		0		282		2.33331		0		10
563		0		563		0		0		0		54133
563		373		190		177		14.3258		2.58704		313
563		426		137		212		14.5377		2.18622		387
563		449		114		225		15.2781		2.39905		330
563		495		68		249		23.0928		2.57196		934
563		530		33		263		18.8824		2.5013		544
563		549		14		276		25.3803		2.67083		959
564		0		564		0		0		0		54104
564		373		191		177		11.3977		2.3821		187
564		426		138		212		15.8769		2.51616		466
564		449		115		225		35.2098		6.77558		332
564		495		69		249		35.9669		4.22447		964
564		530		34		263		15.7282		2.50378		508
564		549		15		276		25.0612		2.6183		1039
565		0		565		0		0		0		54217
565		373		192		177		14.7966		3.76395		266
565		426		139		212		14.7521		2.58356		380
565		449		116		225		15.0075		2.69825		338
565		495		70		249		23.6645		2.64828		936
565		530		35		263		16.6407		2.58146		480
565		549		16		276		25.4903		2.76377		983
566		0		566		0		0		0		53370
566		373		193		177		15.3768		3.0855		307
566		426		140		212		17.024		2.79493		532
566		449		117		225		16.0355		2.95297		373
566		495		71		249		24.3871		2.65235		1036
566		530		36		263		17.2137		2.46293		611
566		549		17		276		37.2456		2.9645		1206
566		566		0		283		30.7743		0		165
567		0		567		0		0		0		54305
567		373		194		177		12.6045		3.00281		146
567		426		141		212		14.87		2.4121		410
567		449		118		225		14.6792		2.715		341
567		495		72		249		24.2448		2.7463		932
567		530		37		263		16.2039		2.84365		311
567		549		18		276		26.2248		2.60335		1155
568		0		568		0		0		0		54404
568		373		195		177		8.23847		7.69044		81
568		426		142		212		15.1644		2.5363		422
568		449		119		225		15.2245		2.69128		352
568		495		73		249		24.3568		2.75383		954
568		530		38		263		12.7438		2.66645		224
568		549		19		276		26.3632		2.52458		1163
569		0		569		0		0		0		54498
569		373		196		177		8.14603		3.2808		83
569		426		143		212		15.2049		2.55604		366
569		449		120		225		15.3816		2.71017		320
569		495		74		249		23.7702		2.68342		922
569		530		39		263		15.5194		4.86281		266
569		549		20		276		26.4884		2.60685		1145
570		0		570		0		0		0		54000
570		373		197		177		7.68277		2.85626		84
570		426		144		212		16.5877		2.71991		482
570		449		121		225		17.4629		3.32763		392
570		495		75		249		24.5041		2.67874		1045
570		530		40		263		14.2102		2.65786		250
570		549		21		276		40.2557		3.74895		1334
570		570		0		284		37.0908		0		13
571		0		571		0		0		0		54696
571		426		145		212		14.9688		2.35426		426
571		449		122		225		15.4089		2.67856		332
571		495		76		249		23.7463		2.70393		914
571		549		22		276		27.8827		2.8438		1232
572		0		572		0		0		0		54783
572		426		146		212		15.8861		2.59185		361
572		449		123		225		15.4007		2.89048		330
572		495		77		249		22.7299		2.59027		902
572		549		23		276		28.5431		2.82561		1221
572		572		0		285		1.5		0		3
573		0		573		0		0		0		54684
573		426		147		212		15.0379		2.5729		427
573		449		124		225		15.038		2.85224		329
573		495		78		249		22.7152		2.6225		907
573		549		24		276		27.8293		2.72204		1253
574		0		574		0		0		0		54268
574		426		148		212		16.3217		2.55548		490
574		449		125		225		16.5851		2.95929		368
574		495		79		249		22.5305		2.66695		997
574		549		25		276		27.8406		2.73854		1379
574		574		0		286		12.4393		0		98
575		0		575		0		0		0		54846
575		426		149		212		15.1313		2.41099		438
575		449		126		225		14.8648		2.67289		313
575		495		80		249		21.9752		2.47968		896
575		549		26		276		26.6693		2.56621		1107
576		0		576		0		0		0		54870
576		426		150		212		15.5799		2.59283		372
576		449		127		225		15.6039		2.89129		317
576		495		81		249		21.524		2.47396		925
576		549		27		276		26.2174		2.49112		1116
577		0		577		0		0		0		54807
577		426		151		212		16.0955		2.6624		416
577		449		128		225		15.8212		2.75037		338
577		495		82		249		21.2491		2.46006		902
577		549		28		276		25.6627		2.43525		1137
578		0		578		0		0		0		54162
578		426		152		212		16.5122		2.65204		474
578		449		129		225		17.2238		2.92004		371
578		495		83		249		22.9752		2.6694		1013
578		549		29		276		25.9169		2.59087		1271
578		578		0		287		31.2942		0		309
579		0		579		0		0		0		54865
579		426		153		212		16.2455		2.55657		427
579		449		130		225		15.61		2.73695		318
579		495		84		249		22.3095		2.56786		908
579		549		30		276		24.7933		2.49596		1082
580		0		580		0		0		0		54824
580		426		154		212		14.6987		2.46715		377
580		449		131		225		15.89		2.7595		338
580		495		85		249		22.2556		2.57863		949
580		549		31		276		24.3072		2.43337		1112
581		0		581		0		0		0		54834
581		426		155		212		15.9702		2.72017		402
581		449		132		225		15.7414		2.80069		350
581		495		86		249		22.2173		2.52344		926
581		549		32		276		24.3846		2.39494		1088
582		0		582		0		0		0		54342
582		426		156		212		16.056		2.73062		470
582		449		133		225		16.8292		2.73984		393
582		495		87		249		23.2878		2.65192		1019
582		549		33		276		25.669		2.50981		1240
582		582		0		288		34.4201		0		120
582		582		0		289		3		0		16
583		0		583		0		0		0		54856
583		426		157		212		14.8993		2.43391		416
583		449		134		225		15.4293		2.8366		347
583		495		88		249		22.3039		2.48445		925
583		549		34		276		24.3148		2.41999		1056
584		0		584		0		0		0		54936
584		426		158		212		14.6594		2.56773		363
584		449		135		225		14.4848		2.67235		342
584		495		89		249		22.5951		2.59929		920
584		549		35		276		24.071		2.41264		1039
585		0		585		0		0		0		54867
585		426		159		212		14.7127		2.60054		394
585		449		136		225		15.0616		2.79982		364
585		495		90		249		23.0533		2.66013		914
585		549		36		276		24.1848		2.43059		1061
586		0		586		0		0		0		54471
586		426		160		212		16.2723		2.69122		485
586		449		137		225		16.0081		2.90167		405
586		495		91		249		22.9115		2.6669		981
586		549		37		276		25.0581		2.56284		1191
586		586		0		290		6.78263		0		67
587		0		587		0		0		0		54870
587		426		161		212		14.7199		2.41203		412
587		449		138		225		14.1182		2.68306		328
587		495		92		249		22.6205		2.61099		908
587		549		38		276		23.8289		2.53227		1068
587		587		0		291		3.5		0		14
588		0		588		0		0		0		54921
588		426		162		212		15.0862		2.47896		353
588		449		139		225		14.694		2.88562		360
588		495		93		249		22.5705		2.59182		885
588		549		39		276		23.2789		2.35984		1031
588		587		1		291		9.6453		0		50
589		0		589		0		0		0		54809
589		426		163		212		14.1913		2.59736		371
589		449		140		225		13.4293		2.5739		358
589		495		94		249		22.2389		2.55794		882
589		549		40		276		23.5342		2.46118		1076
589		587		2		291		14.8805		0		104
590		0		590		0		0		0		54162
590		426		164		212		16.7529		2.65839		454
590		449		141		225		16.128		2.96672		418
590		495		95		249		22.9557		2.71203		975
590		549		41		276		26.2607		2.67943		1250
590		587		3		291		15.1688		10.6124		283
590		590		0		292		31.5312		0		58
591		0		591		0		0		0		54573
591		426		165		212		14.2816		2.38356		402
591		449		142		225		16.128		2.96672		339
591		495		96		249		22.0281		2.547		870
591		549		42		276		24.9282		2.60225		1077
591		587		4		291		17.2448		4.39767		339
592		0		592		0		0		0		54588
592		426		166		212		14.877		2.50072		358
592		449		143		225		14.4714		2.8824		301
592		495		97		249		21.2792		2.50868		847
592		549		43		276		24.6111		2.57314		1110
592		587		5		291		18.7225		3.21602		396
593		0		593		0		0		0		54535
593		426		167		212		14.5677		2.48515		372
593		449		144		225		13.5075		2.72533		344
593		495		98		249		21.8001		2.57671		843
593		549		44		276		24.9998		2.61867		1063
593		587		6		291		18.6671		3.1796		443
594		0		594		0		0		0		53924
594		426		168		212		16.1786		2.84532		409
594		449		145		225		16.0577		2.9395		399
594		495		99		249		24.0395		2.81243		963
594		549		45		276		26.1408		2.7203		1215
594		587		7		291		23.1518		3.47987		670
594		594		0		293		6.04862		0		20
595		0		595		0		0		0		54253
595		426		169		212		15.4678		2.55505		383
595		449		146		225		13.6583		2.76931		303
595		495		100		249		23.0123		2.6705		843
595		549		46		276		25.2807		2.56523		1081
595		587		8		291		24.7106		3.4916		737
596		0		596		0		0		0		54246
596		426		170		212		13.6986		2.72402		336
596		449		147		225		12.8809		2.71234		278
596		495		101		249		22.3769		2.65997		852
596		549		47		276		25.2254		2.68687		1047
596		587		9		291		26.9235		3.46058		834
596		596		0		294		2.23607		0		7
597		0		597		0		0		0		54125
597		426		171		212		16.2758		2.60698		354
597		449		148		225		13.8303		2.92112		280
597		495		102		249		23.5101		2.74255		891
597		549		48		276		25.2798		2.66068		1048
597		587		10		291		26.9366		3.21335		902
598		0		598		0		0		0		53543
598		426		172		212		16.3092		2.83147		381
598		449		149		225		15.4135		3.03302		328
598		495		103		249		22.9164		2.61946		956
598		549		49		276		25.7251		2.66949		1154
598		587		11		291		28.4558		3.28969		1094
598		598		0		295		37.7011		0		111
598		598		0		296		6.02015		0		33
599		0		599		0		0		0		54020
599		426		173		212		16.3901		2.65065		341
599		449		150		225		14.9165		3.03364		261
599		495		104		249		22.499		2.61588		863
599		549		50		276		25.3366		2.70319		1015
599		587		12		291		27.4752		3.40502		1100
600		0		600		0		0		0		53999
600		426		174		212		16.4112		2.57212		317
600		449		151		225		14.3735		3.14039		237
600		495		105		249		22.6541		2.62862		869
600		549		51		276		25.2892		2.69257		1008
600		587		13		291		27.8328		3.23339		1165
600		600		0		297		2.23607		0		5
601		0		601		0		0		0		53996
601		426		175		212		16.0331		2.63958		304
601		449		152		225		14.7106		3.06438		258
601		495		106		249		21.4213		2.57024		840
601		549		52		276		25.3631		2.70584		990
601		587		14		291		28.4204		3.30229		1212
602		0		602		0		0		0		53099
602		426		176		212		16.0562		2.75524		322
602		449		153		225		16.9493		3.1408		287
602		495		107		249		22.1964		2.59678		939
602		549		53		276		25.1903		2.62884		1105
602		587		15		291		28.6745		3.18289		1364
602		602		0		298		10.6706		0		248
602		602		0		299		12.6293		0		236
603		0		603		0		0		0		53907
603		426		177		212		13.1259		2.6295		280
603		449		154		225		15.0886		2.65532		245
603		495		108		249		21.1302		2.46037		849
603		549		54		276		24.2379		2.55663		942
603		587		16		291		27.721		3.11139		1361
603		602		1		298		6.28034		1.37402		14
603		602		1		299		5.34439		3.27724		2
604		0		604		0		0		0		53909
604		426		178		212		11.1861		2.37416		225
604		449		155		225		12.3599		2.63299		230
604		495		109		249		21.0813		2.49506		828
604		549		55		276		24.5005		2.62765		863
604		587		17		291		28.157		2.98496		1374
604		602		2		298		6.46274		3.61935		74
604		602		2		299		10.5512		3.59608		97
605		0		605		0		0		0		53927
605		426		179		212		11.2864		2.4536		221
605		449		156		225		11.6567		2.52356		264
605		495		110		249		20.7197		2.50763		832
605		549		56		276		24.3615		2.65107		854
605		587		18		291		28.0193		3.02231		1428
605		602		3		298		7.6625		2.66377		74
606		0		606		0		0		0		52798
606		426		180		212		12.7491		2.81853		266
606		449		157		225		12.3945		2.62496		273
606		495		111		249		21.3331		2.57992		924
606		549		57		276		27.2735		2.97722		1051
606		587		19		291		29.0202		3.04761		1576
606		602		4		298		37.3726		8.24603		387
606		606		0		300		15.7696		0		325
607		0		607		0		0		0		53884
607		426		181		212		10.8373		2.39222		214
607		449		158		225		12.3945		2.62496		226
607		495		112		249		20.6861		2.42108		821
607		549		58		276		26.4995		2.99615		810
607		587		20		291		28.3122		2.47513		1400
607		602		5		298		9.85946		2.04995		245
608		0		608		0		0		0		54141
608		426		182		212		10.8828		2.6237		199
608		449		159		225		10.7088		2.48204		190
608		495		113		249		20.4164		2.41855		807
608		549		59		276		26.8762		3.02433		847
608		587		21		291		28.4898		3.07389		1416
609		0		609		0		0		0		53707
609		426		183		212		9.9666		2.39308		197
609		449		160		225		10.855		2.68713		212
609		495		114		249		21.0421		2.52638		814
609		549		60		276		26.0156		2.90297		845
609		587		22		291		28.5693		2.51345		1440
609		609		0		301		15.5724		0		385
610		0		610		0		0		0		52775
610		426		184		212		11.2913		2.65555		219
610		449		161		225		10.919		2.53125		228
610		495		115		249		20.9004		2.52215		902
610		549		61		276		26.9429		2.98497		988
610		587		23		291		29.627		2.47661		1663
610		609		1		301		14.9671		23.6212		557
610		610		0		302		17.2047		0		268
611		0		611		0		0		0		54048
611		426		185		212		8.72471		2.11429		104
611		449		162		225		9.61673		2.28355		147
611		495		116		249		20.8495		2.54761		789
611		549		62		276		25.7529		2.87652		834
611		587		24		291		29.1923		2.48		1571
611		609		2		301		10.0413		1.7737		107
612		0		612		0		0		0		53724
612		426		186		212		10.6546		3.32886		189
612		449		163		225		9.33755		2.6548		149
612		495		117		249		28.4708		3.31493		887
612		549		63		276		26.3966		3.01662		756
612		587		25		291		28.9901		2.4398		1563
612		609		3		301		12.8066		3.41124		331
612		612		0		303		0		0		1
613		0		613		0		0		0		53983
613		426		187		212		8.31196		2.08382		121
613		449		164		225		8.47842		2.52418		139
613		495		118		249		20.7754		2.44399		777
613		549		64		276		26.2444		2.94156		774
613		587		26		291		29.3874		3.29154		1585
613		609		4		301		10.9147		2.51389		221
614		0		614		0		0		0		52692
614		426		188		212		11.0277		3.15227		203
614		449		165		225		9.86388		2.71523		165
614		495		119		249		21.6022		2.59259		909
614		549		65		276		26.4212		2.94712		908
614		587		27		291		30.6043		3.38186		1805
614		609		5		301		14.659		3.12443		535
614		614		0		304		15.7535		0		383
615		0		615		0		0		0		53898
615		426		189		212		8.14096		2.02317		73
615		449		166		225		8.14519		2.44741		90
615		495		120		249		20.7926		2.56544		739
615		549		66		276		25.692		2.84284		735
615		587		28		291		30.0656		3.42098		1723
615		609		6		301		12.3638		2.31814		269
615		614		1		304		7.92327		0		73
616		0		616		0		0		0		53611
616		426		190		212		10.4333		3.14024		133
616		449		167		225		7.13658		2.64904		101
616		495		121		249		20.6094		2.5688		793
616		549		67		276		24.9526		2.68961		786
616		587		29		291		30.1177		3.39607		1748
616		609		7		301		13.6592		2.67941		428
617		0		617		0		0		0		53700
617		426		191		212		7.17737		2.07219		74
617		449		168		225		7.14594		2.48383		101
617		495		122		249		21.5557		2.63603		787
617		549		68		276		24.9932		2.65833		747
617		587		30		291		30.6899		3.36387		1759
617		609		8		301		11.7548		2.26691		266
617		617		0		305		9.74852		0		166
618		0		618		0		0		0		52853
618		426		192		212		13.2326		4.91796		155
618		449		169		225		7.16433		2.49305		96
618		495		123		249		21.9117		2.67649		881
618		549		69		276		25.1218		2.61232		956
618		587		31		291		30.6972		3.37529		1912
618		609		9		301		15.4482		3.00824		575
618		617		1		305		12.1282		0		172
619		0		619		0		0		0		53882
619		426		193		212		6.71245		1.6382		32
619		495		124		249		20.9244		2.50424		802
619		549		70		276		24.0467		2.53778		840
619		587		32		291		29.4396		3.40125		1635
619		609		10		301		13.2883		2.06556		409
620		0		620		0		0		0		54129
620		426		194		212		4.36414		1.31709		20
620		495		125		249		20.5994		2.513		741
620		549		71		276		24.8947		2.65029		795
620		587		33		291		28.2005		3.19642		1609
620		609		11		301		13.2527		2.47856		306
621		0		621		0		0		0		53900
621		426		195		212		4.47145		1.08023		28
621		495		126		249		21.1916		2.62479		791
621		549		72		276		24.8709		2.62025		831
621		587		34		291		27.9159		3.17808		1624
621		609		12		301		13.9457		2.57115		425
621		621		0		306		0		0		1
622		0		622		0		0		0		53279
622		495		127		249		21.2153		2.63163		857
622		549		73		276		30.1972		3.18859		1008
622		587		35		291		30.2806		3.14755		1823
622		609		13		301		15.2765		2.45777		553
622		622		0		307		29.9618		0		80
623		0		623		0		0		0		54305
623		495		128		249		20.9551		2.59497		769
623		549		74		276		23.5748		2.55604		756
623		587		36		291		37.0555		3.20979		1619
623		609		14		301		11.6155		1.98792		149
623		622		1		307		23.5847		2.31347		2
624		0		624		0		0		0		54144
624		495		129		249		21.9703		2.66758		746
624		549		75		276		23.6534		2.76164		760
624		587		37		291		28.6425		3.08292		1581
624		609		15		301		14.0116		3.8161		349
624		624		0		308		39.2046		0		20
625		0		625		0		0		0		54317
625		495		130		249		20.4102		2.58778		738
625		549		76		276		25.4462		2.9231		770
625		587		38		291		28.6737		3.11415		1593
625		609		16		301		13.9424		4.50689		182
626		0		626		0		0		0		53118
626		495		131		249		20.1792		2.63154		852
626		549		77		276		29.4732		3.30743		915
626		587		39		291		29.787		3.10074		1813
626		609		17		301		17.6989		3.87219		487
626		626		0		309		13.3417		0		263
626		626		0		310		23.3345		0		152
627		0		627		0		0		0		54166
627		495		132		249		20.0242		2.55189		709
627		549		78		276		29.2909		3.17228		676
627		587		40		291		28.6884		3.12047		1569
627		609		18		301		12.8968		2.16971		338
627		626		1		309		8.3531		1.94764		141
627		626		1		310		14.1722		1.80738		1
628		0		628		0		0		0		54095
628		495		133		249		19.6217		2.52103		743
628		549		79		276		22.3248		2.79398		676
628		587		41		291		28.0893		3.11243		1551
628		609		19		301		11.6217		2.33116		338
628		626		2		309		9.70655		2.58907		197
629		0		629		0		0		0		54384
629		495		134		249		19.343		2.42918		716
629		549		80		276		22.417		2.72837		717
629		587		42		291		27.9318		2.44312		1544
629		609		20		301		10.3927		3.42252		88
629		626		3		309		9.28527		2.47476		151
630		0		630		0		0		0		53052
630		495		135		249		20.4929		2.58833		840
630		549		81		276		28.9882		3.39937		950
630		587		43		291		29.5308		3.18763		1735
630		609		21		301		18.289		6.2002		445
630		626		4		309		11.5071		3.10423		287
630		630		0		311		12.5241		0		277
630		630		0		312		2.57539		0		14
631		0		631		0		0		0		54052
631		495		136		249		21.1065		2.75457		742
631		549		82		276		28.491		3.30624		773
631		587		44		291		28.4365		3.09862		1563
631		609		22		301		13.4002		2.41547		304
631		626		5		309		9.72107		2.0325		166
632		0		632		0		0		0		54394
632		495		137		249		19.5218		2.43076		741
632		549		83		276		21.5689		2.69476		769
632		587		45		291		28.4165		2.50594		1538
632		626		6		309		9.58691		2.65587		158
633		0		633		0		0		0		54059
633		495		138		249		18.5902		2.45974		686
633		549		84		276		21.4795		2.54991		801
633		587		46		291		29.0836		2.5933		1532
633		626		7		309		11.8472		3.15954		207
633		633		0		313		15.5242		0		303
633		633		0		314		2.5386		0		12
634		0		634		0		0		0		52918
634		495		139		249		40.3786		5.50013		1059
634		549		85		276		29.0937		3.19337		946
634		587		47		291		29.2055		2.53604		1680
634		626		8		309		13.8988		2.84383		309
634		633		1		313		40.3651		18.7738		425
634		633		1		314		14.9454		0		263
635		0		635		0		0		0		54302
635		495		140		249		22.637		2.60195		744
635		549		86		276		28.9483		3.20959		835
635		587		48		291		29.1516		2.63903		1470
635		626		9		309		10.399		2.36074		190
635		633		2		313		7.65179		1.05053		11
635		633		2		314		8.33657		1.94452		48
636		0		636		0		0		0		54128
636		495		141		249		19.2221		2.41977		716
636		549		87		276		29.0271		3.30659		825
636		587		49		291		29.551		2.66472		1446
636		626		10		309		11.5933		2.85626		218
636		633		3		313		11.1033		10.7825		239
636		633		3		314		4.06171		2.32001		28
637		0		637		0		0		0		54383
637		495		142		249		18.4133		2.49859		649
637		549		88		276		28.2148		3.20403		821
637		587		50		291		29.0654		2.64192		1459
637		626		11		309		11.2392		2.49451		203
637		633		4		314		7.31393		3.61435		84
637		637		0		315		0		0		1
638		0		638		0		0		0		53109
638		495		143		249		41.2065		5.84492		1001
638		549		89		276		28.8162		3.14929		978
638		587		51		291		29.1512		2.59106		1564
638		626		12		309		17.3738		3.17802		419
638		633		5		314		30.6492		13.4534		113
638		638		0		316		41.1593		0		302
638		638		0		317		28.2416		0		114
639		0		639		0		0		0		54122
639		495		144		249		21.3329		2.46388		740
639		549		90		276		21.9541		2.52452		883
639		587		52		291		28.7182		2.63657		1387
639		626		13		309		14.3878		2.4947		191
639		633		6		314		6.50485		5.05229		36
639		638		1		316		19.9217		2.58176		241
640		0		640		0		0		0		54454
640		495		145		249		19.1943		2.50963		703
640		549		91		276		22.8494		2.68858		778
640		587		53		291		28.4337		2.59115		1357
640		626		14		309		14.7191		3.39732		261
640		633		7		314		5.85477		4.92546		26
640		638		2		316		9.25166		1.76654		21
641		0		641		0		0		0		54331
641		495		146		249		18.5279		2.45287		662
641		549		92		276		22.9565		2.65574		879
641		587		54		291		28.4153		2.61309		1359
641		626		15		309		15.0915		2.94292		306
641		633		8		314		3.07272		2.26627		9
641		638		3		316		8.12181		4.96629		51
641		641		0		318		1.5		0		3
642		0		642		0		0		0		52796
642		495		147		249		40.6405		5.4897		1175
642		549		93		276		23.1315		2.50279		1009
642		587		55		291		28.4444		2.58767		1533
642		626		16		309		19.9895		3.06684		598
642		633		9		314		26.8697		21.8483		254
642		638		4		316		41.4614		8.65681		205
642		642		0		319		6.3707		0		30
643		0		643		0		0		0		54171
643		495		148		249		24.0239		2.38291		711
643		549		94		276		23.1279		2.662		840
643		587		56		291		28.4471		2.62914		1355
643		626		17		309		18.7872		2.81713		523
644		0		644		0		0		0		54004
644		495		149		249		19.0492		2.53966		639
644		549		95		276		28.2909		3.18692		833
644		587		57		291		28.0691		2.56821		1357
644		626		18		309		18.736		2.77973		566
644		644		0		320		21.4203		0		173
644		644		0		321		3.77359		0		28
645		0		645		0		0		0		53796
645		495		150		249		41.2004		5.49174		886
645		549		96		276		28.22		3.09798		892
645		587		58		291		28.2464		2.79443		1365
645		626		19		309		18.4748		2.69041		568
645		645		0		322		9.20432		0		93
646		0		646		0		0		0		52669
646		495		151		249		37.2536		3.2705		1032
646		549		97		276		28.4152		2.96852		1025
646		587		59		291		28.1849		2.84459		1479
646		626		20		309		20.8858		2.74115		728
646		645		1		322		29.6973		10.6565		256
646		646		0		323		10.1242		0		189
646		646		0		324		32.6767		0		222
647		0		647		0		0		0		54035
647		495		152		249		21.6923		2.50086		683
647		549		98		276		27.7822		2.78191		885
647		587		60		291		27.6463		2.7814		1333
647		626		21		309		18.6266		2.61944		543
647		645		2		322		11.9527		2.18257		32
647		646		1		323		7.97506		2.54432		89
648		0		648		0		0		0		54127
648		495		153		249		38.525		5.21608		673
648		549		99		276		26.7627		2.74457		907
648		587		61		291		27.4217		2.84334		1288
648		626		22		309		18.4651		2.47421		560
648		645		3		322		21.5714		65.4262		37
648		646		2		323		3.8297		1.71713		8
649		0		649		0		0		0		54181
649		495		154		249		19.5922		2.72922		661
649		549		100		276		27.2913		2.82528		885
649		587		62		291		27.4405		2.54332		1289
649		626		23		309		17.8729		2.52282		521
649		646		3		323		6.26404		5.56785		61
649		649		0		325		1		0		2
650		0		650		0		0		0		52575
650		495		155		249		42.5913		5.53291		1055
650		549		101		276		27.3579		2.77323		1055
650		587		63		291		27.0418		2.86633		1404
650		626		24		309		22.4474		2.7283		759
650		646		4		323		12.3748		5.19456		267
650		649		1		325		28.8796		0		215
650		650		0		326		30.6856		0		270
651		0		651		0		0		0		54107
651		495		156		249		35.3387		3.61963		786
651		549		102		276		26.8925		2.56293		936
651		587		64		291		26.231		2.46838		1244
651		626		25		309		17.8451		2.32672		521
651		646		5		323		8.39362		1.58374		5
651		651		0		327		0		0		1
652		0		652		0		0		0		54049
652		495		157		249		20.062		2.95059		648
652		549		103		276		26.4638		2.65701		928
652		587		65		291		26.38		2.76882		1313
652		626		26		309		19.3553		2.73307		552
652		652		0		328		14.0431		0		110
653		0		653		0		0		0		53832
653		495		158		249		18.2021		2.55468		629
653		549		104		276		25.859		2.63706		903
653		587		66		291		26.2449		2.79212		1292
653		626		27		309		17.5404		2.40369		543
653		652		1		328		18.462		4.88178		401
654		0		654		0		0		0		51898
654		495		159		249		40.8111		5.45018		1229
654		549		105		276		26.0346		2.69889		1040
654		587		67		291		25.9414		2.83081		1464
654		626		28		309		21.8402		2.7615		773
654		652		2		328		14.8953		4.86276		533
654		654		0		329		33.6291		0		398
654		654		0		330		5.09902		0		25
654		654		0		331		23.5577		0		240
655		0		655		0		0		0		54261
655		495		160		249		23.8518		2.46815		521
655		549		106		276		25.6522		2.65655		927
655		587		68		291		25.5651		2.82298		1280
655		626		29		309		19.4643		2.45493		598
655		652		3		328		13.6285		1.64971		13
656		0		656		0		0		0		53804
656		495		161		249		26.3393		3.80482		622
656		549		107		276		25.1581		2.58094		879
656		587		69		291		24.9852		2.79473		1251
656		626		30		309		17.1692		2.55326		499
656		652		4		328		21.0556		11.2498		427
656		656		0		332		10.2831		0		118
657		0		657		0		0		0		53948
657		495		162		249		37.2608		5.0479		854
657		549		108		276		24.82		2.60112		925
657		587		70		291		24.7107		2.70844		1268
657		626		31		309		17.9395		2.64618		572
657		652		5		328		10.8552		1.51855		17
657		656		1		332		5.9142		0		16
658		0		658		0		0		0		52094
658		495		163		249		34.7752		3.03802		1129
658		549		109		276		25.3047		2.57022		1020
658		587		71		291		25.1189		2.86816		1407
658		626		32		309		22.5292		2.73517		846
658		652		6		328		21.6658		10.8292		572
658		656		2		332		16.5252		6.6987		496
658		658		0		333		3.16228		0		11
658		658		0		334		3.56001		0		25
659		0		659		0		0		0		53428
659		495		164		249		32.8576		2.62846		958
659		549		110		276		25.2326		2.65474		863
659		587		72		291		24.4768		2.75045		1265
659		626		33		309		20.1303		2.42113		699
659		652		7		328		13.6699		2.21021		375
659		656		3		332		14.6619		2.28074		12
660		0		660		0		0		0		53751
660		495		165		249		24.6486		2.68069		625
660		549		111		276		24.8213		2.62806		934
660		587		73		291		24.5661		2.40476		1250
660		626		34		309		19.5909		2.497		604
660		652		8		328		14.6812		2.67743		383
660		656		4		332		20.8241		12.4395		53
661		0		661		0		0		0		53867
661		495		166		249		19.0295		2.61831		617
661		549		112		276		24.9423		2.65136		856
661		587		74		291		24.5066		2.3993		1246
661		626		35		309		20.582		2.89267		648
661		652		9		328		12.8065		2.35031		352
661		656		5		332		3.90488		1.92022		14
662		0		662		0		0		0		52019
662		495		167		249		38.5528		5.37899		768
662		549		113		276		25.1123		2.65573		1015
662		587		75		291		24.9534		2.88428		1379
662		626		36		309		22.2748		2.64427		837
662		652		10		328		15.5948		3.0052		535
662		656		6		332		31.0836		10.0325		396
662		662		0		335		18.1246		0		602
662		662		0		336		29.5113		0		49
663		0		663		0		0		0		53755
663		495		168		249		18.6441		2.52603		635
663		549		114		276		24.6367		2.52591		937
663		587		76		291		24.2731		2.41039		1210
663		626		37		309		20.4434		2.78258		627
663		652		11		328		13.5564		2.3657		312
663		656		7		332		15.1679		7.33299		25
663		662		1		335		11.6591		2.00853		96
663		663		0		337		2		0		3
664		0		664		0		0		0		54066
664		495		169		249		20.8107		3.06502		479
664		549		115		276		24.7418		2.62909		865
664		587		77		291		25.2888		2.50677		1243
664		626		38		309		18.5723		2.55994		566
664		652		12		328		14.5828		3.28113		381
665		0		665		0		0		0		53847
665		495		170		249		41.1573		5.43563		676
665		549		116		276		24.5485		2.53494		906
665		587		78		291		25.1576		2.48477		1199
665		626		39		309		16.9102		2.34762		554
665		652		13		328		42.9057		10.1822		321
665		665		0		338		2.36343		0		6
665		665		0		339		41.7776		0		91
666		0		666		0		0		0		52089
666		495		171		249		19.9379		2.66246		766
666		549		117		276		25.3991		2.72613		1006
666		587		79		291		25.7048		2.78827		1377
666		626		40		309		18.92		2.65598		678
666		652		14		328		16.2521		2.95317		543
666		665		1		338		18.5578		26.6935		376
666		665		1		339		41.7776		5.08987		594
666		666		0		340		30.734		0		171
667		0		667		0		0		0		54111
667		495		172		249		15.4587		2.3507		383
667		549		118		276		24.9727		2.57735		931
667		587		80		291		24.4833		2.70559		1196
667		626		41		309		21.1225		3.27321		548
667		652		15		328		12.3946		2.33337		346
667		665		2		338		14.8911		3.94787		15
667		665		2		339		15.5062		2.60636		70
668		0		668		0		0		0		53470
668		495		173		249		32.9532		4.71681		678
668		549		119		276		24.8421		2.64433		861
668		587		81		291		24.8491		2.66196		1227
668		626		42		309		21.4187		3.41024		503
668		652		16		328		41.5802		7.79337		346
668		665		3		338		12.6962		15.7395		83
668		665		3		339		38.1048		20.7499		432
669		0		669		0		0		0		54283
669		495		174		249		19.3713		2.80944		572
669		549		120		276		24.3472		2.58512		903
669		587		82		291		24.212		2.63119		1212
669		626		43		309		15.4274		2.34294		478
669		652		17		328		19.1476		9.07077		127
669		665		4		338		12.9479		3.85759		25
670		0		670		0		0		0		52043
670		495		175		249		40.2161		5.24807		752
670		549		121		276		37.3679		4.1438		992
670		587		83		291		25.3905		2.79471		1363
670		626		44		309		18.3194		2.77248		574
670		652		18		328		40.8616		6.46478		844
670		665		5		338		17.6627		15.4935		384
670		670		0		341		33.0003		0		648
671		0		671		0		0		0		53887
671		495		176		249		18.2655		2.5709		556
671		549		122		276		24.5487		2.53574		863
671		587		84		291		25.4945		2.52003		1221
671		626		45		309		15.8087		2.25353		418
671		652		19		328		22.7801		2.03619		400
671		665		6		338		13.7491		4.39193		52
671		670		1		341		33.0003		2.49475		203
672		0		672		0		0		0		54090
672		495		177		249		18.5293		2.69863		590
672		549		123		276		24.8381		2.64411		856
672		587		85		291		24.3645		2.46056		1185
672		626		46		309		13.8276		2.42288		417
672		652		20		328		30.611		8.96287		137
672		665		7		338		8.89465		4.26044		67
672		670		2		341		36.0064		41.0639		258
673		0		673		0		0		0		54279
673		495		178		249		18.6612		2.74614		412
673		549		124		276		23.4468		2.54639		832
673		587		86		291		23.4698		2.42481		1151
673		626		47		309		13.9612		2.47304		398
673		652		21		328		14.5557		3.93446		310
673		670		3		341		30.6927		71.9443		217
673		673		0		342		0		0		1
674		0		674		0		0		0		52759
674		495		179		249		18.9209		2.73866		721
674		549		125		276		23.5977		2.46736		950
674		587		87		291		24.1034		2.82225		1319
674		626		48		309		16.0007		2.62684		551
674		652		22		328		38.1639		7.67225		400
674		670		4		341		41.6684		7.12037		628
674		674		0		343		33.252		0		269
674		674		0		344		2		0		3
675		0		675		0		0		0		54344
675		495		180		249		19.2805		2.74449		608
675		549		126		276		24.0651		2.67689		782
675		587		88		291		23.375		2.72964		1194
675		626		49		309		14.6472		2.27955		345
675		652		23		328		11.2332		2.17734		292
675		670		5		341		9.21548		1.2		30
675		674		1		343		13.0637		3.14423		5
676		0		676		0		0		0		54316
676		495		181		249		15.351		2.54194		378
676		549		127		276		23.6372		2.62025		843
676		587		89		291		22.439		2.3291		1119
676		626		50		309		42.4016		7.59218		441
676		652		24		328		10.9166		2.34288		196
676		670		6		341		17.0923		8.28354		243
676		674		2		343		11.4062		10.9486		64
677		0		677		0		0		0		54313
677		495		182		249		19.6445		3.12634		563
677		549		128		276		23.1713		2.57791		795
677		587		90		291		23.272		2.44896		1174
677		626		51		309		35.2979		3.00783		495
677		652		25		328		10.2429		2.5354		241
677		670		7		341		23.4217		22.402		19
678		0		678		0		0		0		52248
678		495		183		249		28.4898		3.92329		663
678		549		129		276		22.8132		2.85463		640
678		587		91		291		22.6907		2.69567		1254
678		626		52		309		32.7987		2.83288		777
678		652		26		328		28.3485		7.08191		268
678		670		8		341		29.7728		22.402		568
678		678		0		345		30.129		0		714
678		678		0		346		41.0559		0		468
679		0		679		0		0		0		54808
679		495		184		249		18.9119		2.87383		530
679		549		130		276		21.0544		2.58904		585
679		587		92		291		21.2991		2.18335		987
679		626		53		309		39.663		3.62632		314
679		670		9		341		19.0662		2.66732		303
679		678		1		345		15.1847		1.53794		73
680		0		680		0		0		0		55082
680		495		185		249		12.6122		2.04979		72
680		549		131		276		22.3159		2.7828		533
680		587		93		291		22.0491		2.57198		981
680		626		54		309		31.9195		5.50553		282
680		670		10		341		36.9491		6.02955		478
680		680		0		347		11.2614		0		144
680		680		0		348		4.30563		0		28
681		0		681		0		0		0		54644
681		495		186		249		20.6885		8.23615		553
681		549		132		276		18.0511		2.79276		535
681		587		94		291		20.8073		2.51869		857
681		626		55		309		40.8855		6.25648		440
681		670		11		341		16.4442		2.53126		513
681		681		0		349		9.19298		0		58
682		0		682		0		0		0		53117
682		495		187		249		17.878		2.62173		589
682		549		133		276		21.2357		2.96013		616
682		587		95		291		22.6362		2.72426		883
682		626		56		309		37.0927		3.47206		675
682		670		12		341		33.4374		4.55025		787
682		681		1		349		41.0771		0		794
682		682		0		350		36.6439		0		131
682		682		0		351		2.83824		0		8
683		0		683		0		0		0		54741
683		495		188		249		19.8938		3.67413		386
683		549		134		276		19.58		2.79258		573
683		587		96		291		20.3151		2.40448		720
683		626		57		309		36.0142		2.9982		448
683		670		13		341		20.056		2.55601		564
683		681		2		349		22.8183		2.12697		145
683		682		1		350		16.8758		1.74236		23
684		0		684		0		0		0		54734
684		495		189		249		16.5286		3.01867		450
684		549		135		276		19.1765		2.93441		531
684		587		97		291		20.7137		2.75926		716
684		626		58		309		22.5824		2.73288		341
684		670		14		341		18.9728		2.58944		635
684		681		3		349		28.0538		7.85781		171
684		682		2		350		5.73407		2.07959		14
684		684		0		352		3		0		8
685		0		685		0		0		0		54780
685		495		190		249		19.1331		3.06261		472
685		549		136		276		19.069		2.87067		579
685		587		98		291		20.7118		2.5951		676
685		626		59		309		15.1065		2.77636		452
685		670		15		341		19.2689		2.61176		611
685		682		3		350		6.16151		4.28752		27
685		684		1		352		1.86339		0		3
686		0		686		0		0		0		53484
686		495		191		249		31.2351		5.0722		552
686		549		137		276		20.9679		2.98808		632
686		587		99		291		21.4811		2.89029		721
686		626		60		309		17.7611		2.86391		568
686		670		16		341		30.2542		3.9916		795
686		682		4		350		34.1323		42.1827		51
686		686		0		353		31.7169		0		797
687		0		687		0		0		0		55359
687		495		192		249		16.038		2.24076		11
687		549		138		276		19.7957		2.80993		542
687		587		100		291		20.5608		2.566		636
687		626		61		309		16.7078		2.67851		421
687		670		17		341		20.142		2.71029		622
687		686		1		353		22.9195		1.61939		9
688		0		688		0		0		0		54619
688		495		193		249		17.6058		11.9107		419
688		549		139		276		19.3164		2.81023		572
688		587		101		291		19.1587		2.58667		609
688		626		62		309		16.4309		2.60036		465
688		670		18		341		18.7984		2.52734		601
688		686		2		353		11.6668		8.34871		274
688		688		0		354		6.00521		0		38
688		688		0		355		1.5		0		3
689		0		689		0		0		0		54928
689		495		194		249		12.9631		2.34169		370
689		549		140		276		19.3376		2.74987		499
689		587		102		291		18.9217		2.55831		594
689		626		63		309		17.5596		2.69464		523
689		670		19		341		19.6591		2.72283		620
689		686		3		353		6.98619		1.72034		66
690		0		690		0		0		0		53687
690		495		195		249		17.754		2.99909		496
690		549		141		276		21.4674		2.91172		643
690		587		103		291		20.5371		2.74614		685
690		626		64		309		19.6591		2.98256		735
690		670		20		341		20.0707		2.6617		720
690		690		0		356		41.6796		0		392
690		690		0		357		11.2114		0		238
690		690		0		358		2.5		0		4
691		0		691		0		0		0		55238
691		549		142		276		18.6494		2.53965		570
691		587		104		291		19.2988		2.45822		575
691		626		65		309		19.1913		2.7773		603
691		670		21		341		18.9971		2.49189		612
691		690		1		356		40.9429		6.63353		2
692		0		692		0		0		0		54852
692		549		143		276		18.1279		2.61933		534
692		587		105		291		18.8177		2.60663		579
692		626		66		309		19.5676		2.75422		664
692		670		22		341		19.02		2.51201		563
692		690		2		356		1.01612		0		2
692		692		0		359		15.7341		0		406
693		0		693		0		0		0		54793
693		549		144		276		18.4701		2.66147		575
693		587		106		291		18.487		2.58577		613
693		626		67		309		19.2423		2.72718		693
693		670		23		341		18.5987		2.64068		594
693		690		3		356		1.01612		0		2
693		692		1		359		15.1249		0		330
694		0		694		0		0		0		54335
694		549		145		276		19.511		2.67877		639
694		587		107		291		20.2124		2.7737		656
694		626		68		309		20.5612		2.63041		834
694		670		24		341		20.2923		2.76982		695
694		690		4		356		36.4539		1.23302		12
694		692		2		359		15.1249		0		424
694		694		0		360		2.35702		0		5
695		0		695		0		0		0		55142
695		549		146		276		19.2991		2.49992		578
695		587		108		291		18.0887		2.60245		574
695		626		69		309		19.2421		2.43108		719
695		670		25		341		18.1201		2.37983		584
695		692		3		359		9.43817		0		3
696		0		696		0		0		0		54848
696		549		147		276		17.7727		2.51927		554
696		587		109		291		17.6495		2.65582		615
696		626		70		309		19.7319		2.42727		702
696		670		26		341		18.419		2.6729		534
696		692		4		359		15.7613		0		347
697		0		697		0		0		0		54965
697		549		148		276		18.2743		2.60621		544
697		587		110		291		18.1163		2.65911		568
697		626		71		309		19.7728		2.48838		720
697		670		27		341		17.7922		2.58633		574
697		692		5		359		10.4009		0		226
697		697		0		361		1.5		0		3
698		0		698		0		0		0		54218
698		549		149		276		20.167		2.73231		641
698		587		111		291		20.8167		2.92622		655
698		626		72		309		24.2598		2.69587		930
698		670		28		341		19.7342		2.69295		676
698		692		6		359		15.3314		0		369
698		698		0		362		12.1655		0		111
699		0		699		0		0		0		55110
699		549		150		276		18.1502		2.57226		545
699		587		112		291		18.4132		2.49968		573
699		626		73		309		21.7934		2.39865		777
699		670		29		341		18.483		2.71722		553
699		698		1		362		6.19724		2.12086		42
700		0		700		0		0		0		54919
700		549		151		276		18.3208		2.54906		581
700		587		113		291		18.9459		2.74207		571
700		626		74		309		20.5455		2.43331		786
700		670		30		341		18.3556		2.73376		521
700		698		2		362		6.17431		2.78232		34
700		700		0		363		10.3078		0		188
701		0		701		0		0		0		54931
701		549		152		276		17.4651		2.52333		529
701		587		114		291		18.2527		2.61273		581
701		626		75		309		19.9695		2.41343		781
701		670		31		341		17.428		2.66757		504
701		698		3		362		3.37067		1.92109		13
701		700		1		363		13.6685		0		261
702		0		702		0		0		0		53342
702		549		153		276		19.885		2.73034		644
702		587		115		291		19.2524		2.74408		612
702		626		76		309		25.3218		2.68909		992
702		670		32		341		29.5424		4.32151		990
702		698		4		362		20.6186		35.8357		252
702		700		2		363		14.5638		0		281
702		702		0		364		30.6533		0		487
703		0		703		0		0		0		55130
703		549		154		276		18.4955		2.63015		567
703		587		116		291		18.1703		2.67371		538
703		626		77		309		21.3692		2.41482		751
703		670		33		341		18.2405		2.64615		468
703		700		3		363		10.3004		0		146
704		0		704		0		0		0		54990
704		549		155		276		16.7413		2.4762		571
704		587		117		291		17.0139		2.56997		545
704		626		78		309		22.106		2.59108		830
704		670		34		341		17.7137		2.6278		556
704		700		4		363		4.84454		0		4
704		704		0		365		8.26982		0		101
704		704		0		366		2		0		3
705		0		705		0		0		0		55152
705		549		156		276		18.7287		2.70906		530
705		587		118		291		18.5036		2.71086		535
705		626		79		309		20.535		2.41763		781
705		670		35		341		17.9358		2.77335		459
705		700		5		363		9.63703		0		143
706		0		706		0		0		0		54265
706		549		157		276		21.396		2.95098		659
706		587		119		291		19.2135		2.75568		594
706		626		80		309		24.3562		2.62669		1035
706		670		36		341		42.9727		45.2223		861
706		700		6		363		18.0416		13.3722		185
706		706		0		367		0		0		1
707		0		707		0		0		0		55038
707		549		158		276		21.5391		2.82001		599
707		587		120		291		17.8238		2.71588		511
707		626		81		309		23.1247		2.42865		806
707		670		37		341		20.4809		1.9976		509
707		700		7		363		18.0041		5.49094		137
708		0		708		0		0		0		55244
708		549		159		276		18.3206		2.46162		561
708		587		121		291		18.1435		2.7503		509
708		626		82		309		23.0294		2.55082		792
708		670		38		341		16.584		4.03246		466
708		700		8		363		15.7449		14.2596		28
709		0		709		0		0		0		55224
709		549		160		276		16.8752		2.49403		497
709		587		122		291		16.375		2.45068		491
709		626		83		309		24.3164		2.63872		809
709		670		39		341		14.6367		2.26067		420
709		700		9		363		25.2523		4.26428		159
710		0		710		0		0		0		54067
710		549		161		276		19.6778		2.82301		603
710		587		123		291		18.9235		2.9149		538
710		626		84		309		24.299		2.81558		956
710		670		40		341		27.5969		5.26567		466
710		700		10		363		28.5176		4.08528		290
710		710		0		368		29.0736		0		663
710		710		0		369		33.2415		0		17
711		0		711		0		0		0		55369
711		549		162		276		17.7893		2.51365		523
711		587		124		291		16.5657		2.58342		446
711		626		85		309		20.6903		2.2981		719
711		670		41		341		13.7749		2.5556		340
711		700		11		363		12.3373		2.45585		203
712		0		712		0		0		0		55354
712		549		163		276		17.6778		2.60658		486
712		587		125		291		17.9966		2.85075		427
712		626		86		309		18.462		2.57572		621
712		670		42		341		12.6376		2.48719		326
712		700		12		363		13.2622		2.89806		316
712		712		0		370		11.3691		0		67
712		712		0		371		1.5		0		3
713		0		713		0		0		0		55279
713		549		164		276		17.4374		2.71123		498
713		587		126		291		16.8816		2.69829		405
713		626		87		309		19.7849		2.78206		685
713		670		43		341		14.0485		2.5829		343
713		700		13		363		12.0795		2.38466		277
713		712		1		371		8.78413		0		68
713		713		0		372		10.0918		0		45
714		0		714		0		0		0		53842
714		549		165		276		18.6059		2.83288		536
714		587		127		291		18.1016		3.05832		451
714		626		88		309		21.0671		2.70574		799
714		670		44		341		27.4107		5.62517		415
714		700		14		363		24.7672		7.19249		473
714		712		2		371		27.1182		0		425
714		713		1		372		8.35999		3.69566		42
714		714		0		373		31.2609		0		617
715		0		715		0		0		0		55531
715		549		166		276		16.724		2.45425		487
715		587		128		291		16.8917		2.92901		348
715		626		89		309		18.474		2.51011		566
715		670		45		341		14.1659		2.68706		305
715		700		15		363		13.4128		2.20469		332
715		714		1		373		28.4566		1.86232		31
716		0		716		0		0		0		55590
716		549		167		276		16.5437		2.49603		435
716		587		129		291		16.213		2.85183		362
716		626		90		309		19.4816		2.83261		603
716		670		46		341		12.9361		2.66771		310
716		700		16		363		12.2602		2.64569		269
716		714		2		373		4.17395		2.45164		25
716		716		0		374		1.79506		0		6
717		0		717		0		0		0		55462
717		549		168		276		16.9859		2.62098		492
717		587		130		291		16.9439		2.84606		353
717		626		91		309		15.8204		2.32073		521
717		670		47		341		15.4969		2.80744		325
717		700		17		363		15.7535		3.07828		447
718		0		718		0		0		0		54304
718		549		169		276		18.3882		2.5176		507
718		587		131		291		18.1412		3.05649		379
718		626		92		309		19.2743		2.67899		697
718		670		48		341		15.4228		2.77733		404
718		700		18		363		14.8855		2.48558		499
718		718		0		375		12.9623		0		323
718		718		0		376		13.4164		0		117
718		718		0		377		32.9752		0		370
719		0		719		0		0		0		55245
719		549		170		276		16.7418		2.38701		472
719		587		132		291		15.275		2.6472		311
719		626		93		309		17.9158		2.66841		501
719		670		49		341		15.6865		2.61643		378
719		700		19		363		14.2657		2.41608		404
719		718		1		375		10.801		9.50644		285
719		718		1		376		3.35222		0		4
720		0		720		0		0		0		55747
720		549		171		276		16.1203		2.45103		409
720		587		133		291		15.0267		2.77355		310
720		626		94		309		15.5441		2.42486		449
720		670		50		341		13.5343		2.63597		312
720		700		20		363		14.33		2.54248		373
721		0		721		0		0		0		55546
721		549		172		276		16.564		2.52065		473
721		587		134		291		15.397		2.87813		301
721		626		95		309		16.9386		2.90984		497
721		670		51		341		16.7601		2.87198		375
721		700		21		363		13.8759		2.50224		371
721		721		0		378		4.89798		0		37
722		0		722		0		0		0		54673
722		549		173		276		17.8018		2.48217		495
722		587		135		291		17.2016		3.0107		350
722		626		96		309		16.1886		2.44641		597
722		670		52		341		16.2103		2.78668		413
722		700		22		363		15.5483		2.83688		519
722		721		1		378		11.4741		7.36196		100
722		722		0		379		34.0075		0		415
722		722		0		380		8.06226		0		38
723		0		723		0		0		0		55601
723		549		174		276		16.2729		2.36167		443
723		587		136		291		15.3707		2.76281		293
723		626		97		309		15.856		2.79079		401
723		670		53		341		15.3206		2.50755		357
723		700		23		363		15.0487		2.51898		388
723		721		2		378		8.66799		2.61329		62
723		722		1		380		6.7566		3.87846		55
724		0		724		0		0		0		55685
724		549		175		276		16.309		2.46351		410
724		587		137		291		15.2278		2.63349		295
724		626		98		309		13.71		2.38469		326
724		670		54		341		13.8113		2.46037		339
724		700		24		363		15.4365		2.71039		412
724		721		3		378		8.49185		11.7627		3
724		724		0		381		11.6938		0		130
725		0		725		0		0		0		55419
725		549		176		276		16.2609		2.54656		452
725		587		138		291		15.1108		2.88951		293
725		626		99		309		17.8746		3.79777		323
725		670		55		341		15.0252		2.70463		370
725		700		25		363		15.5512		2.73153		419
725		721		4		378		32.3125		30.3522		169
725		724		1		381		4.66433		0		6
725		725		0		382		11.4115		0		149
726		0		726		0		0		0		54209
726		549		177		276		18.2459		2.5679		496
726		587		139		291		17.2892		2.91629		340
726		626		100		309		19.4701		3.46642		492
726		670		56		341		35.0558		6.30125		435
726		700		26		363		16.8766		3.65774		495
726		721		5		378		38.9712		5.13014		155
726		724		2		381		40.5769		2.54683		389
726		725		1		382		10.9811		0		298
726		726		0		383		19.7737		0		291
727		0		727		0		0		0		55740
727		549		178		276		16.8584		2.43955		433
727		587		140		291		15.7075		2.72687		295
727		626		101		309		18.8649		3.35854		289
727		670		57		341		14.161		2.21067		303
727		700		27		363		15.3003		2.73484		268
727		721		6		378		8.05139		1.22638		24
727		724		3		381		20.0463		2.32059		13
727		725		2		382		9.51865		2.33308		190
727		726		1		383		12.3408		3.61618		43
727		727		0		384		1		0		2
728		0		728		0		0		0		55709
728		549		179		276		16.9578		2.71326		390
728		587		141		291		16.0635		2.64125		305
728		626		102		309		12.5878		2.64758		237
728		670		58		341		15.2004		2.92099		329
728		700		28		363		17.1368		3.09297		443
728		725		3		382		9.25274		2.40951		187
729		0		729		0		0		0		55803
729		549		180		276		15.3402		2.43328		422
729		587		142		291		16.0635		2.79812		312
729		626		103		309		9.89832		2.69905		115
729		670		59		341		13.9475		2.67216		332
729		700		29		363		16.155		2.72013		338
729		725		4		382		7.38272		2.14728		109
729		729		0		385		36.2373		0		169
730		0		730		0		0		0		55776
730		549		181		276		17.0518		2.66842		396
730		587		143		291		16.5185		2.66079		321
730		626		104		309		8.40614		5.60508		90
730		670		60		341		14.8161		2.78747		317
730		700		30		363		16.7705		3.43351		451
730		725		5		382		6.32203		3.09852		16
730		729		1		385		24.665		4.29297		233
731		0		731		0		0		0		54136
731		549		182		276		18.1108		2.74321		460
731		587		144		291		18.3445		2.72621		369
731		626		105		309		11.9788		4.68773		225
731		670		61		341		16.7031		2.88755		436
731		700		31		363		15.8181		3.36237		498
731		725		6		382		13.6772		7.90249		417
731		729		2		385		14.8804		3.30676		417
731		731		0		386		15.7542		0		202
731		731		0		387		29.6057		0		423
731		731		0		388		3.07318		0		17
732		0		732		0		0		0		55923
732		549		183		276		16.6468		2.51758		376
732		587		145		291		27.7367		5.59418		342
732		626		106		309		9.67979		2.58913		157
732		670		62		341		15.6938		2.47589		338
732		700		32		363		13.3685		2.79473		246
732		725		7		382		9.99293		2.03364		171
732		732		0		389		12.6415		0		47
733		0		733		0		0		0		55848
733		549		184		276		15.1125		2.45118		374
733		587		146		291		15.9945		2.49014		320
733		670		63		341		13.8655		2.8787		317
733		700		33		363		17.648		3.73594		491
733		725		8		382		10.7773		3.4838		237
733		732		1		389		5.99995		1.92796		13
734		0		734		0		0		0		56003
734		549		185		276		15.6578		2.60178		303
734		587		147		291		16.066		2.41001		346
734		670		64		341		15.4651		2.73955		319
734		700		34		363		15.3835		2.54507		352
734		725		9		382		10.0702		2.77461		229
734		732		2		389		7.86886		6.51965		48
735		0		735		0		0		0		55096
735		549		186		276		14.4217		2.60256		364
735		587		148		291		17.1816		2.3407		396
735		670		65		341		16.709		3.0224		460
735		700		35		363		17.2111		2.93433		535
735		725		10		382		12.7667		2.91938		428
735		735		0		390		8.63547		0		73
735		735		0		391		8.49837		0		67
735		735		0		392		42.0869		0		181
736		0		736		0		0		0		55857
736		549		187		276		13.5376		2.34706		282
736		587		149		291		15.6484		2.34616		355
736		670		66		341		14.874		2.44999		409
736		700		36		363		15.7608		2.56546		420
736		725		11		382		11.2346		2.02934		253
736		735		1		390		6.18694		1.74196		24
737		0		737		0		0		0		56074
737		549		188		276		12.4949		2.43872		293
737		587		150		291		14.6078		2.32738		343
737		670		67		341		15.1501		2.54648		407
737		700		37		363		15.5639		2.61817		419
737		725		12		382		8.61366		4.49926		62
737		737		0		393		1		0		2
738		0		738		0		0		0		55929
738		549		189		276		11.9663		2.30947		274
738		587		151		291		15.1202		2.28862		345
738		670		68		341		15.459		2.7903		346
738		700		38		363		15.6785		2.57147		309
738		725		13		382		10.5285		4.31658		214
738		738		0		394		11.025		0		183
739		0		739		0		0		0		55092
739		549		190		276		13.4385		2.54457		334
739		587		152		291		15.7448		2.30186		390
739		670		69		341		16.4333		2.76904		442
739		700		39		363		16.9842		2.91668		506
739		725		14		382		12.1612		2.61393		329
739		738		1		394		12.2699		4.18597		270
739		739		0		395		5		0		19
739		739		0		396		38.2238		0		218
740		0		740		0		0		0		56051
740		549		191		276		12.7796		2.34372		273
740		587		153		291		15.7448		2.30186		339
740		670		70		341		15.492		2.32264		401
740		700		40		363		16.3676		2.65345		404
740		725		15		382		8.37988		2.0354		93
740		739		1		396		29.0109		2.43477		39
741		0		741		0		0		0		56259
741		549		192		276		12.1825		2.31973		260
741		587		154		291		14.4359		2.26909		313
741		670		71		341		14.3595		2.53625		362
741		700		41		363		14.0284		2.44238		260
741		725		16		382		5.89085		2.84992		50
741		739		2		396		4.15615		1.83423		4
741		741		0		397		8.13941		0		92
742		0		742		0		0		0		56184
742		549		193		276		12.5368		2.46409		258
742		587		155		291		15.0382		2.29862		338
742		670		72		341		14.4546		2.52026		338
742		700		42		363		15.3805		3.115		404
742		725		17		382		6.14235		3.03019		78
743		0		743		0		0		0		55233
743		549		194		276		14.104		2.56536		286
743		587		156		291		15.4238		2.26615		359
743		670		73		341		16.5196		2.62554		455
743		700		43		363		18.5269		3.02404		493
743		725		18		382		11.4081		3.68444		281
743		743		0		398		8.19892		0		133
743		743		0		399		11.694		0		100
743		743		0		400		10.198		0		147
743		743		0		401		8.59261		0		113
744		0		744		0		0		0		56206
744		549		195		276		12.9569		2.45022		258
744		587		157		291		14.1773		2.18149		318
744		670		74		341		14.8682		2.2804		376
744		700		44		363		15.0219		2.52309		267
744		725		19		382		8.57095		2.30642		56
744		743		1		399		8.67427		11.2489		119
745		0		745		0		0		0		56276
745		549		196		276		12.0323		2.35943		237
745		587		158		291		14.6383		2.28263		273
745		670		75		341		14.4943		2.5591		344
745		700		45		363		14.5532		2.88243		408
745		725		20		382		6.108		4.34926		62
746		0		746		0		0		0		56290
746		549		197		276		13.6431		2.56685		263
746		587		159		291		14.9007		2.47938		322
746		670		76		341		15.0689		2.56355		340
746		700		46		363		16.6523		2.84317		385
747		0		747		0		0		0		55819
747		549		198		276		15.6105		2.80072		310
747		587		160		291		15.119		2.29892		348
747		670		77		341		15.1607		2.695		391
747		700		47		363		17.3242		2.87471		442
747		747		0		402		7.61577		0		66
747		747		0		403		13.2358		0		79
747		747		0		404		10.2267		0		133
747		747		0		405		10.2956		0		12
748		0		748		0		0		0		56073
748		549		199		276		13.8606		2.46585		234
748		587		161		291		14.104		2.24873		289
748		670		78		341		13.9923		2.25913		334
748		700		48		363		15.9864		2.61902		413
748		747		1		404		14.3699		3.62759		257
749		0		749		0		0		0		56273
749		549		200		276		12.8524		2.47507		261
749		587		162		291		13.1108		2.36134		284
749		670		79		341		13.5902		2.33122		308
749		700		49		363		16.0226		2.93953		349
749		747		2		404		11.5246		6.83758		125
750		0		750		0		0		0		56253
750		549		201		276		12.4172		2.39692		270
750		587		163		291		13.1669		2.33605		283
750		670		80		341		13.4237		2.26318		255
750		700		50		363		12.055		3.9747		290
750		747		3		404		10.5475		3.15546		234
750		750		0		406		4.54006		0		15
751		0		751		0		0		0		55480
751		549		202		276		13.4594		2.42934		302
751		587		164		291		13.1453		2.44514		304
751		670		81		341		31.1078		6.48115		344
751		700		51		363		18.6051		3.54082		487
751		747		4		404		12.7797		2.83739		417
751		751		0		407		6.4791		0		84
751		751		0		408		33.017		0		182
752		0		752		0		0		0		56233
752		549		203		276		11.6482		2.25822		228
752		587		165		291		11.7657		2.38517		252
752		670		82		341		11.9684		2.43377		289
752		700		52		363		13.1415		2.23354		329
752		747		5		404		12.0866		2.2612		269
753		0		753		0		0		0		56330
753		549		204		276		11.8778		2.37661		270
753		587		166		291		11.5521		2.29749		256
753		670		83		341		12.0749		2.63182		288
753		700		53		363		13.6236		2.56797		342
753		747		6		404		12.3787		2.76799		114
754		0		754		0		0		0		56186
754		549		205		276		11.4456		2.28479		248
754		587		167		291		11.3385		2.28606		248
754		670		84		341		11.6546		2.41786		227
754		700		54		363		14.9907		3.24587		338
754		747		7		404		15.2997		3.50304		353
755		0		755		0		0		0		55591
755		549		206		276		12.6728		2.54734		299
755		587		168		291		13.2871		2.62687		287
755		670		85		341		13.6748		3.04039		333
755		700		55		363		16.7042		3.07248		452
755		747		8		404		15.9725		2.80898		622
755		755		0		409		39.4588		0		11
755		755		0		410		1.66667		0		5
756		0		756		0		0		0		56048
756		549		207		276		11.2341		2.24349		234
756		587		169		291		11.103		2.3697		239
756		670		86		341		11.6535		2.2742		265
756		700		56		363		15.994		2.62217		333
756		747		9		404		14.7855		2.08872		481
757		0		757		0		0		0		55975
757		549		208		276		11.9053		2.42331		242
757		587		170		291		11.5901		2.4277		253
757		670		87		341		12.465		2.70996		258
757		700		57		363		14.4928		2.68763		356
757		747		10		404		14.4138		2.31405		516
758		0		758		0		0		0		56006
758		549		209		276		11.2107		2.20905		270
758		587		171		291		11.0842		2.28434		249
758		670		88		341		11.5568		2.57429		244
758		700		58		363		14.7682		2.73508		332
758		747		11		404		14.782		2.27133		499
759		0		759		0		0		0		55361
759		549		210		276		13.7454		2.5602		306
759		587		172		291		12.0761		2.47665		272
759		670		89		341		13.336		3.04284		316
759		700		59		363		16.0759		2.86099		412
759		747		12		404		22.7117		3.44878		701
759		759		0		411		32.1147		0		232
760		0		760		0		0		0		56038
760		549		211		276		11.5718		2.16532		222
760		587		173		291		11.4519		2.36352		225
760		670		90		341		10.7854		2.37212		226
760		700		60		363		14.6995		2.48684		330
760		747		13		404		20.1858		2.63448		559
761		0		761		0		0		0		55999
761		549		212		276		10.9835		2.30148		263
761		587		174		291		11.423		2.51523		215
761		670		91		341		13.0477		3.15575		251
761		700		61		363		11.6744		2.41897		285
761		747		14		404		18.6317		2.70603		587
762		0		762		0		0		0		55857
762		549		213		276		14.2278		2.7281		233
762		587		175		291		10.921		2.41069		234
762		670		92		341		11.6119		2.45479		241
762		700		62		363		16.462		3.43158		336
762		747		15		404		19.5943		2.62217		699
763		0		763		0		0		0		55362
763		549		214		276		15.1114		2.65396		304
763		587		176		291		11.8122		2.46301		246
763		670		93		341		12.7168		2.90146		291
763		700		63		363		15.0434		2.7023		364
763		747		16		404		39.785		4.85804		904
763		763		0		412		12.2656		0		103
763		763		0		413		5.54024		0		26
764		0		764		0		0		0		55803
764		549		215		276		13.0936		2.35499		263
764		587		177		291		10.7644		2.2867		200
764		670		94		341		11.6794		2.45339		229
764		700		64		363		13.451		2.48768		308
764		747		17		404		20.5703		2.54107		793
764		764		0		414		2.5		0		4
765		0		765		0		0		0		55954
765		549		216		276		12.7757		2.31895		230
765		587		178		291		11.1276		2.5769		220
765		670		95		341		10.8055		2.2637		231
765		700		65		363		12.2074		2.79905		201
765		747		18		404		19.9699		2.53089		764
766		0		766		0		0		0		55808
766		549		217		276		11.1571		2.35141		245
766		587		179		291		11.0054		2.4264		209
766		670		96		341		11.4598		2.87081		225
766		700		66		363		12.8678		2.8681		304
766		747		19		404		20.3105		2.44934		809
767		0		767		0		0		0		55407
767		549		218		276		12.491		2.3196		296
767		587		180		291		11.2899		2.5031		242
767		670		97		341		11.8961		2.63626		276
767		700		67		363		13.8203		2.77866		310
767		747		20		404		21.5812		2.54839		992
767		767		0		415		38.3275		0		77
768		0		768		0		0		0		55768
768		549		219		276		11.9273		2.18257		222
768		587		181		291		42.9112		9.33551		193
768		670		98		341		9.90291		2.26868		216
768		700		68		363		11.5729		2.38668		248
768		747		21		404		21.8842		2.36143		893
768		768		0		416		5.47159		0		35
768		768		0		417		19.8718		0		25
769		0		769		0		0		0		55840
769		549		220		276		11.0587		2.30878		260
769		587		182		291		10.318		2.38895		178
769		670		99		341		9.6033		2.32417		203
769		700		69		363		11.3988		2.60814		250
769		747		22		404		20.2276		2.29401		783
769		768		1		417		19.8652		3.079		86
770		0		770		0		0		0		55829
770		549		221		276		10.7592		2.08288		243
770		587		183		291		10.4217		2.3769		185
770		670		100		341		10.1004		2.30283		214
770		700		70		363		11.2726		2.51591		239
770		747		23		404		17.3901		2.31412		589
770		768		2		417		19.8652		3.079		298
770		770		0		418		1.11803		0		3
771		0		771		0		0		0		54939
771		549		222		276		11.2325		2.22124		280
771		587		184		291		10.7649		2.35782		230
771		670		101		341		11.196		2.69297		248
771		700		71		363		12.9364		2.92445		284
771		747		24		404		17.2276		2.53007		670
771		768		3		417		19.6013		2.81736		431
771		770		1		418		14.3575		0		135
771		771		0		419		11.2089		0		192
771		771		0		420		40.6646		0		191
772		0		772		0		0		0		55565
772		549		223		276		10.7685		2.15612		243
772		587		185		291		9.7592		2.12953		164
772		670		102		341		9.56245		2.19303		181
772		700		72		363		11.2699		2.3776		239
772		747		25		404		16.1944		2.41296		544
772		768		4		417		15.2013		2.69679		346
772		770		2		418		15.5323		4.12584		275
772		771		1		419		8.01873		2.36317		43
773		0		773		0		0		0		55369
773		549		224		276		10.9444		2.32694		220
773		587		186		291		11.0133		2.55007		192
773		670		103		341		10.9949		2.65007		214
773		700		73		363		10.9239		2.58649		246
773		747		26		404		16.8294		2.69049		501
773		768		5		417		29.9479		5.51197		440
773		770		3		418		17.04		2.74556		387
773		771		2		419		5.50265		3.21918		31
774		0		774		0		0		0		55418
774		549		225		276		10.0106		2.14494		229
774		587		187		291		9.83099		2.35338		160
774		670		104		341		9.43149		2.25379		187
774		700		74		363		11.2336		2.71392		204
774		747		27		404		16.3652		2.5721		579
774		768		6		417		15.7676		2.29389		282
774		770		4		418		17.4538		2.95701		443
774		771		3		419		7.14005		3.62295		98
775		0		775		0		0		0		54491
775		549		226		276		10.4607		2.19724		227
775		587		188		291		10.7979		2.40084		208
775		670		105		341		11.3829		3.09485		243
775		700		75		363		11.8884		2.71392		262
775		747		28		404		18.396		2.56356		673
775		768		7		417		37.3052		5.98689		479
775		770		5		418		20.4009		3.23091		555
775		771		4		419		38.3122		21.2168		331
775		775		0		421		10.6768		0		131
776		0		776		0		0		0		55354
776		549		227		276		10.8405		2.2483		212
776		587		189		291		9.67		2.14366		164
776		670		106		341		9.31929		2.1476		178
776		700		76		363		10.5711		2.42617		180
776		747		29		404		16.3954		2.52586		543
776		768		8		417		15.2437		2.35982		333
776		770		6		418		22.4462		3.20135		631
776		771		5		419		10.444		1.73561		5
777		0		777		0		0		0		54971
777		549		228		276		9.7615		2.16795		188
777		587		190		291		8.65041		2.12636		124
777		670		107		341		9.64406		2.53783		172
777		700		77		363		11.847		2.9881		242
777		747		30		404		15.5396		2.48402		564
777		768		9		417		16.2424		2.68523		373
777		770		7		418		22.5996		2.89267		680
777		771		6		419		11.858		10.7121		286
778		0		778		0		0		0		54818
778		549		229		276		9.66788		2.12557		205
778		587		191		291		9.63663		2.40717		165
778		670		108		341		10.1512		2.56024		184
778		700		78		363		11.0783		2.61071		215
778		747		31		404		16.9523		2.58795		556
778		768		10		417		16.619		3.04373		403
778		770		8		418		22.4497		3.03159		724
778		771		7		419		16.2238		3.19514		330
779		0		779		0		0		0		54078
779		549		230		276		10.5119		2.18452		220
779		587		192		291		10.1402		2.33356		193
779		670		109		341		10.5625		2.9418		215
779		700		79		363		10.9511		2.6318		234
779		747		32		404		20.4925		2.78225		802
779		768		11		417		18.2342		2.79198		535
779		770		9		418		23.5993		3.1023		820
779		771		8		419		40.953		6.99267		493
779		779		0		422		3.09609		0		10
780		0		780		0		0		0		54765
780		549		231		276		9.89368		2.0554		193
780		587		193		291		8.33091		1.91901		96
780		670		110		341		8.67792		2.41589		127
780		700		80		363		9.64878		2.31229		181
780		747		33		404		18.4329		2.44015		623
780		768		12		417		17.5848		2.85585		465
780		770		10		418		23.5884		2.83854		896
780		771		9		419		11.4521		2.17523		254
781		0		781		0		0		0		54634
781		549		232		276		9.17601		2.00763		165
781		587		194		291		10.2028		2.46246		164
781		670		111		341		10.7076		2.99704		164
781		700		81		363		8.69215		2.42318		145
781		747		34		404		16.6922		2.44032		548
781		768		13		417		42.6827		6.5488		493
781		770		11		418		25.0538		2.95706		965
781		771		10		419		9.26008		2.28205		156
781		781		0		423		9.972		0		166
782		0		782		0		0		0		54461
782		549		233		276		8.18127		1.8268		139
782		587		195		291		8.15582		2.03751		94
782		670		112		341		8.83379		2.52307		137
782		700		82		363		12.4889		3.0645		202
782		747		35		404		17.4562		2.49623		617
782		768		14		417		17.3216		2.61834		449
782		770		12		418		25.5094		3.03888		1032
782		771		11		419		14.6398		3.14247		389
782		781		1		423		10.95		2.36079		80
783		0		783		0		0		0		53854
783		549		234		276		9.83375		2.14597		191
783		587		196		291		10.548		2.75805		200
783		670		113		341		10.8344		2.75877		182
783		700		83		363		11.166		2.63986		194
783		747		36		404		19.2359		2.77102		665
783		768		15		417		19.6937		2.71123		549
783		770		13		418		26.1597		2.89007		1123
783		771		12		419		14.4603		2.49388		482
783		781		2		423		8.1124		2.88008		115
783		783		0		424		8.78169		0		44
783		783		0		425		0		0		1
784		0		784		0		0		0		54518
784		549		235		276		8.99326		1.9837		175
784		587		197		291		9.23456		2.29813		130
784		670		114		341		9.41187		2.56007		136
784		700		84		363		10.9669		2.68618		160
784		747		37		404		18.1937		2.55115		547
784		768		16		417		18.4351		2.5778		411
784		770		14		418		25.7069		2.87141		1168
784		771		13		419		12.3789		2.2061		355
785		0		785		0		0		0		54631
785		549		236		276		8.62616		1.91355		151
785		587		198		291		9.23456		2.29813		88
785		670		115		341		8.616		2.49755		127
785		700		85		363		11.3514		2.92772		153
785		747		38		404		16.894		2.56402		546
785		768		17		417		18.038		2.65307		438
785		770		15		418		26.1079		2.86979		1210
785		771		14		419		12.5826		2.66468		255
785		785		0		426		0		0		1
786		0		786		0		0		0		54586
786		549		237		276		8.32584		1.8968		151
786		587		199		291		8.91344		2.25728		140
786		670		116		341		7.90162		2.24595		120
786		700		86		363		8.12656		2.31747		123
786		747		39		404		17.6445		2.66215		499
786		768		18		417		40.594		6.5932		447
786		770		16		418		28.3202		2.86567		1245
786		771		15		419		11.1331		2.49178		288
786		786		0		427		0		0		1
787		0		787		0		0		0		53520
787		549		238		276		9.4554		2.15047		172
787		587		200		291		9.34269		2.29425		159
787		670		117		341		37.9345		11.6289		167
787		700		87		363		14.1184		4.12635		186
787		747		40		404		20.5483		2.82685		612
787		768		19		417		40.1901		5.40799		517
787		770		17		418		30.3084		2.94692		1357
787		771		16		419		27.4652		5.03067		479
787		787		0		428		10.7463		0		54
787		787		0		429		20.6893		0		287
787		787		0		430		18.0409		0		90
788		0		788		0		0		0		54605
788		549		239		276		8.72404		1.87159		65
788		587		201		291		7.63816		1.82911		72
788		670		118		341		8.25956		2.00411		89
788		700		88		363		8.73294		2.18011		127
788		747		41		404		17.3034		2.61237		517
788		768		20		417		20.0325		2.83455		396
788		770		18		418		28.7513		2.61605		1317
788		771		17		419		11.5714		2.18535		311
788		787		1		428		5.62468		2.03823		16
788		787		1		429		20.573		4.74445		85
789		0		789		0		0		0		54428
789		549		240		276		10.9721		2.92605		176
789		587		202		291		9.56654		2.4446		117
789		670		119		341		7.13039		2.67625		102
789		700		89		363		11.8727		4.01513		121
789		747		42		404		15.8684		2.55064		490
789		768		21		417		16.031		2.72433		363
789		770		19		418		28.6616		2.57083		1326
789		771		18		419		10.9772		2.69085		252
789		787		2		428		9.74333		8.01948		58
789		787		2		429		9.15065		3.63457		167
790		0		790		0		0		0		54428
790		549		241		276		7.95047		1.75639		143
790		587		203		291		7.73743		1.99664		121
790		670		120		341		7.18719		2.33302		104
790		700		90		363		8.28156		2.40093		110
790		747		43		404		16.8603		2.52967		454
790		768		22		417		16.0072		2.8479		405
790		770		20		418		29.218		2.60533		1362
790		771		19		419		12.5095		3.91759		132
790		787		3		428		7.89694		3.16478		65
790		787		3		429		20.0962		4.47952		268
790		790		0		431		2.08891		0		8
791		0		791		0		0		0		53305
791		549		242		276		10.0629		2.30276		166
791		587		204		291		22.8807		5.30154		162
791		670		121		341		8.53463		2.83372		141
791		700		91		363		10.2158		2.89645		129
791		747		44		404		17.5295		2.88286		499
791		768		23		417		17.2247		2.94593		459
791		770		21		418		30.1278		2.63884		1471
791		771		20		419		40.9961		9.69913		406
791		787		4		428		14.5065		5.81996		156
791		787		4		429		18.4734		3.73756		527
791		790		1		431		34.8514		0		139
791		791		0		432		28.5876		0		40
792		0		792		0		0		0		54404
792		549		243		276		8.94263		1.93223		147
792		587		205		291		7.50765		1.75259		84
792		670		122		341		8.02138		2.29347		106
792		700		92		363		8.28706		2.52847		127
792		747		45		404		17.0912		2.593		395
792		768		24		417		16.5599		2.70566		348
792		770		22		418		29.068		2.57442		1458
792		771		21		419		8.71245		1.9368		198
792		787		5		428		11.318		3.15066		21
792		787		5		429		14.3628		2.34012		305
792		792		0		433		25.3314		0		7
793		0		793		0		0		0		54434
793		549		244		276		8.3464		1.87671		134
793		587		206		291		7.74175		2.05209		99
793		670		123		341		7.92348		2.67097		102
793		700		93		363		8.21445		2.6145		113
793		747		46		404		15.8642		2.76299		387
793		768		25		417		14.679		2.7801		327
793		770		23		418		29.8807		2.58613		1502
793		771		22		419		41.4834		9.61635		262
793		787		6		428		3.59849		2.1867		4
793		787		6		429		11.1504		2.29945		236
794		0		794		0		0		0		54703
794		549		245		276		7.85644		1.78718		117
794		587		207		291		6.744		1.80117		80
794		670		124		341		7.79154		2.32444		87
794		700		94		363		8.35253		2.6313		116
794		747		47		404		14.7653		2.84216		347
794		768		26		417		14.679		2.82873		329
794		770		24		418		29.9699		2.57695		1519
794		787		7		428		11.0294		17.7229		93
794		787		7		429		9.72052		2.39275		209
795		0		795		0		0		0		53679
795		549		246		276		7.50895		1.69928		120
795		587		208		291		8.22978		2.12598		124
795		670		125		341		9.85225		2.91457		132
795		700		95		363		8.4066		2.73732		125
795		747		48		404		17.5054		2.88362		409
795		768		27		417		17.2709		3.10698		358
795		770		25		418		30.3862		2.60966		1612
795		787		8		428		13.709		5.04638		185
795		787		8		429		18.0522		3.82816		532
795		795		0		434		10.1242		0		250
795		795		0		435		6.16649		0		61
795		795		0		436		10.3078		0		13
796		0		796		0		0		0		54388
796		549		247		276		7.76697		1.72406		115
796		587		209		291		7.22823		1.8488		89
796		670		126		341		6.87212		2.26571		87
796		700		96		363		7.98083		2.33381		92
796		747		49		404		14.971		2.67087		313
796		768		28		417		13.9724		2.61971		271
796		770		26		418		30.1983		2.56793		1561
796		787		9		428		14.0667		3.59437		175
796		787		9		429		14.3861		2.27452		455
796		795		1		434		8.09779		2.27645		54
797		0		797		0		0		0		54390
797		549		248		276		6.89889		1.52956		68
797		587		210		291		5.94577		1.47523		44
797		670		127		341		5.79604		2.19716		50
797		700		97		363		7.82261		2.64562		102
797		747		50		404		14.7323		2.75348		266
797		768		29		417		14.4091		2.84263		272
797		770		27		418		30.4142		3.05475		1566
797		787		10		428		13.1699		4.00091		134
797		787		10		429		15.7418		2.33562		503
797		795		2		434		10.4666		3.51701		205
798		0		798		0		0		0		54737
798		549		249		276		9.00761		1.99606		104
798		587		211		291		7.17241		1.95546		79
798		670		128		341		8.07885		3.64302		75
798		700		98		363		7.59685		2.7029		91
798		747		51		404		15.1311		2.73747		307
798		768		30		417		16.4742		3.27256		274
798		770		28		418		30.7797		2.60248		1579
798		787		11		428		14.9237		3.72973		9
798		787		11		429		14.9919		2.49438		345
799		0		799		0		0		0		53759
799		549		250		276		7.6281		1.66491		102
799		587		212		291		6.99712		1.88643		96
799		670		129		341		9.01154		2.98303		108
799		700		99		363		10.0286		3.54556		130
799		747		52		404		14.3134		2.43557		308
799		768		31		417		17.1699		3.27256		295
799		770		29		418		30.9752		3.15138		1721
799		787		12		428		15.8961		10.6849		263
799		787		12		429		18.2379		3.18834		698
799		799		0		437		7.96019		0		120
800		0		800		0		0		0		54776
800		549		251		276		7.32048		1.59618		83
800		587		213		291		5.72801		1.47942		53
800		670		130		341		7.34326		2.50816		66
800		700		100		363		8.22304		2.30523		77
800		747		53		404		14.0571		3.09903		216
800		768		32		417		16.6511		3.45661		117
800		770		30		418		30.6327		3.13002		1652
800		787		13		428		13.2487		2.59331		73
800		787		13		429		15.7408		2.23004		469
800		800		0		438		4.12311		0		18
801		0		801		0		0		0		54526
801		549		252		276		6.88072		1.52109		76
801		587		214		291		5.58967		1.44835		39
801		670		131		341		4.73863		2.15493		49
801		700		101		363		9.71043		4.9334		46
801		747		54		404		13.5607		2.77361		329
801		768		33		417		14.909		3.0359		215
801		770		31		418		30.2649		3.14336		1662
801		787		14		428		16.7302		6.01557		187
801		787		14		429		16.3473		2.63202		415
801		801		0		439		5.35189		0		56
802		0		802		0		0		0		54777
802		549		253		276		5.61694		1.19174		51
802		587		215		291		5.26272		1.28286		51
802		670		132		341		5.53199		2.76688		58
802		700		102		363		4.77422		2.27631		34
802		747		55		404		13.7771		2.37516		312
802		768		34		417		14.4229		2.86524		315
802		770		32		418		29.6936		3.05231		1612
802		787		15		429		13.9424		2.42131		385
802		801		1		439		3.83764		3.16337		5
803		0		803		0		0		0		54074
803		549		254		276		6.87546		1.368		67
803		587		216		291		7.71215		2.15438		77
803		670		133		341		13.2473		5.63639		134
803		700		103		363		14.5982		7.0405		73
803		747		56		404		12.6308		2.2036		197
803		768		35		417		17.0894		2.88475		460
803		770		33		418		30.7949		3.1763		1745
803		787		16		429		16.4914		2.8207		480
803		801		2		439		4.68341		5.42196		34
803		803		0		440		17.2288		0		259
804		0		804		0		0		0		55059
804		549		255		276		5.59575		1.12594		4
804		587		217		291		36.7912		6.31924		19
804		670		134		341		9.40782		2.86289		17
804		700		104		363		6.7859		2.64386		24
804		747		57		404		9.9363		1.9237		45
804		768		36		417		15.8337		2.41378		474
804		770		34		418		29.939		2.95347		1541
804		787		17		429		15.2315		2.77357		363
804		803		1		440		10.0269		0		54
805		0		805		0		0		0		54973
805		549		256		276		6.53434		1.12594		53
805		587		218		291		6.07671		0.92086		38
805		670		135		341		8.94456		3.16297		91
805		700		105		363		6.09355		3.16318		59
805		747		58		404		7.78457		1.76706		4
805		768		37		417		15.0849		2.43189		463
805		770		35		418		28.5261		2.98353		1559
805		787		18		429		14.6507		2.71124		360
806		0		806		0		0		0		55146
806		549		257		276		6.2234		1.2721		32
806		670		136		341		5.6703		1.97051		18
806		700		106		363		4.24617		1.7477		23
806		747		59		404		1.56946		0		1
806		768		38		417		15.9754		2.55516		480
806		770		36		418		28.4441		2.94263		1470
806		787		19		429		14.7944		2.74073		384
806		806		0		441		5.2904		0		46
807		0		807		0		0		0		54478
807		549		258		276		6.93636		1.27656		66
807		670		137		341		8.46288		3.69444		69
807		700		107		363		8.74509		4.34962		82
807		768		39		417		17.6312		2.7231		563
807		770		37		418		29.6566		3.01662		1633
807		787		20		429		17.275		2.75616		480
807		806		1		441		7.47711		0		123
807		807		0		442		3		0		18
807		807		0		443		12.6248		0		88
808		0		808		0		0		0		55182
808		768		40		417		16.7744		2.6308		549
808		770		38		418		28.5241		2.84048		1479
808		787		21		429		15.1673		2.5769		390
809		0		809		0		0		0		55076
809		768		41		417		17.1397		2.54028		570
809		770		39		418		27.3799		2.88091		1448
809		787		22		429		16.8982		2.81679		432
809		809		0		444		6.47765		0		62
809		809		0		445		2.53106		0		12
810		0		810		0		0		0		55115
810		768		42		417		16.4426		2.59805		578
810		770		40		418		27.6508		2.91196		1446
810		787		23		429		16.5416		2.71338		453
810		809		1		444		2.8281		0		7
810		809		1		445		1.14396		0		1
811		0		811		0		0		0		54590
811		768		43		417		18.5299		2.71388		673
811		770		41		418		28.7251		3.01919		1584
811		787		24		429		18.6126		2.8329		525
811		809		2		444		14.1663		10.4359		166
811		811		0		446		3.07318		0		14
811		811		0		447		6.8469		0		48
812		0		812		0		0		0		55001
812		768		44		417		17.1663		2.62088		628
812		770		42		418		28.8617		2.89169		1448
812		787		25		429		16.4188		2.73463		427
812		809		3		444		7.20906		1.70553		53
812		812		0		448		12.2304		0		43
813		0		813		0		0		0		54961
813		768		45		417		17.2798		2.63516		615
813		770		43		418		28.296		2.83226		1450
813		787		26		429		17.7036		2.94386		456
813		809		4		444		21.8011		10.2949		118
814		0		814		0		0		0		55120
814		768		46		417		17.5602		2.61727		608
814		770		44		418		28.983		2.59744		1444
814		787		27		429		17.217		2.63983		428
815		0		815		0		0		0		54572
815		768		47		417		18.4746		2.5647		713
815		770		45		418		30.6541		2.88537		1566
815		787		28		429		18.6489		2.85197		515
815		815		0		449		18.3267		0		225
815		815		0		450		2.56898		0		9
816		0		816		0		0		0		55069
816		768		48		417		17.9169		2.54263		636
816		770		46		418		29.8355		2.63427		1444
816		787		29		429		18.0193		2.86978		451
817		0		817		0		0		0		55106
817		768		49		417		17.9355		2.51824		580
817		770		47		418		29.4108		2.64191		1431
817		787		30		429		16.976		2.56532		461
817		817		0		451		4.26651		0		22
818		0		818		0		0		0		55058
818		768		50		417		18.1825		2.5713		611
818		770		48		418		30.1217		2.71294		1451
818		787		31		429		17.5952		2.9174		480
819		0		819		0		0		0		54281
819		768		51		417		19.7077		2.62753		738
819		770		49		418		30.1859		2.66042		1563
819		787		32		429		19.1033		2.84041		575
819		819		0		452		32.1978		0		253
819		819		0		453		19.1001		0		105
819		819		0		454		23.4912		0		85
820		0		820		0		0		0		54988
820		768		52		417		18.7267		2.44204		668
820		770		50		418		30.451		2.74336		1434
820		787		33		429		19.0644		2.66962		469
820		819		1		452		3.6847		0.612677		16
820		819		1		453		9.10574		0		25
821		0		821		0		0		0		55041
821		768		53		417		19.0378		2.50742		663
821		770		51		418		29.9508		2.6708		1386
821		787		34		429		19.2665		2.80358		510
822		0		822		0		0		0		55081
822		768		54		417		18.8627		2.57201		617
822		770		52		418		29.8832		2.70659		1409
822		787		35		429		19.2426		2.74002		472
822		822		0		455		4.20195		0		21
823		0		823		0		0		0		54653
823		768		55		417		20.2636		2.77418		653
823		770		53		418		30.0841		2.82054		1535
823		787		36		429		19.7864		2.81245		554
823		823		0		456		16.408		0		142
823		823		0		457		41.6413		0		63
824		0		824		0		0		0		55173
824		768		56		417		18.897		2.60827		596
824		770		54		418		29.2627		2.60418		1386
824		787		37		429		18.122		2.71179		421
824		824		0		458		7.81025		0		24
825		0		825		0		0		0		55229
825		768		57		417		19.3296		2.68778		572
825		770		55		418		28.7867		2.64394		1340
825		787		38		429		18.7781		2.97732		413
825		825		0		459		5.83095		0		46
826		0		826		0		0		0		55216
826		768		58		417		18.3743		2.68168		536
826		770		56		418		28.4214		2.61657		1360
826		787		39		429		17.324		2.7766		426
826		825		1		459		7.06944		2.35672		62
827		0		827		0		0		0		54606
827		768		59		417		20.1265		2.75605		571
827		770		57		418		29.4399		2.68387		1486
827		787		40		429		18.8505		2.89744		481
827		825		2		459		20.2038		7.15724		149
827		827		0		460		38.1742		0		307
828		0		828		0		0		0		55376
828		768		60		417		17.7764		2.51058		499
828		770		58		418		28.5608		2.62764		1325
828		787		41		429		17.4779		2.83348		397
828		825		3		459		10.793		1.64297		2
828		828		0		461		0		0		1
829		0		829		0		0		0		55432
829		768		61		417		18.4382		2.73595		475
829		770		59		418		30.0831		2.79454		1297
829		787		42		429		16.6996		2.80133		385
829		829		0		462		3.2596		0		11
830		0		830		0		0		0		55386
830		768		62		417		18.5896		2.74841		442
830		770		60		418		30.6751		2.86661		1318
830		787		43		429		19.2194		3.02063		410
830		830		0		463		7.66051		0		44
831		0		831		0		0		0		54900
831		768		63		417		18.0807		2.78943		451
831		770		61		418		30.8503		2.77991		1474
831		787		44		429		19.0826		2.94644		470
831		830		1		463		19.0933		0		231
831		831		0		464		7.85723		0		74
832		0		832		0		0		0		55543
832		768		64		417		16.5545		2.70407		385
832		770		62		418		30.0944		2.77852		1295
832		787		45		429		17.3923		2.63351		343
832		830		2		463		7.00323		0		34
833		0		833		0		0		0		55587
833		768		65		417		15.2754		2.63132		356
833		770		63		418		29.8935		2.76657		1287
833		787		46		429		16.203		2.86036		370
834		0		834		0		0		0		55403
834		768		66		417		14.4561		2.54938		331
834		770		64		418		29.8137		2.75488		1302
834		787		47		429		14.5965		2.73681		336
834		834		0		465		10.7511		0		228
835		0		835		0		0		0		55049
835		768		67		417		14.6371		2.60016		335
835		770		65		418		29.7952		2.73999		1416
835		787		48		429		14.5965		2.73681		372
835		834		1		465		15.4705		0		336
835		835		0		466		8.94427		0		92
836		0		836		0		0		0		55710
836		768		68		417		13.1652		2.50328		243
836		770		66		418		28.3764		2.66368		1186
836		787		49		429		13.3714		2.44946		259
836		834		2		465		12.8958		0		199
836		836		0		467		2.14144		0		3
837		0		837		0		0		0		55520
837		768		69		417		11.0132		2.53835		200
837		770		67		418		28.3367		2.66435		1250
837		787		50		429		10.8909		2.38215		235
837		834		3		465		12.3359		0		116
837		837		0		468		9.54945		0		129
837		837		0		469		16.0183		0		150
838		0		838		0		0		0		55653
838		768		70		417		9.98237		2.8131		160
838		770		68		418		28.7365		2.74358		1246
838		787		51		429		10.9262		2.44002		257
838		834		4		465		8.10114		0		3
838		837		1		469		12.7777		3.52842		195
838		838		0		470		7.2111		0		86
839		0		839		0		0		0		54530
839		768		71		417		13.5023		3.51004		211
839		770		69		418		28.8552		3.0215		1390
839		787		52		429		12.7583		2.79226		255
839		834		5		465		18.9859		0		323
839		837		2		469		17.2568		2.95789		320
839		838		1		470		9.20265		0		191
839		839		0		471		14.8858		0		236
839		839		0		472		15.8969		0		122
839		839		0		473		3.67696		0		22
840		0		840		0		0		0		55815
840		768		72		417		9.37678		2.13746		79
840		770		70		418		28.411		2.69167		1191
840		787		53		429		10.1839		2.14639		139
840		837		3		469		17.0697		2.74881		312
840		838		2		470		7.12802		1.93992		61
840		839		1		472		8.07505		2.50192		3
841		0		841		0		0		0		55782
841		768		73		417		7.54108		2.71821		45
841		770		71		418		28.3913		2.71472		1230
841		787		54		429		8.53871		2.69116		124
841		837		4		469		18.4075		2.91001		349
841		838		3		470		5.64201		3.38286		70
842		0		842		0		0		0		55689
842		768		74		417		12.7908		8.05058		32
842		770		72		418		27.8647		2.61491		1224
842		787		55		429		7.00206		2.05371		72
842		837		5		469		19.8859		3.00987		405
842		838		4		470		3.12644		1.30845		2
842		842		0		474		9.24417		0		176
843		0		843		0		0		0		55190
843		768		75		417		10.2904		3.49592		48
843		770		73		418		28.4806		2.68731		1367
843		837		6		469		19.5531		3.02718		511
843		838		5		470		8.34543		13.8034		171
843		842		1		474		11.7839		19.5379		283
843		843		0		475		3.13249		0		22
843		843		0		476		2.61008		0		8
844		0		844		0		0		0		55772
844		770		74		418		27.9875		2.59758		1216
844		837		7		469		18.7907		2.75119		547
844		838		6		470		3.00338		0.888494		10
844		842		2		474		6.778		1.51759		55
845		0		845		0		0		0		55740
845		770		75		418		27.251		2.60452		1200
845		837		8		469		19.5147		2.90023		659
845		845		0		477		0		0		1
846		0		846		0		0		0		55662
846		770		76		418		27.1517		2.59716		1209
846		837		9		469		20.8982		2.9075		729
847		0		847		0		0		0		55008
847		770		77		418		27.8756		2.70825		1332
847		837		10		469		24.9693		3.00534		857
847		847		0		478		9.66061		0		65
847		847		0		479		11.1938		0		258
847		847		0		480		7.06723		0		22
847		847		0		481		5.25163		0		58
848		0		848		0		0		0		55518
848		770		78		418		26.7936		2.60521		1176
848		837		11		469		22.1728		2.80128		853
848		847		1		479		8.9566		0		51
848		847		1		481		4.7157		2.50288		2
849		0		849		0		0		0		55468
849		770		79		418		26.3248		2.56203		1179
849		837		12		469		24.8827		2.65703		903
849		847		2		481		5.75411		111.611		50
850		0		850		0		0		0		55437
850		770		80		418		27.0854		2.65578		1161
850		837		13		469		25.7496		2.67994		947
850		850		0		482		6.16458		0		55
851		0		851		0		0		0		54807
851		770		81		418		27.9372		2.65445		1317
851		837		14		469		25.9675		2.77699		1098
851		850		1		482		19.8193		0		278
851		851		0		483		42.4784		0		80
851		851		0		484		7.00446		0		17
851		851		0		485		3.04138		0		3
852		0		852		0		0		0		55396
852		770		82		418		27.0752		2.66205		1159
852		837		15		469		24.1712		2.70844		1044
852		852		0		486		0		0		1
853		0		853		0		0		0		55441
853		770		83		418		26.805		2.61832		1176
853		837		16		469		24.7133		2.57655		983
854		0		854		0		0		0		55408
854		770		84		418		27.4034		2.6466		1201
854		837		17		469		25.6245		2.59045		991
855		0		855		0		0		0		54838
855		770		85		418		27.9037		2.63814		1324
855		837		18		469		25.4521		2.75619		1211
855		855		0		487		4.07922		0		31
855		855		0		488		15.8114		0		169
855		855		0		489		11.6458		0		23
855		855		0		490		5.09902		0		4
856		0		856		0		0		0		55068
856		770		86		418		27.3121		2.62773		1209
856		837		19		469		25.786		2.49346		1144
856		855		1		489		9.3994		1.61664		4
856		855		1		490		10.2902		0		175
857		0		857		0		0		0		55059
857		770		87		418		27.7037		2.68296		1187
857		837		20		469		25.5323		3.0748		1108
857		855		2		489		7.25		8.57293		11
857		855		2		490		10.3057		0		235
858		0		858		0		0		0		54937
858		770		88		418		27.4476		2.65765		1195
858		837		21		469		26.0147		2.54794		1140
858		855		3		489		6.71996		4.15929		21
858		855		3		490		10.6652		2.39202		256
858		858		0		491		6.5494		0		51
859		0		859		0		0		0		54207
859		770		89		418		28.0484		2.63393		1337
859		837		22		469		26.7816		3.13475		1309
859		855		4		489		30.1886		9.7824		207
859		855		4		490		12.6728		36.4796		370
859		858		1		491		12.2032		0		161
859		859		0		492		4.38431		0		9
860		0		860		0		0		0		54888
860		770		90		418		27.2535		2.62264		1172
860		837		23		469		27.6551		3.05019		1200
860		855		5		489		10.1535		3.7943		21
860		855		5		490		11.3852		2.2891		268
860		858		2		491		8.54487		0		51
861		0		861		0		0		0		54878
861		770		91		418		27.695		2.65997		1216
861		837		24		469		27.3386		2.99223		1224
861		855		6		489		8.31687		3.23245		44
861		855		6		490		10.2758		2.23035		238
862		0		862		0		0		0		54991
862		770		92		418		26.5242		2.60977		1175
862		837		25		469		26.5429		2.96904		1164
862		855		7		490		11.4553		2.42046		270
863		0		863		0		0		0		53838
863		770		93		418		27.7988		2.65699		1341
863		837		26		469		27.1857		2.98306		1292
863		855		8		490		15.0546		2.74767		529
863		863		0		493		16.7129		0		330
863		863		0		494		16.6104		0		270
864		0		864		0		0		0		55131
864		770		94		418		31.6723		3.30729		1163
864		837		27		469		26.6069		2.46791		1097
864		855		9		490		16.8615		3.1078		207
864		864		0		495		1		0		2
865		0		865		0		0		0		55020
865		770		95		418		25.4267		2.56892		1145
865		837		28		469		25.7087		2.48327		1031
865		855		10		490		17.5651		2.92866		404
866		0		866		0		0		0		55043
866		770		96		418		26.5392		2.63328		1170
866		837		29		469		24.3445		2.52417		962
866		855		11		490		15.3724		2.69076		425
867		0		867		0		0		0		54367
867		770		97		418		26.8824		2.63074		1299
867		837		30		469		25.373		2.64184		1181
867		855		12		490		18.0036		2.96983		573
867		867		0		496		31.4721		0		89
867		867		0		497		7.53693		0		91
868		0		868		0		0		0		55066
868		770		98		418		25.7756		2.59747		1122
868		837		31		469		24.6057		2.54504		960
868		855		13		490		17.9337		2.82941		452
869		0		869		0		0		0		55064
869		770		99		418		25.2099		2.54707		1092
869		837		32		469		23.0277		2.52537		931
869		855		14		490		18.4015		2.83641		513
870		0		870		0		0		0		55077
870		770		100		418		26.0416		2.68528		1106
870		837		33		469		21.93		2.35723		922
870		855		15		490		17.9889		2.73159		495
871		0		871		0		0		0		54252
871		770		101		418		26.5119		2.68483		1291
871		837		34		469		23.804		2.66881		1122
871		855		16		490		20.4757		2.88236		735
871		871		0		498		10.5112		0		138
871		871		0		499		5.22012		0		47
871		871		0		500		18.3064		0		15
872		0		872		0		0		0		54851
872		770		102		418		26.0093		2.62958		1143
872		837		35		469		23.0532		2.34822		921
872		855		17		490		19.4013		2.53721		666
872		871		1		499		3.2567		0		19
873		0		873		0		0		0		54890
873		770		103		418		24.9664		2.57358		1087
873		837		36		469		21.7283		2.40038		955
873		855		18		490		20.6987		2.61589		658
873		873		0		501		2.68742		0		10
874		0		874		0		0		0		54869
874		770		104		418		26.0088		2.73124		1103
874		837		37		469		21.4478		2.35097		979
874		855		19		490		18.4004		2.39091		649
875		0		875		0		0		0		53905
875		770		105		418		26.1699		2.65785		1281
875		837		38		469		23.5384		2.69283		1131
875		855		20		490		24.1101		2.97991		842
875		875		0		502		10.9499		0		107
875		875		0		503		15.7584		0		271
875		875		0		504		8.00391		0		56
875		875		0		505		2.66667		0		7
876		0		876		0		0		0		54765
876		770		106		418		26.6145		2.69711		1149
876		837		39		469		22.5046		2.34708		983
876		855		21		490		22.0862		2.68371		703
877		0		877		0		0		0		54880
877		770		107		418		26.1099		2.65237		1077
877		837		40		469		21.5849		2.42035		947
877		855		22		490		21.7777		2.67017		696
878		0		878		0		0		0		54840
878		770		108		418		24.7092		2.55966		1097
878		837		41		469		21.4211		2.37776		972
878		855		23		490		23.3099		2.86702		691
879		0		879		0		0		0		53990
879		770		109		418		25.8699		2.59005		1251
879		837		42		469		23.712		2.59971		1157
879		855		24		490		23.5214		2.75283		933
879		879		0		506		18.455		0		184
879		879		0		507		23.7697		0		72
879		879		0		508		2.5		0		7
879		879		0		509		2		0		6
880		0		880		0		0		0		54628
880		770		110		418		25.1272		2.5443		1104
880		837		43		469		23.4574		2.51565		1019
880		855		25		490		20.3483		2.44533		711
880		879		1		506		17.8252		12.3864		120
880		879		1		508		3.93138		0		18
881		0		881		0		0		0		54808
881		770		111		418		25.1969		2.61944		1047
881		837		44		469		24.1077		2.58369		1024
881		855		26		490		20.2926		2.40315		721
882		0		882		0		0		0		54736
882		770		112		418		24.6073		2.59624		1095
882		837		45		469		25.0395		2.71099		1017
882		855		27		490		21.0706		2.48785		733
882		882		0		510		4.14886		0		19
883		0		883		0		0		0		53849
883		770		113		418		25.7427		2.57141		1219
883		837		46		469		25.291		2.61086		1160
883		855		28		490		23.1816		2.51194		1002
883		882		1		510		7.97619		13.6566		148
883		883		0		511		10.4403		0		222
884		0		884		0		0		0		54515
884		770		114		418		25.2047		2.5747		1113
884		837		47		469		25.0523		2.70299		1025
884		855		29		490		22.2214		2.4824		839
884		882		2		510		8.19149		23.5096		108
885		0		885		0		0		0		54630
885		770		115		418		24.9322		2.66811		974
885		837		48		469		25.4867		2.77003		997
885		855		30		490		22.6026		2.61561		795
885		882		3		510		9.71393		2.89807		197
885		885		0		512		2.82843		0		7
886		0		886		0		0		0		54649
886		770		116		418		24.6925		2.62786		1087
886		837		49		469		25.7096		2.80945		1024
886		855		31		490		22.5735		2.54454		840
887		0		887		0		0		0		53809
887		770		117		418		26.0823		2.57659		1204
887		837		50		469		25.6853		2.6457		1135
887		855		32		490		23.9205		2.6815		959
887		887		0		513		10.4159		0		255
887		887		0		514		13.4446		0		228
887		887		0		515		2.23607		0		10
888		0		888		0		0		0		54817
888		770		118		418		25.4497		2.60369		1079
888		837		51		469		25.0694		2.6743		989
888		855		33		490		22.9805		2.73297		715
889		0		889		0		0		0		54949
889		770		119		418		24.7369		2.5989		1034
889		837		52		469		24.6381		2.69202		957
889		855		34		490		21.3995		2.73398		651
889		889		0		516		2.33522		0		9
890		0		890		0		0		0		54773
890		770		120		418		26.8206		2.90337		1008
890		837		53		469		24.9871		2.67735		960
890		855		35		490		21.1802		2.83757		614
890		890		0		517		10.547		0		245
891		0		891		0		0		0		54460
891		770		121		418		26.9149		2.83674		1230
891		837		54		469		25.0746		2.66795		1089
891		855		36		490		22.4971		2.8992		783
891		890		1		517		9.0769		2.59307		38
892		0		892		0		0		0		55103
892		770		122		418		25.4948		2.59358		991
892		837		55		469		25.1467		2.73081		892
892		855		37		490		19.9406		2.5993		614
893		0		893		0		0		0		55062
893		770		123		418		26.1004		2.80176		1082
893		837		56		469		25.0399		2.75924		900
893		855		38		490		18.9126		2.69757		556
894		0		894		0		0		0		55156
894		770		124		418		25.5877		2.61091		1052
894		837		57		469		24.9507		2.71863		857
894		855		39		490		18.8211		2.83546		535
895		0		895		0		0		0		54562
895		770		125		418		26.3658		2.59836		1219
895		837		58		469		25.8465		2.73579		1015
895		855		40		490		41.8349		5.45505		789
895		895		0		518		3.83424		0		15
896		0		896		0		0		0		55179
896		770		126		418		25.327		2.58303		1062
896		837		59		469		24.9602		2.8328		791
896		855		41		490		33.6706		2.66608		568
897		0		897		0		0		0		55191
897		770		127		418		26.1072		2.8064		936
897		837		60		469		24.6579		2.76038		801
897		855		42		490		30.9339		2.75899		639
897		897		0		519		6.94622		0		33
898		0		898		0		0		0		55210
898		770		128		418		25.9617		2.85442		1059
898		837		61		469		25.931		3.01718		784
898		855		43		490		30.1964		2.68049		547
899		0		899		0		0		0		53990
899		770		129		418		25.426		2.61566		1180
899		837		62		469		26.9173		3.03732		978
899		855		44		490		35.3917		2.62688		929
899		899		0		520		10.2622		0		120
899		899		0		521		24.4723		0		262
899		899		0		522		8.55132		0		135
899		899		0		523		2.5		0		6
900		0		900		0		0		0		55270
900		770		130		418		24.0796		2.42005		1001
900		837		63		469		24.6003		2.76777		764
900		855		45		490		32.3984		2.49885		491
900		899		1		521		23.9181		0		74
901		0		901		0		0		0		55462
901		770		131		418		22.2904		2.39291		722
901		837		64		469		25.3994		2.97297		713
901		855		46		490		42.7645		4.16157		384
901		899		2		521		23.9181		0		319
902		0		902		0		0		0		55472
902		770		132		418		16.1356		2.30054		558
902		837		65		469		25.3199		2.95334		810
902		855		47		490		18.4101		2.38085		330
902		899		3		521		23.9181		0		430
903		0		903		0		0		0		54625
903		770		133		418		18.2384		2.76518		610
903		837		66		469		24.6999		2.73835		946
903		855		48		490		17.3234		3.29765		558
903		899		4		521		18.6182		0		587
903		903		0		524		9.02489		0		187
903		903		0		525		18.8856		0		87
904		0		904		0		0		0		55463
904		770		134		418		23.9509		4.04285		490
904		837		67		469		24.3755		2.83643		713
904		855		49		490		13.8433		2.22012		440
904		899		5		521		15.1178		0		484
904		903		1		525		14.6165		9.85371		10
905		0		905		0		0		0		55267
905		770		135		418		24.1532		4.09165		506
905		837		68		469		24.0174		2.74587		742
905		855		50		490		16.0278		2.40192		532
905		899		6		521		15.765		0		537
905		903		2		525		8.53439		16.9925		16
906		0		906		0		0		0		55570
906		770		136		418		24.0406		3.97631		501
906		837		69		469		23.8959		2.79559		631
906		855		51		490		16.9486		2.80863		388
906		899		7		521		16.423		0		510
907		0		907		0		0		0		54557
907		770		137		418		24.0561		3.84773		579
907		837		70		469		24.1903		2.7413		877
907		855		52		490		21.8259		3.59242		842
907		899		8		521		18.1553		0		598
907		907		0		526		33.379		0		85
907		907		0		527		9.01022		0		62
908		0		908		0		0		0		55174
908		770		138		418		23.7875		3.81161		466
908		837		71		469		23.2533		2.63273		698
908		855		53		490		19.0787		2.46612		713
908		899		9		521		16.123		0		549
909		0		909		0		0		0		55357
909		770		139		418		23.227		3.89544		457
909		837		72		469		23.815		2.56041		623
909		855		54		490		18.9635		2.49958		707
909		899		10		521		16.0268		0		456
910		0		910		0		0		0		55143
910		770		140		418		23.227		3.89544		478
910		837		73		469		23.6738		2.53671		725
910		855		55		490		18.8869		2.57756		702
910		899		11		521		16.3496		0		552
911		0		911		0		0		0		54235
911		770		141		418		22.7901		3.50815		550
911		837		74		469		23.4302		2.49722		880
911		855		56		490		20.8514		2.62999		943
911		899		12		521		17.8575		0		606
911		911		0		528		33.9013		0		184
911		911		0		529		14.4042		0		202


==> images/03_DistanceFunctions/UD3/logTempDoc.txt <==
Temporal Document Preparation Log.
timestamp 	startTime 	ime 	ClusterLabel 	maxUD 		maxMD 		numPix
1		0		1		0		0		0		57184
1		1		0		1		19.0012		0		416
2		0		2		0		0		0		57224
2		1		1		1		18.9479		4.18809		376
3		0		3		0		0		0		56839
3		1		2		1		21.3432		4.1492		710
3		3		0		2		8.51469		0		16
3		3		0		3		14.0366		0		26
3		3		0		4		2.33522		0		9
4		0		4		0		0		0		56976
4		1		3		1		20.4079		8.08923		452
4		3		1		3		18.1196		0		172
5		0		5		0		0		0		56935
5		1		4		1		18.0679		3.16055		328
5		3		2		3		19.2757		7.95198		337
6		0		6		0		0		0		56741
6		1		5		1		17.7439		3.42376		429
6		3		3		3		18.8997		6.14858		430
7		0		7		0		0		0		56417
7		1		6		1		21.1443		3.43095		644
7		3		4		3		20.1871		4.62975		539
8		0		8		0		0		0		56733
8		1		7		1		13.9213		2.23384		291
8		3		5		3		20.8403		3.86159		576
9		0		9		0		0		0		56669
9		1		8		1		13.6		2.38364		317
9		3		6		3		21.3421		3.58807		614
10		0		10		0		0		0		56743
10		1		9		1		14.774		2.98777		198
10		3		7		3		21.531		3.48886		659
11		0		11		0		0		0		56200
11		1		10		1		18.6285		3.83425		552
11		3		8		3		23.8827		3.22109		825
11		11		0		5		6.75463		0		23
12		0		12		0		0		0		56548
12		1		11		1		11.9362		1.89102		116
12		3		9		3		25.8415		3.24401		934
12		12		0		6		1		0		2
13		0		13		0		0		0		56342
13		1		12		1		16.0794		4.76581		249
13		3		10		3		26.1893		3.21266		1009
14		0		14		0		0		0		56431
14		1		13		1		11.0575		2.43518		102
14		3		11		3		25.864		3.2632		1067
15		0		15		0		0		0		56012
15		1		14		1		30.3747		6.66133		410
15		3		12		3		26.9819		3.29251		1178
16		0		16		0		0		0		56277
16		1		15		1		10.2824		1.47244		88
16		3		13		3		26.7031		3.16857		1235
17		0		17		0		0		0		56168
17		1		16		1		27.4501		9.46218		164
17		3		14		3		27.3746		3.01633		1268
18		0		18		0		0		0		56244
18		1		17		1		22.5921		2.57079		52
18		3		15		3		28.0932		3.04902		1304
19		0		19		0		0		0		55544
19		1		18		1		30.8073		2.87095		657
19		3		16		3		27.8981		3.11575		1399
20		0		20		0		0		0		55954
20		1		19		1		29.19		2.45118		245
20		3		17		3		27.7787		2.56481		1401
21		0		21		0		0		0		55919
21		1		20		1		39.4624		3.36831		253
21		3		18		3		28.2449		2.56693		1428
22		0		22		0		0		0		56159
22		3		19		3		28.5394		3.22581		1441
23		0		23		0		0		0		55577
23		3		20		3		29.2012		3.22451		1533
23		23		0		7		40.0323		0		482
23		23		0		8		3		0		8
24		0		24		0		0		0		55838
24		3		21		3		30.0657		2.66109		1493
24		23		1		7		24.5815		2.28487		221
24		24		0		9		10.651		0		47
24		24		0		10		0		0		1
25		0		25		0		0		0		55978
25		3		22		3		29.7701		3.55092		1518
25		25		0		11		9.10267		0		104
26		0		26		0		0		0		55805
26		3		23		3		29.6633		3.53102		1555
26		25		1		11		42.3446		12.1844		240
27		0		27		0		0		0		55455
27		3		24		3		30.225		3.57571		1643
27		25		2		11		40.5147		3.50338		502
28		0		28		0		0		0		56115
28		3		25		3		29.1568		3.51733		1485
29		0		29		0		0		0		55931
29		3		26		3		28.0819		3.45114		1430
29		29		0		12		12.1733		0		239
30		0		30		0		0		0		56164
30		3		27		3		28.1107		3.39204		1436
31		0		31		0		0		0		55623
31		3		28		3		29.2644		3.60904		1610
31		31		0		13		17.3033		0		367
32		0		32		0		0		0		56175
32		3		29		3		28.226		3.14377		1400
32		31		1		13		12.7681		1.69709		25
33		0		33		0		0		0		56003
33		3		30		3		26.3268		3.19244		1361
33		31		2		13		15.1804		14.7589		236
34		0		34		0		0		0		56192
34		3		31		3		26.0903		3.1716		1338
34		31		3		13		10.0433		2.98535		70
35		0		35		0		0		0		55651
35		3		32		3		28.0347		3.20498		1449
35		31		4		13		24.8555		7.45144		500
36		0		36		0		0		0		56081
36		3		33		3		26.576		3.12348		1347
36		31		5		13		16.2566		2.32965		172
37		0		37		0		0		0		55990
37		3		34		3		27.4747		3.1125		1375
37		31		6		13		14.6491		7.9991		235
38		0		38		0		0		0		56103
38		3		35		3		27.1597		3.13214		1369
38		38		0		14		13.3417		0		128
39		0		39		0		0		0		55427
39		3		36		3		28.7552		3.13913		1476
39		38		1		14		26.6923		13.3167		697
40		0		40		0		0		0		55926
40		3		37		3		28.8688		3.05297		1382
40		38		2		14		17.8798		2.48462		292
41		0		41		0		0		0		55614
41		3		38		3		29.1701		2.71523		1385
41		38		3		14		21.5657		4.09963		601
42		0		42		0		0		0		55735
42		3		39		3		28.8009		3.04822		1379
42		38		4		14		19.2797		2.75621		486
43		0		43		0		0		0		55249
43		3		40		3		29.9216		3.1323		1474
43		38		5		14		22.7654		2.8742		849
43		43		0		15		7.5074		0		28
44		0		44		0		0		0		55545
44		3		41		3		28.7875		2.68864		1350
44		38		6		14		20.641		2.60131		705
45		0		45		0		0		0		55974
45		3		42		3		28.4012		2.67258		1320
45		38		7		14		19.2124		2.48466		306
46		0		46		0		0		0		55636
46		3		43		3		27.814		2.63737		1298
46		38		8		14		21.4073		2.54166		666
47		0		47		0		0		0		55352
47		3		44		3		28.8549		2.73784		1410
47		38		9		14		20.5757		2.71687		838
48		0		48		0		0		0		55834
48		3		45		3		29.954		2.8883		1255
48		38		10		14		19.3559		2.23737		503
48		48		0		16		2.5		0		8
49		0		49		0		0		0		55882
49		3		46		3		29.3448		2.83116		1221
49		38		11		14		20.5818		3.60786		497
50		0		50		0		0		0		55795
50		3		47		3		29.7468		2.88152		1256
50		38		12		14		18.9178		2.71947		549
51		0		51		0		0		0		55169
51		3		48		3		29.9765		2.92762		1369
51		38		13		14		27.2239		3.54084		1051
51		51		0		17		3.97522		0		11
52		0		52		0		0		0		55639
52		3		49		3		28.4189		2.75695		1202
52		38		14		14		22.8035		2.54882		759
53		0		53		0		0		0		55636
53		3		50		3		27.6226		2.70838		1191
53		38		15		14		23.8349		2.74185		773
54		0		54		0		0		0		55688
54		3		51		3		27.6232		2.92988		1217
54		38		16		14		22.7801		2.46854		691
54		54		0		18		2.5		0		4
55		0		55		0		0		0		55092
55		3		52		3		29.2765		3.16481		1384
55		38		17		14		26.6823		3.42622		1107
55		55		0		19		5.09902		0		17
56		0		56		0		0		0		55547
56		3		53		3		27.879		2.8106		1138
56		38		18		14		24.0644		2.48259		915
57		0		57		0		0		0		55719
57		3		54		3		27.3793		2.73991		1152
57		38		19		14		22.1033		2.5091		729
58		0		58		0		0		0		55677
58		3		55		3		26.7509		2.69167		1156
58		38		20		14		22.0296		3.045		767
59		0		59		0		0		0		55218
59		3		56		3		27.3421		2.7619		1241
59		38		21		14		25.0984		2.8223		1141
60		0		60		0		0		0		55715
60		3		57		3		26.1907		2.6837		1140
60		38		22		14		21.5042		2.40043		745
61		0		61		0		0		0		55663
61		3		58		3		25.6984		2.71175		1135
61		38		23		14		23.9176		3.08265		802
62		0		62		0		0		0		55740
62		3		59		3		25.4466		2.69841		1113
62		38		24		14		22.0911		2.48056		741
62		62		0		20		2.5		0		6
63		0		63		0		0		0		55164
63		3		60		3		26.9985		2.72181		1242
63		38		25		14		24.805		2.68537		1192
63		63		0		21		1		0		2
64		0		64		0		0		0		55669
64		3		61		3		26.3515		2.71522		1126
64		38		26		14		21.7757		2.38419		805
65		0		65		0		0		0		55553
65		3		62		3		26.357		2.63976		1116
65		38		27		14		21.8716		2.53159		931
66		0		66		0		0		0		55493
66		3		63		3		26.8016		2.70837		1137
66		38		28		14		23.5933		2.53125		970
67		0		67		0		0		0		55111
67		3		64		3		27.1455		2.68717		1261
67		38		29		14		25.3518		2.57247		1228
68		0		68		0		0		0		55443
68		3		65		3		26.7466		2.68561		1166
68		38		30		14		24.7539		2.58115		991
69		0		69		0		0		0		55451
69		3		66		3		27.0611		2.69453		1183
69		38		31		14		24.4766		2.58494		966
70		0		70		0		0		0		55409
70		3		67		3		26.2551		2.6399		1186
70		38		32		14		26.2826		2.797		1005
71		0		71		0		0		0		55178
71		3		68		3		26.728		2.71104		1282
71		38		33		14		26.6253		2.76939		1140
72		0		72		0		0		0		55530
72		3		69		3		25.9445		2.66444		1144
72		38		34		14		21.235		2.22766		919
72		72		0		22		2.5		0		7
73		0		73		0		0		0		55653
73		3		70		3		25.3381		2.70716		1150
73		38		35		14		19.6528		2.3189		797
74		0		74		0		0		0		55667
74		3		71		3		24.7425		2.67756		1128
74		38		36		14		23.2363		2.875		805
75		0		75		0		0		0		55258
75		3		72		3		25.5477		2.76345		1219
75		38		37		14		25.2139		2.74486		1045
75		75		0		23		8.86707		0		78
76		0		76		0		0		0		55687
76		3		73		3		24.6019		2.63223		1140
76		38		38		14		20.3826		2.27386		773
77		0		77		0		0		0		55632
77		3		74		3		25.6388		2.66084		1144
77		38		39		14		22.3412		2.73336		824
78		0		78		0		0		0		55660
78		3		75		3		25.0912		2.68698		1153
78		38		40		14		21.8385		2.66206		787
79		0		79		0		0		0		55423
79		3		76		3		25.9605		2.71634		1227
79		38		41		14		23.6326		2.62931		950
80		0		80		0		0		0		55674
80		3		77		3		25.0434		2.61906		1157
80		38		42		14		22.0147		2.56513		769
81		0		81		0		0		0		55720
81		3		78		3		24.7583		2.64573		1137
81		38		43		14		21.361		2.65412		743
82		0		82		0		0		0		55770
82		3		79		3		24.4276		2.6709		1120
82		38		44		14		21.6168		2.71293		710
83		0		83		0		0		0		55267
83		3		80		3		25.7649		2.7316		1209
83		38		45		14		20.883		2.67676		828
83		83		0		24		14.9195		0		296
84		0		84		0		0		0		55870
84		3		81		3		33.085		3.64713		1106
84		38		46		14		20.9503		2.8621		624
85		0		85		0		0		0		55864
85		3		82		3		25.074		2.64254		1119
85		38		47		14		20.9696		2.91236		617
86		0		86		0		0		0		55901
86		3		83		3		24.5559		2.66802		1097
86		38		48		14		20.2155		2.7792		602
87		0		87		0		0		0		55342
87		3		84		3		26.1328		2.67547		1193
87		38		49		14		21.0603		2.67949		698
87		87		0		25		16.2672		0		356
87		87		0		26		3.16228		0		11
88		0		88		0		0		0		55960
88		3		85		3		25.2034		2.62163		1095
88		38		50		14		16.2532		2.26071		446
88		87		1		26		15.901		0		99
89		0		89		0		0		0		55995
89		3		86		3		24.7983		2.57891		1080
89		38		51		14		13.5275		2.32876		314
89		87		2		26		15.4446		0		211
90		0		90		0		0		0		55896
90		3		87		3		25.2629		2.62186		1111
90		38		52		14		19.0157		3.5191		296
90		87		3		26		16.7035		0		297
91		0		91		0		0		0		55192
91		3		88		3		25.1187		2.63921		1181
91		38		53		14		19.5906		2.9182		507
91		87		4		26		18.0367		0		430
91		91		0		27		15.4977		0		290
92		0		92		0		0		0		55743
92		3		89		3		24.531		2.54551		1105
92		38		54		14		16.1		2.55047		284
92		87		5		26		18.3873		4.21012		468
93		0		93		0		0		0		55812
93		3		90		3		24.3117		2.49631		1071
93		38		55		14		15.7768		2.69505		200
93		87		6		26		19.3081		3.55043		517
94		0		94		0		0		0		55834
94		3		91		3		24.1819		2.5345		1054
94		38		56		14		12.5206		2.58596		145
94		87		7		26		20.3081		2.90228		567
95		0		95		0		0		0		55328
95		3		92		3		25.2051		2.60681		1174
95		38		57		14		15.6228		3.34256		201
95		87		8		26		22.7226		3.61925		679
95		95		0		28		13.9129		0		218
96		0		96		0		0		0		55766
96		3		93		3		24.4009		2.51573		1057
96		38		58		14		13.0424		5.34631		102
96		87		9		26		21.3336		3.40454		675
97		0		97		0		0		0		55714
97		3		94		3		24.1164		2.49383		1078
97		38		59		14		7.9379		2.85832		53
97		87		10		26		22.9348		3.24114		755
98		0		98		0		0		0		55739
98		3		95		3		24.1451		2.521		1025
98		87		11		26		23.2313		3.19235		836
99		0		99		0		0		0		55366
99		3		96		3		25.2402		2.59892		1143
99		87		12		26		24.2084		3.31697		960
99		99		0		29		10.8121		0		131
100		0		100		0		0		0		55574
100		3		97		3		24.6404		2.61986		1023
100		87		13		26		24.6465		3.13002		1003
101		0		101		0		0		0		55481
101		3		98		3		24.7266		2.61738		1068
101		87		14		26		24.9582		3.09878		1051
102		0		102		0		0		0		55476
102		3		99		3		23.8085		2.4894		1054
102		87		15		26		25.687		3.02272		1070
103		0		103		0		0		0		55301
103		3		100		3		24.939		2.60191		1111
103		87		16		26		26.2639		3.07097		1124
103		103		0		30		7.30616		0		64
104		0		104		0		0		0		55532
104		3		101		3		24.2588		2.50384		1020
104		87		17		26		25.358		2.59932		1048
105		0		105		0		0		0		55474
105		3		102		3		23.3846		2.48186		1000
105		87		18		26		25.6131		2.59288		1125
105		105		0		31		0		0		1
106		0		106		0		0		0		55394
106		3		103		3		23.7708		2.58682		1044
106		87		19		26		25.4151		2.5351		1155
106		106		0		32		2.23607		0		7
107		0		107		0		0		0		54932
107		3		104		3		23.8824		2.53429		1088
107		87		20		26		26.2716		3.06751		1252
107		106		1		32		11.4086		0		142
107		107		0		33		16.2177		0		186
108		0		108		0		0		0		55356
108		3		105		3		23.2125		2.48441		1025
108		87		21		26		26.8585		3.01844		1219
109		0		109		0		0		0		55399
109		3		106		3		23.2109		2.57064		930
109		87		22		26		27.4235		3.42374		1271
110		0		110		0		0		0		55286
110		3		107		3		22.918		2.54191		1008
110		87		23		26		26.9753		3.42496		1294
110		110		0		34		9.43398		0		7
110		110		0		35		2.23607		0		5
111		0		111		0		0		0		54705
111		3		108		3		23.6399		2.51248		1084
111		87		24		26		27.6277		3.43811		1351
111		110		1		34		8.71565		0		183
111		111		0		36		13.6015		0		277
112		0		112		0		0		0		55285
112		3		109		3		22.6753		2.50223		1015
112		87		25		26		28.0199		3.3173		1300
113		0		113		0		0		0		55236
113		3		110		3		23.1549		2.58441		928
113		87		26		26		27.4442		3.36538		1340
113		113		0		37		7.7394		0		96
114		0		114		0		0		0		55210
114		3		111		3		23.1257		2.62911		993
114		87		27		26		26.6801		3.47527		1299
114		113		1		37		6.45682		2.43411		98
115		0		115		0		0		0		54548
115		3		112		3		40.8721		4.57414		1079
115		87		28		26		27.1815		3.56833		1324
115		113		2		37		15.8411		18.9055		370
115		115		0		38		16.4012		0		279
116		0		116		0		0		0		55216
116		3		113		3		22.6007		2.49004		1001
116		87		29		26		26.4879		3.1921		1207
116		113		3		37		11.6307		5.57338		176
117		0		117		0		0		0		55275
117		3		114		3		22.3837		2.51667		937
117		87		30		26		25.38		3.22548		1209
117		113		4		37		9.91539		2.56099		179
118		0		118		0		0		0		55343
118		3		115		3		22.7154		2.56358		983
118		87		31		26		24.939		3.2219		1208
118		113		5		37		8.1988		2.77496		66
119		0		119		0		0		0		54638
119		3		116		3		42.1649		4.75682		1062
119		87		32		26		25.7471		3.22909		1287
119		113		6		37		16.3763		5.99981		354
119		119		0		39		13.6015		0		259
120		0		120		0		0		0		55247
120		3		117		3		22.0669		2.39536		994
120		87		33		26		24.829		3.14716		1146
120		113		7		37		13.6919		2.26373		213
121		0		121		0		0		0		55294
121		3		118		3		21.8728		2.50765		908
121		87		34		26		23.4326		3.14154		1153
121		113		8		37		13.3785		3.08935		244
121		121		0		40		0		0		1
122		0		122		0		0		0		55150
122		3		119		3		21.7607		2.48354		975
122		87		35		26		23.7843		3.12482		1153
122		113		9		37		15.2324		3.23552		322
123		0		123		0		0		0		54656
123		3		120		3		42.2422		4.79178		1037
123		87		36		26		32.1403		3.71274		1248
123		113		10		37		15.719		2.95425		504
123		123		0		41		35.3768		0		155
124		0		124		0		0		0		55076
124		3		121		3		22.1608		2.41826		967
124		87		37		26		24.5909		3.07059		1116
124		113		11		37		15.4025		2.58442		437
124		124		0		42		2		0		4
125		0		125		0		0		0		55123
125		3		122		3		22.3578		2.52291		917
125		87		38		26		23.7397		2.42147		1108
125		113		12		37		17.1227		2.70023		452
126		0		126		0		0		0		55204
126		3		123		3		22.0219		2.5007		945
126		87		39		26		24.3079		2.53765		1125
126		113		13		37		19.4016		2.88328		326
127		0		127		0		0		0		54450
127		3		124		3		22.2624		2.49153		996
127		87		40		26		26.1207		3.10577		1246
127		113		14		37		38.8595		4.9779		787
127		127		0		43		13.0384		0		121
128		0		128		0		0		0		55178
128		3		125		3		21.2365		2.41042		878
128		87		41		26		24.4985		2.50313		1138
128		113		15		37		23.8262		2.34571		406
129		0		129		0		0		0		55089
129		3		126		3		21.869		2.49669		902
129		87		42		26		25.1612		2.56541		1164
129		113		16		37		15.5043		2.52713		445
130		0		130		0		0		0		55053
130		3		127		3		21.7794		2.46466		910
130		87		43		26		25.5495		2.60725		1173
130		113		17		37		18.2632		2.68109		464
131		0		131		0		0		0		55002
131		3		128		3		22.8678		2.59719		915
131		87		44		26		25.7482		2.60806		1173
131		113		18		37		22.2101		3.15189		510
132		0		132		0		0		0		54288
132		3		129		3		23.5961		2.64892		1041
132		87		45		26		26.3836		2.61629		1252
132		113		19		37		22.5357		2.94857		715
132		132		0		44		19.8494		0		304
133		0		133		0		0		0		54993
133		3		130		3		21.9272		2.37484		927
133		87		46		26		26.6718		2.72914		1153
133		113		20		37		20.5819		2.56276		527
134		0		134		0		0		0		55059
134		3		131		3		23.4576		2.75296		866
134		87		47		26		26.5733		2.69789		1131
134		113		21		37		19.9183		2.6031		544
135		0		135		0		0		0		54943
135		3		132		3		22.9141		2.6392		952
135		87		48		26		26.4614		2.71106		1148
135		113		22		37		19.5202		2.76658		550
135		135		0		45		3.66666		0		7
136		0		136		0		0		0		54399
136		3		133		3		24.5122		2.86691		1044
136		87		49		26		26.9293		3.07572		1225
136		113		23		37		23.8568		3.02357		803
136		136		0		46		9.61978		0		129
137		0		137		0		0		0		54961
137		3		134		3		21.1682		2.32726		939
137		87		50		26		26.1137		2.663		1126
137		113		24		37		19.4622		2.38828		574
138		0		138		0		0		0		54965
138		3		135		3		22.1507		2.58484		859
138		87		51		26		26.3085		2.69577		1131
138		113		25		37		20.2085		2.63614		645
139		0		139		0		0		0		55043
139		3		136		3		22.1385		2.61277		927
139		87		52		26		25.9553		2.63415		1111
139		113		26		37		21.1352		2.82069		519
140		0		140		0		0		0		54455
140		3		137		3		21.9562		2.58068		969
140		87		53		26		26.2447		2.63094		1183
140		113		27		37		22.0104		3.01903		811
140		140		0		47		6.66667		0		15
140		140		0		48		9.1799		0		165
140		140		0		49		1		0		2
141		0		141		0		0		0		55097
141		3		138		3		21.793		2.65535		817
141		87		54		26		25.141		2.5661		1095
141		113		28		37		18.4656		2.40369		591
142		0		142		0		0		0		55024
142		3		139		3		22.0247		2.82021		836
142		87		55		26		25.2554		2.62217		1057
142		113		29		37		21.7097		2.7442		683
143		0		143		0		0		0		55052
143		3		140		3		22.3341		2.82955		758
143		87		56		26		25.5259		2.67259		1056
143		113		30		37		21.2503		2.54194		734
144		0		144		0		0		0		54561
144		3		141		3		22.3225		2.82884		850
144		87		57		26		27.7675		2.88056		1145
144		113		31		37		22.7183		2.58355		921
144		144		0		50		22.4335		0		90
144		144		0		51		33.9516		0		33
145		0		145		0		0		0		55154
145		3		142		3		21.2616		2.95579		728
145		87		58		26		26.5442		2.88126		1031
145		113		32		37		20.7021		2.3837		683
145		145		0		52		2		0		4
146		0		146		0		0		0		55162
146		3		143		3		21.0804		2.73645		692
146		87		59		26		26.4171		2.85791		994
146		113		33		37		20.8068		2.51594		752
147		0		147		0		0		0		55194
147		3		144		3		17.6427		2.74149		654
147		87		60		26		25.9493		2.78499		1005
147		113		34		37		21.3646		2.508		747
148		0		148		0		0		0		54809
148		3		145		3		22.4256		2.99516		722
148		87		61		26		26.7073		3.16831		1188
148		113		35		37		23.1104		2.67268		881
149		0		149		0		0		0		55421
149		3		146		3		19.8434		2.57005		606
149		87		62		26		26.7414		2.73933		1006
149		113		36		37		19.1254		2.23058		563
149		149		0		53		2.5		0		4
150		0		150		0		0		0		55472
150		3		147		3		17.4487		2.4204		559
150		87		63		26		25.2175		2.70862		1010
150		113		37		37		17.7783		2.6394		559
151		0		151		0		0		0		55449
151		3		148		3		19.5723		2.8039		548
151		87		64		26		25.0878		2.66814		1021
151		113		38		37		17.3819		2.3633		578
151		151		0		54		2		0		4
152		0		152		0		0		0		54944
152		3		149		3		18.8415		2.6004		569
152		87		65		26		25.8661		2.78538		1110
152		113		39		37		39.1795		4.76515		952
152		152		0		55		4.68451		0		25
153		0		153		0		0		0		55585
153		3		150		3		16.2623		2.40345		470
153		87		66		26		25.321		2.71605		999
153		113		40		37		33.8386		3.52665		546
154		0		154		0		0		0		55435
154		3		151		3		17.1524		2.57324		461
154		87		67		26		24.8248		2.69948		992
154		113		41		37		36.1231		3.89685		712
155		0		155		0		0		0		55677
155		3		152		3		15.2831		2.44249		386
155		87		68		26		24.6306		2.70618		995
155		113		42		37		33.5321		3.22635		542
156		0		156		0		0		0		55078
156		3		153		3		16.9556		2.68334		447
156		87		69		26		37.1231		4.05665		1076
156		113		43		37		34.466		3.39084		952
156		156		0		56		7.17729		0		47
157		0		157		0		0		0		55672
157		3		154		3		15.6933		2.4464		358
157		87		70		26		24.3867		2.63331		973
157		113		44		37		28.9835		2.78391		589
157		157		0		57		2.23607		0		8
158		0		158		0		0		0		55715
158		3		155		3		14.3618		2.41951		258
158		87		71		26		23.8371		2.55899		973
158		113		45		37		29.0717		2.89996		653
158		158		0		58		0		0		1
159		0		159		0		0		0		55816
159		3		156		3		12.3022		2.39691		245
159		87		72		26		23.8788		2.5995		985
159		113		46		37		30.314		2.93674		554
160		0		160		0		0		0		55069
160		3		157		3		17.4662		3.23337		332
160		87		73		26		24.7045		2.64251		1059
160		113		47		37		30.1728		2.76956		865
160		160		0		59		11.3434		0		275
161		0		161		0		0		0		55981
161		3		158		3		8.91967		2.25261		86
161		87		74		26		24.6022		2.67495		967
161		113		48		37		28.782		2.50483		566
162		0		162		0		0		0		56142
162		3		159		3		8.52983		2.65757		59
162		87		75		26		24.7735		2.70985		985
162		113		49		37		28.5456		2.82683		414
163		0		163		0		0		0		56132
163		3		160		3		7.17281		1.92951		14
163		87		76		26		24.5403		2.62899		1001
163		113		50		37		28.3086		2.82629		453
164		0		164		0		0		0		55729
164		87		77		26		26.1078		2.78817		1088
164		113		51		37		28.014		2.77365		733
164		164		0		60		6.65319		0		47
164		164		0		61		1.5		0		3
165		0		165		0		0		0		56325
165		87		78		26		25.091		2.64186		998
165		113		52		37		25.7934		2.55824		277
166		0		166		0		0		0		56462
166		87		79		26		24.3506		2.64455		971
166		113		53		37		31.2565		4.61534		167
167		0		167		0		0		0		56425
167		87		80		26		24.13		2.65135		967
167		113		54		37		11.9696		2.80964		208
168		0		168		0		0		0		55847
168		87		81		26		25.185		2.67522		1081
168		113		55		37		34.7963		5.75386		614
168		168		0		62		5.06287		0		57
168		168		0		63		0		0		1
169		0		169		0		0		0		56167
169		87		82		26		23.9201		2.56183		958
169		113		56		37		34.9826		4.47351		466
169		169		0		64		2.5		0		4
169		169		0		65		2.23607		0		5
170		0		170		0		0		0		56203
170		87		83		26		22.9654		2.5726		960
170		113		57		37		18.8817		2.70708		437
171		0		171		0		0		0		56233
171		87		84		26		22.79		2.70161		943
171		113		58		37		19.5138		2.87482		419
171		171		0		66		2.23607		0		5
172		0		172		0		0		0		55892
172		87		85		26		23.6754		2.60093		1041
172		113		59		37		19.9418		2.83972		629
172		172		0		67		5.36184		0		35
172		172		0		68		1.5		0		3
173		0		173		0		0		0		56219
173		87		86		26		23.0269		2.58743		942
173		113		60		37		17.0241		2.43381		434
173		173		0		69		2.23607		0		5
174		0		174		0		0		0		56180
174		87		87		26		22.5191		2.5056		965
174		113		61		37		19.0763		2.92149		455
175		0		175		0		0		0		56167
175		87		88		26		22.8694		2.55535		951
175		113		62		37		16.8472		2.58219		482
176		0		176		0		0		0		55520
176		87		89		26		24.1066		2.71418		1040
176		113		63		37		23.8146		3.00738		743
176		176		0		70		14.8661		0		296
176		176		0		71		0		0		1
177		0		177		0		0		0		56156
177		87		90		26		23.9429		2.69322		945
177		113		64		37		18.706		2.4609		437
177		176		1		70		9.41653		1.95326		62
178		0		178		0		0		0		56223
178		87		91		26		22.8987		2.58849		952
178		113		65		37		20.3906		3.25353		418
178		178		0		72		2.66667		0		7
179		0		179		0		0		0		56045
179		87		92		26		23.2708		2.61696		945
179		113		66		37		18.6048		2.7692		601
179		179		0		73		2.33522		0		9
180		0		180		0		0		0		55657
180		87		93		26		23.9591		2.66126		1038
180		113		67		37		23.2013		3.02439		847
180		180		0		74		8.544		0		58
181		0		181		0		0		0		56115
181		87		94		26		23.4067		2.65653		929
181		113		68		37		20.1896		2.82795		556
182		0		182		0		0		0		56057
182		87		95		26		22.9958		2.57362		938
182		113		69		37		20.1024		2.86988		605
183		0		183		0		0		0		56160
183		87		96		26		22.9516		2.60187		934
183		113		70		37		18.5226		2.71472		506
184		0		184		0		0		0		55429
184		87		97		26		24.0057		2.81366		1024
184		113		71		37		23.2887		3.28209		946
184		184		0		75		14.8661		0		112
184		184		0		76		8.06226		0		89
185		0		185		0		0		0		55904
185		87		98		26		22.9756		2.53124		910
185		113		72		37		20.1499		2.29011		786
186		0		186		0		0		0		55876
186		87		99		26		22.4138		2.56101		909
186		113		73		37		20.6819		2.40147		793
186		186		0		77		4.33422		0		22
187		0		187		0		0		0		55960
187		87		100		26		23.6335		2.6957		910
187		113		74		37		21.4609		2.47972		730
188		0		188		0		0		0		55655
188		87		101		26		24.4177		2.76019		1005
188		113		75		37		23.4976		2.67422		938
188		188		0		78		1		0		2
189		0		189		0		0		0		55972
189		87		102		26		24.1852		2.76841		908
189		113		76		37		20.1674		2.42986		720
190		0		190		0		0		0		56002
190		87		103		26		23.7092		2.72201		888
190		113		77		37		19.9623		2.61527		710
191		0		191		0		0		0		56019
191		87		104		26		23.3589		2.68755		900
191		113		78		37		21.3745		2.94729		681
192		0		192		0		0		0		55689
192		87		105		26		24.9072		2.80504		1023
192		113		79		37		20.9586		2.78305		871
192		192		0		79		19.5937		0		17
193		0		193		0		0		0		56084
193		87		106		26		23.4355		2.55712		923
193		113		80		37		19.2446		2.36169		593
194		0		194		0		0		0		56170
194		87		107		26		23.2903		2.63617		876
194		113		81		37		15.6452		2.38101		537
194		194		0		80		3.64966		0		15
194		194		0		81		1		0		2
195		0		195		0		0		0		56070
195		87		108		26		22.7838		2.63171		901
195		113		82		37		23.1612		3.52967		629
196		0		196		0		0		0		55780
196		87		109		26		23.4946		2.67522		981
196		113		83		37		23.3838		3.1035		820
196		196		0		82		7.01783		0		19
197		0		197		0		0		0		56183
197		87		110		26		22.4316		2.51873		888
197		113		84		37		16.1278		2.26213		529
198		0		198		0		0		0		56244
198		87		111		26		22.6254		2.57094		874
198		113		85		37		15.2287		2.42387		482
199		0		199		0		0		0		56269
199		87		112		26		21.7768		2.49933		890
199		113		86		37		15.4436		2.40661		441
200		0		200		0		0		0		55938
200		87		113		26		22.2729		2.52974		961
200		113		87		37		18.3545		2.60966		681
200		200		0		83		6.6214		0		20
201		0		201		0		0		0		56394
201		87		114		26		21.5897		2.50247		854
201		113		88		37		14.805		2.39047		352
202		0		202		0		0		0		56369
202		87		115		26		21.261		2.52275		878
202		113		89		37		14.1384		2.57094		353
203		0		203		0		0		0		56338
203		87		116		26		21.1242		2.49038		855
203		113		90		37		21.6234		3.81112		407
204		0		204		0		0		0		56012
204		87		117		26		22.9045		2.66817		940
204		113		91		37		19.6364		3.13575		591
204		204		0		84		8.01561		0		53
204		204		0		85		2		0		4
205		0		205		0		0		0		56510
205		87		118		26		21.9537		2.57632		835
205		113		92		37		12.7324		2.15226		255
206		0		206		0		0		0		56437
206		87		119		26		21.5114		2.55081		871
206		113		93		37		13.7796		3.04394		289
206		206		0		86		1.11803		0		3
207		0		207		0		0		0		56405
207		87		120		26		21.0904		2.48767		847
207		113		94		37		13.8372		2.73283		348
208		0		208		0		0		0		56276
208		87		121		26		22.5247		2.65538		926
208		113		95		37		14.1321		2.54314		395
208		208		0		87		1.11803		0		3
209		0		209		0		0		0		56699
209		87		122		26		21.4947		2.50868		854
209		113		96		37		10.2858		2.05218		47
210		0		210		0		0		0		56736
210		87		123		26		21.467		2.49406		848
210		113		97		37		8.54418		2.46141		16
211		0		211		0		0		0		56634
211		87		124		26		20.9337		2.52108		817
211		113		98		37		9.71738		4.66603		149
212		0		212		0		0		0		56480
212		87		125		26		21.966		2.50506		926
212		113		99		37		16.1688		9.18422		112
212		212		0		88		34		0		82
213		0		213		0		0		0		56767
213		87		126		26		21.1722		2.44249		833
214		0		214		0		0		0		56796
214		87		127		26		20.6387		2.49763		804
215		0		215		0		0		0		56805
215		87		128		26		21.1849		2.62306		795
216		0		216		0		0		0		56598
216		87		129		26		42.6281		5.01234		928
216		216		0		89		7.61577		0		67
216		216		0		90		2.23607		0		4
216		216		0		91		1.11803		0		3
217		0		217		0		0		0		56806
217		87		130		26		20.4351		2.36069		794
218		0		218		0		0		0		56825
218		87		131		26		20.8023		2.59803		775
219		0		219		0		0		0		56804
219		87		132		26		20.1663		2.48356		796
220		0		220		0		0		0		56609
220		87		133		26		32.6765		3.75878		898
220		220		0		92		5.4923		0		62
220		220		0		93		3.60555		0		31
221		0		221		0		0		0		56833
221		87		134		26		20.0856		2.5353		767
222		0		222		0		0		0		56821
222		87		135		26		19.7974		2.47778		779
223		0		223		0		0		0		56809
223		87		136		26		21.5316		2.70377		791
224		0		224		0		0		0		56659
224		87		137		26		21.2464		2.61768		870
224		224		0		94		7.61577		0		69
224		224		0		95		1		0		2
225		0		225		0		0		0		56822
225		87		138		26		19.1306		2.39163		778
226		0		226		0		0		0		56821
226		87		139		26		21.313		2.73518		779
227		0		227		0		0		0		56818
227		87		140		26		19.7727		2.47937		768
227		227		0		96		2.82841		0		14
228		0		228		0		0		0		56458
228		87		141		26		21.337		2.62177		879
228		228		0		97		40.7039		0		242
228		228		0		98		5.05824		0		21
229		0		229		0		0		0		56843
229		87		142		26		20.1533		2.39708		753
229		229		0		99		2.5		0		4
230		0		230		0		0		0		56605
230		87		143		26		20.0406		2.52114		782
230		230		0		100		11.919		0		213
231		0		231		0		0		0		56827
231		87		144		26		19.185		2.40348		773
232		0		232		0		0		0		56456
232		87		145		26		20.2024		2.46372		841
232		232		0		101		15		0		278
232		232		0		102		5.35824		0		25
233		0		233		0		0		0		56821
233		87		146		26		19.4357		2.4204		779
234		0		234		0		0		0		56782
234		87		147		26		18.9558		2.42164		714
234		234		0		103		8.36742		0		100
234		234		0		104		2		0		4
235		0		235		0		0		0		56846
235		87		148		26		19.3321		2.47997		747
235		235		0		105		2.5		0		7
236		0		236		0		0		0		56055
236		87		149		26		20.3317		2.56235		852
236		236		0		106		42.1027		0		623
236		236		0		107		7.82624		0		70
237		0		237		0		0		0		56669
237		87		150		26		19.1194		2.49756		693
237		236		1		106		28.866		2.38564		238
238		0		238		0		0		0		56788
238		87		151		26		19.8582		2.51462		775
238		236		2		106		8.73034		1.90578		31
238		238		0		108		3.75832		0		6
239		0		239		0		0		0		56900
239		87		152		26		19.2864		2.47007		696
239		238		1		108		2.02759		1.41422		4
240		0		240		0		0		0		56461
240		87		153		26		20.1348		2.54959		828
240		238		2		108		11.7397		18.3698		303
240		240		0		109		2.66667		0		8
241		0		241		0		0		0		56833
241		87		154		26		19.3322		2.41788		757
241		238		3		108		8.3685		1.85482		10
242		0		242		0		0		0		56857
242		87		155		26		18.9672		2.49471		673
242		242		0		110		6.54058		0		70
243		0		243		0		0		0		56754
243		87		156		26		19.6541		2.55563		756
243		242		1		110		3.93912		2.14877		22
243		243		0		111		8.24705		0		56
243		243		0		112		2.37698		0		12
244		0		244		0		0		0		56147
244		87		157		26		20.695		2.53014		813
244		242		2		110		11.5818		7.40386		279
244		243		1		111		11.6577		3.56792		275
244		244		0		113		7.83422		0		86
245		0		245		0		0		0		56838
245		87		158		26		19.9101		2.51659		759
245		245		0		114		2		0		3
246		0		246		0		0		0		56745
246		87		159		26		19.9076		2.54326		701
246		245		1		114		13.1244		2.92083		99
246		246		0		115		6.1904		0		55
247		0		247		0		0		0		56617
247		87		160		26		20.0031		2.69132		729
247		245		2		114		11.1589		2.87091		254
248		0		248		0		0		0		56065
248		87		161		26		21.3421		2.84597		834
248		245		3		114		28.6239		151.593		394
248		248		0		116		13.1752		0		262
248		248		0		117		4.90666		0		33
248		248		0		118		4.30658		0		12
249		0		249		0		0		0		56624
249		87		162		26		20.6857		2.63729		685
249		245		4		114		13.0326		10.6854		291
250		0		250		0		0		0		56611
250		87		163		26		18.6264		2.48049		730
250		245		5		114		10.63		2.27404		257
250		250		0		119		0		0		1
250		250		0		120		0		0		1
251		0		251		0		0		0		56774
251		87		164		26		19.5708		2.54304		696
251		245		6		114		9.58038		2.13		130
252		0		252		0		0		0		56006
252		87		165		26		19.928		2.49879		829
252		245		7		114		16.3472		4.49134		489
252		252		0		121		12.9153		0		225
252		252		0		122		6.20002		0		51
253		0		253		0		0		0		56425
253		87		166		26		19.7341		2.64027		669
253		245		8		114		15.1339		2.29133		506
254		0		254		0		0		0		56373
254		87		167		26		18.3957		2.4939		705
254		245		9		114		15.0623		2.32301		522
255		0		255		0		0		0		56481
255		87		168		26		19.2456		2.53479		684
255		245		10		114		15.3541		2.53251		435
256		0		256		0		0		0		56062
256		87		169		26		19.7683		2.54673		789
256		245		11		114		18.2828		2.95373		556
256		256		0		123		12.2703		0		177
256		256		0		124		3.54339		0		16
257		0		257		0		0		0		56721
257		87		170		26		18.4297		2.84947		563
257		245		12		114		16.2008		2.67545		316
258		0		258		0		0		0		56422
258		87		171		26		19.3166		2.84029		667
258		245		13		114		18.4316		3.26741		511
259		0		259		0		0		0		56301
259		87		172		26		19.0704		2.65299		640
259		245		14		114		18.7101		2.75949		659
260		0		260		0		0		0		55857
260		87		173		26		20.4355		2.77634		702
260		245		15		114		20.4954		2.61873		878
260		260		0		125		9.16697		0		163
261		0		261		0		0		0		56326
261		87		174		26		16.8717		2.8013		523
261		245		16		114		20.3478		2.50774		751
262		0		262		0		0		0		56207
262		87		175		26		19.3211		2.8795		595
262		245		17		114		20.7142		2.56605		798
263		0		263		0		0		0		56331
263		87		176		26		16.8872		2.45857		515
263		245		18		114		20.6912		2.46881		754
264		0		264		0		0		0		55947
264		87		177		26		18.9		2.70927		626
264		245		19		114		21.727		2.4563		981
264		264		0		126		7.56637		0		38
264		264		0		127		1.92873		0		6
264		264		0		128		1		0		2
265		0		265		0		0		0		56304
265		87		178		26		18.0958		2.66151		484
265		245		20		114		21.06		2.36679		812
266		0		266		0		0		0		56212
266		87		179		26		15.4246		2.42467		496
266		245		21		114		23.608		2.69368		892
267		0		267		0		0		0		56204
267		87		180		26		16.5875		2.60859		473
267		245		22		114		23.5126		2.61309		923
268		0		268		0		0		0		55921
268		87		181		26		18.7821		2.79105		536
268		245		23		114		24.7283		2.63547		1143
269		0		269		0		0		0		56012
269		87		182		26		15.8894		2.41946		457
269		245		24		114		23.3446		2.46558		954
269		269		0		129		5.75423		0		55
269		269		0		130		11		0		122
270		0		270		0		0		0		56112
270		87		183		26		15.2403		2.49037		312
270		245		25		114		23.5553		2.57935		999
270		269		1		130		11.9829		4.07239		177
271		0		271		0		0		0		56009
271		87		184		26		16.1995		2.684		434
271		245		26		114		22.6897		2.47212		930
271		269		2		130		13.0863		3.05553		227
272		0		272		0		0		0		55344
272		87		185		26		15.9933		2.50077		451
272		245		27		114		23.3178		2.56415		1133
272		269		3		130		15.5925		2.89674		353
272		272		0		131		37.9012		0		319
273		0		273		0		0		0		56005
273		87		186		26		15.7999		2.59664		346
273		245		28		114		21.0914		2.42824		850
273		269		4		130		16.9655		3.12127		399
274		0		274		0		0		0		55852
274		87		187		26		14.7909		2.49499		358
274		245		29		114		22.8875		2.63162		946
274		269		5		130		17.9856		3.03839		444
275		0		275		0		0		0		55975
275		87		188		26		11.5402		2.48807		150
275		245		30		114		22.3868		2.4139		931
275		269		6		130		20.3839		2.85899		544
276		0		276		0		0		0		54988
276		87		189		26		40.2455		9.90891		380
276		245		31		114		23.6303		2.43657		1172
276		269		7		130		21.5422		3.03591		721
276		276		0		132		34.0294		0		330
276		276		0		133		5.66666		0		9
277		0		277		0		0		0		55521
277		87		190		26		14.2307		2.22492		282
277		245		32		114		22.5206		2.3826		1035
277		269		8		130		21.8864		3.06141		762
278		0		278		0		0		0		55501
278		87		191		26		14.4987		3.17312		159
278		245		33		114		23.3482		2.46606		1024
278		269		9		130		21.8271		2.91254		837
278		278		0		134		6.32859		0		79
279		0		279		0		0		0		55392
279		87		192		26		14.4987		3.17313		231
279		245		34		114		25.0965		2.54628		1058
279		269		10		130		21.861		2.908		911
279		278		1		134		5.45818		2.01773		8
280		0		280		0		0		0		55133
280		87		193		26		15.5319		3.10859		287
280		245		35		114		25.5599		2.51219		1147
280		269		11		130		22.4195		2.80906		1019
280		280		0		135		3.57429		0		8
280		280		0		136		1.80278		0		6
281		0		281		0		0		0		55423
281		87		194		26		12.8191		2.80453		102
281		245		36		114		24.3628		2.51504		936
281		269		12		130		22.3263		2.74509		1068
281		281		0		137		9.40053		0		71
282		0		282		0		0		0		55448
282		87		195		26		13.0098		4.27116		166
282		245		37		114		23.2425		2.54714		920
282		269		13		130		23.0782		2.47352		1066
283		0		283		0		0		0		55621
283		245		38		114		22.7076		2.54659		888
283		269		14		130		22.7402		2.67969		1091
284		0		284		0		0		0		55045
284		245		39		114		24.2492		2.58528		979
284		269		15		130		23.5858		2.75432		1175
284		284		0		138		13.78		0		302
284		284		0		139		8.26288		0		99
285		0		285		0		0		0		55624
285		245		40		114		20.7482		2.37266		794
285		269		16		130		23.8947		2.67756		1182
286		0		286		0		0		0		55640
286		245		41		114		20.9467		2.50593		789
286		269		17		130		24.204		2.83272		1171
287		0		287		0		0		0		55680
287		245		42		114		21.4099		2.57384		765
287		269		18		130		23.4282		2.78548		1155
288		0		288		0		0		0		55501
288		245		43		114		22.2372		2.58655		853
288		269		19		130		23.5232		2.79794		1214
288		288		0		140		5.84819		0		32
289		0		289		0		0		0		55864
289		245		44		114		20.3802		2.44621		667
289		269		20		130		23.0524		2.51753		1069
290		0		290		0		0		0		55918
290		245		45		114		20.9882		2.71989		652
290		269		21		130		22.3967		2.41797		1030
291		0		291		0		0		0		55975
291		245		46		114		19.9204		2.59903		630
291		269		22		130		22.3823		2.43721		995
292		0		292		0		0		0		55747
292		245		47		114		21.5689		2.82581		680
292		269		23		130		22.2171		2.44849		1078
292		292		0		141		38.8528		0		47
292		292		0		142		4.24264		0		19
292		292		0		143		3.84655		0		29
293		0		293		0		0		0		56180
293		245		48		114		17.983		2.51157		484
293		269		24		130		21.2022		2.40531		936
294		0		294		0		0		0		56337
294		245		49		114		17.3473		2.65137		319
294		269		25		130		20.5732		2.31964		944
295		0		295		0		0		0		56361
295		245		50		114		18.1082		3.25056		314
295		269		26		130		20.7295		2.38252		925
296		0		296		0		0		0		56092
296		245		51		114		16.6264		2.92573		408
296		269		27		130		22.1217		2.40522		1032
296		296		0		144		4.62074		0		41
296		296		0		145		7.74419		0		27
297		0		297		0		0		0		56461
297		245		52		114		14.9851		2.63469		196
297		269		28		130		20.1212		2.33559		943
298		0		298		0		0		0		56616
298		245		53		114		12.3017		2.19737		42
298		269		29		130		20.3299		2.32859		942
299		0		299		0		0		0		56652
299		245		54		114		13.7031		3.41097		12
299		269		30		130		20.1562		2.33849		936
300		0		300		0		0		0		56285
300		269		31		130		21.6235		2.41735		1076
300		300		0		146		9.64421		0		101
300		300		0		147		6.82825		0		43
300		300		0		148		4.60977		0		30
300		300		0		149		8.32586		0		65
301		0		301		0		0		0		56605
301		269		32		130		21.7211		2.43027		994
301		301		0		150		0		0		1
302		0		302		0		0		0		56609
302		269		33		130		22.3033		2.47986		991
303		0		303		0		0		0		56600
303		269		34		130		22.3304		2.47255		1000
304		0		304		0		0		0		56500
304		269		35		130		23.751		2.58009		1100
305		0		305		0		0		0		56604
305		269		36		130		23.0502		2.58463		996
306		0		306		0		0		0		56615
306		269		37		130		22.9274		2.56717		985
307		0		307		0		0		0		56623
307		269		38		130		22.9854		2.54701		977
308		0		308		0		0		0		56529
308		269		39		130		23.8405		2.62403		1054
308		308		0		151		2.23607		0		8
308		308		0		152		29.189		0		9
309		0		309		0		0		0		56659
309		269		40		130		22.9646		2.55701		941
310		0		310		0		0		0		56592
310		269		41		130		22.452		2.5535		902
310		310		0		153		10.198		0		106
311		0		311		0		0		0		56601
311		269		42		130		21.6317		2.51209		861
311		310		1		153		8.39303		0		138
312		0		312		0		0		0		56264
312		269		43		130		22.9969		2.68033		976
312		310		2		153		11.3193		0		259
312		312		0		154		7.51798		0		101
313		0		313		0		0		0		56624
313		269		44		130		22.9645		2.7658		800
313		310		3		153		9.36979		2.11569		176
314		0		314		0		0		0		56638
314		269		45		130		22.5217		2.7123		815
314		310		4		153		8.74108		2.33576		147
315		0		315		0		0		0		56519
315		269		46		130		22.9859		2.75939		839
315		310		5		153		11.7789		3.16645		242
316		0		316		0		0		0		56317
316		269		47		130		23.8173		2.79022		947
316		310		6		153		12.7618		2.71525		336
317		0		317		0		0		0		56777
317		269		48		130		22.4563		2.67874		823
318		0		318		0		0		0		56512
318		269		49		130		21.9897		2.64433		826
318		318		0		155		12.9785		0		262
319		0		319		0		0		0		56491
319		269		50		130		21.4713		2.59628		804
319		318		1		155		12.7909		2.56509		305
320		0		320		0		0		0		56299
320		269		51		130		22.6714		2.70401		911
320		318		2		155		16.0415		39.3667		390
321		0		321		0		0		0		56439
321		269		52		130		22.1137		2.64002		805
321		318		3		155		17.3821		7.57429		356
322		0		322		0		0		0		56447
322		269		53		130		21.4869		2.48632		830
322		318		4		155		17.5493		3.2141		323
323		0		323		0		0		0		56395
323		269		54		130		21.3304		2.47469		844
323		318		5		155		17.0185		3.0616		361
324		0		324		0		0		0		55994
324		269		55		130		34.63		4.04371		944
324		318		6		155		20.7292		3.31874		635
324		324		0		156		4.52769		0		24
324		324		0		157		2		0		3
325		0		325		0		0		0		56210
325		269		56		130		21.3505		2.48012		852
325		318		7		155		19.8392		2.62726		538
326		0		326		0		0		0		56217
326		269		57		130		21.4484		2.51199		837
326		318		8		155		18.9975		2.69408		546
327		0		327		0		0		0		56269
327		269		58		130		21.2347		2.55258		813
327		318		9		155		16.6955		2.5261		518
328		0		328		0		0		0		55990
328		269		59		130		22.1807		2.58155		916
328		318		10		155		20.1438		2.88197		694
329		0		329		0		0		0		56243
329		269		60		130		20.8574		2.51593		805
329		318		11		155		17.8967		2.44818		552
330		0		330		0		0		0		56254
330		269		61		130		21.1754		2.52367		829
330		318		12		155		16.7317		2.55312		490
330		330		0		158		5		0		27
331		0		331		0		0		0		56239
331		269		62		130		20.8567		2.60721		806
331		318		13		155		17.7447		2.57918		555
332		0		332		0		0		0		56282
332		269		63		130		20.7229		2.58792		802
332		318		14		155		16.9669		2.51481		516
333		0		333		0		0		0		55877
333		269		64		130		20.6591		2.47928		920
333		318		15		155		19.9259		2.65339		777
333		333		0		159		34.0086		0		26
334		0		334		0		0		0		56177
334		269		65		130		20.3231		2.5744		802
334		318		16		155		18.3772		2.29914		601
334		334		0		160		5.60899		0		20
335		0		335		0		0		0		56100
335		269		66		130		20.0017		2.41215		814
335		318		17		155		18.5137		2.45116		585
335		334		1		160		11.7583		12.345		99
335		335		0		161		1		0		2
336		0		336		0		0		0		56034
336		269		67		130		25.4266		3.01796		831
336		318		18		155		18.4566		2.48052		606
336		334		2		160		13.2073		3.61486		129
337		0		337		0		0		0		55324
337		269		68		130		21.174		2.47658		932
337		318		19		155		23.0601		2.82032		860
337		334		3		160		17.0925		3.31114		266
337		337		0		162		10.1242		0		203
337		337		0		163		3.39935		0		15
338		0		338		0		0		0		55676
338		269		69		130		20.345		2.49746		825
338		318		20		155		21.7418		2.60367		773
338		334		4		160		16.9245		2.69054		326
339		0		339		0		0		0		55610
339		269		70		130		20.8831		2.50235		859
339		318		21		155		22.5785		2.50848		750
339		334		5		160		18.4265		2.51049		381
340		0		340		0		0		0		55520
340		269		71		130		20.3807		2.38318		863
340		318		22		155		22.1636		2.54974		708
340		334		6		160		19.2365		3.01076		465
340		340		0		164		6.10318		0		44
341		0		341		0		0		0		54947
341		269		72		130		42.1153		4.92596		960
341		318		23		155		24.9866		2.78961		1026
341		334		7		160		21.6578		3.00262		572
341		340		1		164		8.37852		8.27939		82
341		341		0		165		3		0		13
342		0		342		0		0		0		55265
342		269		73		130		21.2706		2.50727		878
342		318		24		155		23.1585		2.51561		783
342		334		8		160		20.465		2.59693		612
342		340		2		164		34.3607		26.0257		62
343		0		343		0		0		0		55334
343		269		74		130		21.2639		2.45993		883
343		318		25		155		20.5675		2.34507		696
343		334		9		160		21.9341		2.96677		687
344		0		344		0		0		0		55259
344		269		75		130		20.9424		2.43497		858
344		318		26		155		21.4369		2.55348		694
344		334		10		160		22.686		2.67309		749
344		344		0		166		9.43398		0		40
345		0		345		0		0		0		54698
345		269		76		130		21.5452		2.47588		955
345		318		27		155		25.7889		2.56006		900
345		334		11		160		23.5037		2.94833		888
345		344		1		166		8.09669		0		159
346		0		346		0		0		0		54977
346		269		77		130		21.8114		2.58114		854
346		318		28		155		23.0175		2.63658		670
346		334		12		160		22.5789		2.81129		875
346		344		2		166		9.69335		0		224
347		0		347		0		0		0		55193
347		269		78		130		21.0563		2.46475		840
347		318		29		155		23.1224		2.82992		648
347		334		13		160		22.7419		2.73455		919
348		0		348		0		0		0		55182
348		269		79		130		21.1724		2.4916		845
348		318		30		155		22.7573		2.95674		730
348		334		14		160		24.7805		2.79274		843
349		0		349		0		0		0		54659
349		269		80		130		22.135		2.55314		939
349		318		31		155		22.3926		2.71515		867
349		334		15		160		26.5342		2.83244		983
349		349		0		167		8.17749		0		151
349		349		0		168		0		0		1
350		0		350		0		0		0		55032
350		269		81		130		21.6303		2.60292		840
350		318		32		155		17.0726		2.12363		641
350		334		16		160		26.2159		2.74128		909
350		349		1		167		9.43177		2.82097		178
351		0		351		0		0		0		55277
351		269		82		130		21.0634		2.49187		829
351		318		33		155		15.2122		2.1115		514
351		334		17		160		26.3328		2.71318		980
352		0		352		0		0		0		55256
352		269		83		130		21.0466		2.46287		830
352		318		34		155		18.3041		2.78658		449
352		334		18		160		25.8138		2.59495		988
352		352		0		169		7.2759		0		77
353		0		353		0		0		0		54650
353		269		84		130		21.788		2.50657		930
353		318		35		155		21.7762		3.27194		747
353		334		19		160		26.5106		2.66531		1122
353		352		1		169		8.60496		3.80673		116
353		353		0		170		8.544		0		35
354		0		354		0		0		0		55234
354		269		85		130		21.1491		2.53986		821
354		318		36		155		15.6067		2.03869		473
354		334		20		160		25.7868		2.94189		1062
354		352		2		169		5.64332		1.99927		10
355		0		355		0		0		0		55229
355		269		86		130		21.2006		2.499		828
355		318		37		155		14.7089		2.28442		434
355		334		21		160		26.1148		2.90392		1074
355		355		0		171		6.06092		0		35
356		0		356		0		0		0		55252
356		269		87		130		20.6726		2.41955		821
356		318		38		155		22.5614		3.82646		413
356		334		22		160		26.4145		2.88196		1114
357		0		357		0		0		0		54704
357		269		88		130		39.9181		4.50562		1155
357		318		39		155		21.6029		3.39705		470
357		334		23		160		27.2888		2.89869		1228
357		357		0		172		6.26099		0		39
357		357		0		173		3		0		4
358		0		358		0		0		0		55349
358		269		89		130		22.8969		2.44288		816
358		318		40		155		13.4885		2.31366		372
358		334		24		160		25.9036		2.72868		1063
359		0		359		0		0		0		55350
359		269		90		130		20.3682		2.4236		795
359		318		41		155		15.6102		2.75308		408
359		334		25		160		25.5071		2.80754		1047
360		0		360		0		0		0		55307
360		269		91		130		20.3654		2.46667		789
360		318		42		155		15.8199		2.55602		435
360		334		26		160		25.8442		2.9158		1067
360		360		0		174		2		0		2
361		0		361		0		0		0		54733
361		269		92		130		40.3105		4.53868		1102
361		318		43		155		15.0295		2.28764		325
361		334		27		160		25.8165		2.86392		1138
361		360		1		174		12.0126		0		302
362		0		362		0		0		0		55417
362		269		93		130		20.8582		2.51633		796
362		318		44		155		11.9117		2.91053		193
362		334		28		160		24.7928		2.7882		1002
362		360		2		174		9.82494		2.21638		192
363		0		363		0		0		0		55429
363		269		94		130		20.7889		2.46262		804
363		318		45		155		11.3669		2.97799		152
363		334		29		160		23.8611		2.82629		974
363		360		3		174		10.629		2.46874		241
364		0		364		0		0		0		55489
364		269		95		130		20.532		2.46608		816
364		318		46		155		12.5152		3.82354		57
364		334		30		160		23.427		2.80244		966
364		360		4		174		11.0539		2.51761		272
365		0		365		0		0		0		55038
365		269		96		130		41.154		4.84511		922
365		318		47		155		12.8459		3.3952		58
365		334		31		160		23.8718		2.83701		1071
365		360		5		174		12.7693		2.4169		415
365		365		0		175		13.0043		0		96
366		0		366		0		0		0		55459
366		269		97		130		21.0509		2.51665		813
366		334		32		160		22.7808		2.76204		946
366		360		6		174		12.6014		2.30697		382
367		0		367		0		0		0		55477
367		269		98		130		20.4912		2.46854		793
367		334		33		160		21.6126		2.77713		939
367		360		7		174		12.9178		2.27487		391
368		0		368		0		0		0		55576
368		269		99		130		20.8357		2.54783		775
368		334		34		160		21.0383		2.79187		917
368		360		8		174		14.41		2.87538		332
369		0		369		0		0		0		55114
369		269		100		130		20.7323		2.50497		876
369		334		35		160		22.941		2.85617		1040
369		360		9		174		16.8959		2.8334		570
370		0		370		0		0		0		55446
370		269		101		130		20.2102		2.49037		770
370		334		36		160		21.4844		2.42674		928
370		360		10		174		16.3957		2.71715		456
371		0		371		0		0		0		55441
371		269		102		130		19.9219		2.4985		760
371		334		37		160		21.3741		2.42182		929
371		360		11		174		16.7922		2.68453		470
372		0		372		0		0		0		55411
372		269		103		130		25.2461		3.06049		767
372		334		38		160		21.4251		2.40682		956
372		360		12		174		17.6638		2.91737		464
372		372		0		176		1		0		2
373		0		373		0		0		0		54834
373		269		104		130		40.1193		5.03423		846
373		334		39		160		23.616		2.6876		1080
373		360		13		174		19.6933		2.84442		734
373		373		0		177		13.1297		0		35
373		373		0		178		10.9642		0		71
374		0		374		0		0		0		55080
374		269		105		130		19.6503		2.4963		744
374		334		40		160		23.0712		2.61848		983
374		360		14		174		19.1792		2.71824		657
374		373		1		177		10.3527		6.89711		136
375		0		375		0		0		0		55044
375		269		106		130		19.1252		2.43021		748
375		334		41		160		23.5943		2.64347		973
375		360		15		174		19.2312		2.66345		668
375		373		2		177		12.7598		3.11409		163
375		375		0		179		2		0		4
376		0		376		0		0		0		54966
376		269		107		130		19.7201		2.51545		730
376		334		42		160		25.4863		2.87571		980
376		360		16		174		19.8324		2.58351		699
376		373		3		177		13.9623		3.22648		225
377		0		377		0		0		0		54304
377		269		108		130		41.8597		5.08626		849
377		334		43		160		26.5998		2.85035		1077
377		360		17		174		21.1726		2.57028		837
377		373		4		177		16.7386		3.29895		356
377		377		0		180		15.4632		0		177
378		0		378		0		0		0		54774
378		269		109		130		19.5415		2.5152		723
378		334		44		160		25.6242		2.85744		978
378		360		18		174		20.7053		2.41166		734
378		373		5		177		17.9197		3.18981		391
379		0		379		0		0		0		54683
379		269		110		130		33.7958		4.17917		747
379		334		45		160		26.0771		2.87553		966
379		360		19		174		22.1877		2.54175		786
379		373		6		177		17.4025		2.85173		418
380		0		380		0		0		0		54656
380		269		111		130		19.5138		2.47138		735
380		334		46		160		25.5487		2.81629		965
380		360		20		174		21.7905		2.54699		771
380		373		7		177		18.7798		2.96101		473
381		0		381		0		0		0		53867
381		269		112		130		42.8825		5.30531		833
381		334		47		160		25.8346		2.76425		1063
381		360		21		174		24.4364		2.73583		981
381		373		8		177		22.53		3.10266		637
381		381		0		181		12.083		0		219
382		0		382		0		0		0		54380
382		269		113		130		19.346		2.45449		720
382		334		48		160		24.9583		2.74433		953
382		360		22		174		22.5157		2.4908		839
382		373		9		177		21.3575		3.03204		697
382		381		1		181		7.34901		0		10
382		382		0		182		0		0		1
383		0		383		0		0		0		54376
383		269		114		130		19.3581		2.49328		693
383		334		49		160		25.152		2.73527		951
383		360		23		174		22.6171		2.47994		830
383		373		10		177		21.8925		3.11563		750
384		0		384		0		0		0		54315
384		269		115		130		19.7982		2.52831		703
384		334		50		160		24.5954		2.66836		936
384		360		24		174		22.5271		2.5067		836
384		373		11		177		22.5291		3.13057		810
385		0		385		0		0		0		53699
385		269		116		130		42.3892		5.42475		823
385		334		51		160		24.9396		2.77138		997
385		360		25		174		22.6834		2.49678		999
385		373		12		177		25.9215		2.99745		961
385		385		0		183		14.3952		0		109
385		385		0		184		3		0		12
386		0		386		0		0		0		54194
386		269		117		130		18.5749		2.37376		723
386		334		52		160		24.0429		2.76353		855
386		360		26		174		22.3315		2.35446		875
386		373		13		177		23.8014		3.17801		953
387		0		387		0		0		0		54150
387		269		118		130		18.976		2.44841		689
387		334		53		160		24.1433		2.75345		871
387		360		27		174		22.7824		2.59024		888
387		373		14		177		25.2045		2.97548		976
387		387		0		185		4.20845		0		26
388		0		388		0		0		0		54176
388		269		119		130		18.5869		2.43696		656
388		334		54		160		23.4034		2.66859		862
388		360		28		174		23.5511		2.53218		899
388		373		15		177		23.9019		3.03273		1007
389		0		389		0		0		0		53325
389		269		120		130		41.4343		5.39423		811
389		334		55		160		25.1003		3.06575		1013
389		360		29		174		23.9111		2.56516		1060
389		373		16		177		25.407		3.06503		1156
389		389		0		186		11.6739		0		235
390		0		390		0		0		0		54049
390		269		121		130		18.7729		2.39803		704
390		334		56		160		24.35		2.68158		878
390		360		30		174		24.2325		2.57897		890
390		373		17		177		25.1016		2.91272		1079
391		0		391		0		0		0		54143
391		269		122		130		19.4792		2.53419		673
391		334		57		160		23.5669		2.69163		868
391		360		31		174		24.1469		2.64529		865
391		373		18		177		26.1326		3.04943		1051
392		0		392		0		0		0		54184
392		269		123		130		18.987		2.56833		656
392		334		58		160		23.2816		2.68449		861
392		360		32		174		21.7875		2.44739		802
392		373		19		177		25.9184		3.05168		1097
393		0		393		0		0		0		53335
393		269		124		130		20.709		2.65872		797
393		334		59		160		23.8257		2.64777		960
393		360		33		174		23.6937		2.71613		864
393		373		20		177		26.7728		2.91979		1271
393		393		0		187		15.3861		0		373
394		0		394		0		0		0		54259
394		269		125		130		19.2754		2.47389		691
394		334		60		160		22.7103		2.61416		843
394		360		34		174		22.3081		2.71743		664
394		373		21		177		26.2533		2.8565		1143
395		0		395		0		0		0		54317
395		269		126		130		19.771		2.63438		662
395		334		61		160		22.5994		2.65889		840
395		360		35		174		20.0343		2.65026		651
395		373		22		177		26.6711		3.20754		1130
396		0		396		0		0		0		54287
396		269		127		130		19.4262		2.63589		661
396		334		62		160		22.6495		2.65201		854
396		360		36		174		18.3805		2.39205		624
396		373		23		177		26.9937		3.20258		1174
397		0		397		0		0		0		53337
397		269		128		130		21.5305		2.86669		808
397		334		63		160		22.619		2.59553		924
397		360		37		174		22.0541		2.74421		786
397		373		24		177		42.7937		3.53665		1356
397		397		0		188		13.3417		0		306
397		397		0		189		10.5251		0		75
397		397		0		190		1.879		0		8
398		0		398		0		0		0		54242
398		269		129		130		18.7715		2.49679		665
398		334		64		160		21.7296		2.51585		841
398		360		38		174		19.8584		2.64565		573
398		373		25		177		27.0327		3.13508		1279
399		0		399		0		0		0		54153
399		269		130		130		18.9556		2.50159		644
399		334		65		160		21.5642		2.49888		832
399		360		39		174		17.3622		2.49828		578
399		373		26		177		26.8721		3.10447		1246
399		399		0		191		8.2587		0		147
400		0		400		0		0		0		54450
400		269		131		130		18.6748		2.50924		655
400		334		66		160		22.0556		2.57994		828
400		360		40		174		17.5451		2.72941		482
400		373		27		177		26.7322		2.99154		1185
401		0		401		0		0		0		53383
401		269		132		130		19.7922		2.53427		764
401		334		67		160		23.0017		2.66102		929
401		360		41		174		18.9068		2.71167		654
401		373		28		177		27.1016		3.09819		1337
401		401		0		192		14.3003		0		393
401		401		0		193		8.92903		0		140
402		0		402		0		0		0		54536
402		269		133		130		18.9408		2.56811		619
402		334		68		160		22.0463		2.5736		836
402		360		42		174		18.1918		2.83944		426
402		373		29		177		26.2702		2.89944		1183
403		0		403		0		0		0		54656
403		269		134		130		18.793		2.64182		605
403		334		69		160		23.1327		2.74164		853
403		360		43		174		13.3236		2.38174		318
403		373		30		177		25.5613		2.90792		1168
404		0		404		0		0		0		54793
404		269		135		130		18.6525		2.63902		575
404		334		70		160		22.9104		2.69555		868
404		360		44		174		14.2128		3.91399		187
404		373		31		177		24.9533		2.90599		1177
405		0		405		0		0		0		54105
405		269		136		130		19.7522		2.76292		691
405		334		71		160		24.3748		2.79951		946
405		360		45		174		14.8316		4.59593		177
405		373		32		177		26.1014		2.86487		1315
405		405		0		194		14.3003		0		363
405		405		0		195		1.41421		0		3
406		0		406		0		0		0		54964
406		269		137		130		19.0826		2.55195		549
406		334		72		160		23.272		2.71085		874
406		360		46		174		13.8911		8.01337		21
406		373		33		177		24.936		2.7963		1152
406		405		1		194		8.5482		0		6
406		406		0		196		10.4433		0		34
407		0		407		0		0		0		54891
407		269		138		130		18.4526		2.77722		517
407		334		73		160		22.5768		2.61971		857
407		360		47		174		12.732		7.15368		56
407		373		34		177		23.8161		2.74912		1160
407		406		1		196		10.0044		0		119
408		0		408		0		0		0		54904
408		269		139		130		17.9832		2.73156		508
408		334		74		160		22.027		2.62902		825
408		360		48		174		10.0358		3.3114		118
408		373		35		177		23.5414		2.75369		1131
408		406		2		196		7.86366		2.53044		114
409		0		409		0		0		0		54069
409		269		140		130		19.7871		2.88587		587
409		334		75		160		22.9421		2.67764		951
409		373		36		177		24.8682		2.7145		1290
409		406		3		196		11.3211		3.43		259
409		409		0		197		33.9085		0		71
409		409		0		198		14.3003		0		362
409		409		0		199		3.53553		0		11
410		0		410		0		0		0		54994
410		269		141		130		17.7492		2.57041		448
410		334		76		160		21.7258		2.60733		824
410		373		37		177		23.5345		2.79375		1097
410		406		4		196		10.6568		2.4596		237
411		0		411		0		0		0		54977
411		269		142		130		16.4338		2.68358		390
411		334		77		160		21.154		2.55465		848
411		373		38		177		22.9624		2.7784		1101
411		406		5		196		11.7877		2.46197		284
412		0		412		0		0		0		54908
412		269		143		130		16.6629		2.76727		416
412		334		78		160		20.8218		2.49994		857
412		373		39		177		23.005		2.77776		1074
412		406		6		196		14.7179		2.80433		345
413		0		413		0		0		0		53988
413		269		144		130		17.0728		2.70755		459
413		334		79		160		21.1413		2.59296		940
413		373		40		177		24.2952		2.91792		1263
413		406		7		196		15.0576		2.78542		446
413		413		0		200		7.2361		0		118
413		413		0		201		17.2047		0		386
414		0		414		0		0		0		54909
414		269		145		130		17.1702		2.79822		370
414		334		80		160		21.0313		2.51043		857
414		373		41		177		23.1858		2.39397		1147
414		406		8		196		14.0649		2.46309		317
415		0		415		0		0		0		54941
415		269		146		130		14.7459		2.52399		323
415		334		81		160		21.0279		2.49768		830
415		373		42		177		24.2766		2.47134		1124
415		406		9		196		16.0354		2.97051		382
416		0		416		0		0		0		54871
416		269		147		130		14.3163		2.5857		292
416		334		82		160		20.6241		2.48079		879
416		373		43		177		25.7626		2.6547		1166
416		406		10		196		16.2946		2.7193		389
416		416		0		202		1.11803		0		3
417		0		417		0		0		0		53627
417		269		148		130		15.2351		2.73		375
417		334		83		160		21.4536		2.55274		945
417		373		44		177		27.3666		2.75587		1319
417		406		11		196		19.7505		3.242		661
417		417		0		203		10.1242		0		127
417		417		0		204		9.23273		0		176
417		417		0		205		17.2047		0		370
418		0		418		0		0		0		54708
418		269		149		130		14.1287		2.32985		241
418		334		84		160		21.3726		2.52472		878
418		373		45		177		25.9009		2.60781		1121
418		406		12		196		18.4888		2.63635		591
418		417		1		203		5.67639		2.06753		56
418		418		0		206		2.23607		0		5
419		0		419		0		0		0		54741
419		269		150		130		13.8119		2.69348		247
419		334		85		160		21.4817		2.53421		849
419		373		46		177		25.6873		2.66544		1144
419		406		13		196		18.3609		2.68715		619
420		0		420		0		0		0		54831
420		269		151		130		10.8784		2.32123		160
420		334		86		160		21.7172		2.57325		851
420		373		47		177		25.726		2.65446		1127
420		406		14		196		18.2148		2.62091		631
421		0		421		0		0		0		53730
421		269		152		130		15.6154		3.24848		261
421		334		87		160		22.6124		2.65137		933
421		373		48		177		26.595		2.70809		1261
421		406		15		196		22.2754		2.78649		858
421		421		0		207		7.2111		0		117
421		421		0		208		12.24		0		373
421		421		0		209		11		0		67
422		0		422		0		0		0		54799
422		269		153		130		10.6978		2.2353		106
422		334		88		160		22.1931		2.63883		852
422		373		49		177		25.3477		2.59183		1102
422		406		16		196		20.3365		2.3934		734
422		421		1		207		4.07008		1.22214		7
423		0		423		0		0		0		54769
423		269		154		130		7.71734		2.09859		86
423		334		89		160		21.9726		2.60378		858
423		373		50		177		25.1938		2.6657		1071
423		406		17		196		21.1066		2.47717		816
424		0		424		0		0		0		54763
424		334		90		160		21.7323		2.5697		827
424		373		51		177		25.0867		2.638		1076
424		406		18		196		20.7789		2.42137		787
424		424		0		210		8.47114		0		147
425		0		425		0		0		0		53916
425		334		91		160		22.0049		2.61346		913
425		373		52		177		25.8473		2.64264		1198
425		406		19		196		24.386		2.62846		1083
425		424		1		210		7.94997		2.26152		165
425		425		0		211		16.6433		0		325
426		0		426		0		0		0		54753
426		334		92		160		21.9151		2.62169		825
426		373		53		177		25.293		2.68247		1009
426		406		20		196		24.6028		2.42139		948
426		426		0		212		11.8242		0		65
427		0		427		0		0		0		54546
427		334		93		160		22.5155		2.69474		844
427		373		54		177		25.1244		2.66935		1027
427		406		21		196		26.2691		2.72206		1023
427		426		1		212		11.5918		0		160
428		0		428		0		0		0		54565
428		334		94		160		22.8872		2.73579		832
428		373		55		177		25.029		2.6534		989
428		406		22		196		25.842		2.66095		1024
428		426		2		212		12.4574		3.29439		177
428		428		0		213		4.2		0		13
429		0		429		0		0		0		53369
429		334		95		160		41.9516		5.12839		931
429		373		56		177		24.8496		2.61074		1130
429		406		23		196		26.8568		2.59808		1353
429		426		3		212		14.0311		3.55972		296
429		428		1		213		8.53568		0		134
429		429		0		214		12.9385		0		376
429		429		0		215		34.4589		0		11
430		0		430		0		0		0		54325
430		334		96		160		22.7029		2.71645		831
430		373		57		177		23.8482		2.65448		955
430		406		24		196		26.577		2.50707		1150
430		426		4		212		16.7487		3.05313		339
431		0		431		0		0		0		54306
431		334		97		160		22.21		2.62289		832
431		373		58		177		24.8249		2.63208		980
431		406		25		196		25.9296		2.5745		1091
431		426		5		212		17.1763		3.16126		376
431		431		0		216		1.5		0		3
431		431		0		217		4.01386		0		12
432		0		432		0		0		0		54257
432		334		98		160		22.1669		2.58532		847
432		373		59		177		24.3329		2.75495		950
432		406		26		196		25.6411		2.58974		1122
432		426		6		212		18.8241		3.03372		424
433		0		433		0		0		0		53275
433		334		99		160		37.2017		4.58016		918
433		373		60		177		26.5277		2.80522		1160
433		406		27		196		26.996		2.6267		1201
433		426		7		212		41.0371		6.3738		679
433		433		0		218		16.7108		0		316
433		433		0		219		6.90335		0		51
434		0		434		0		0		0		54091
434		334		100		160		21.8578		2.53085		836
434		373		61		177		25.2909		2.68591		975
434		406		28		196		21.5368		2.3794		934
434		426		8		212		22.8338		3.00062		764
435		0		435		0		0		0		54027
435		334		101		160		21.4096		2.5559		804
435		373		62		177		25.3292		2.80801		982
435		406		29		196		20.647		2.36965		982
435		426		9		212		23.7053		2.94921		805
436		0		436		0		0		0		54041
436		334		102		160		21.3283		2.57765		831
436		373		63		177		25.4033		2.78352		935
436		406		30		196		20.7454		2.31555		927
436		426		10		212		23.6782		2.93934		866
437		0		437		0		0		0		53232
437		334		103		160		42.7436		5.09178		905
437		373		64		177		26.8757		2.90075		1044
437		406		31		196		23.2896		2.54208		1101
437		426		11		212		33.6673		2.98617		1008
437		437		0		220		7.28011		0		57
437		437		0		221		10		0		174
437		437		0		222		9.05539		0		79
438		0		438		0		0		0		54021
438		334		104		160		20.7813		2.49384		814
438		373		65		177		25.9434		2.97297		861
438		406		32		196		22.0231		2.47981		886
438		426		12		212		25.1008		2.98035		1018
439		0		439		0		0		0		53997
439		334		105		160		20.6505		2.49377		807
439		373		66		177		26.2525		3.04238		880
439		406		33		196		20.7602		2.51671		846
439		426		13		212		25.7198		2.88919		1070
440		0		440		0		0		0		53979
440		334		106		160		20.2458		2.45163		803
440		373		67		177		25.7797		2.95332		901
440		406		34		196		20.4046		2.39475		821
440		426		14		212		25.4825		2.87386		1096
441		0		441		0		0		0		53208
441		334		107		160		20.924		2.49276		892
441		373		68		177		26.4993		2.88981		1107
441		406		35		196		23.9672		2.70916		1094
441		426		15		212		25.8928		2.95986		1230
441		441		0		223		10.198		0		69
442		0		442		0		0		0		53961
442		334		108		160		21.0638		2.55403		799
442		373		69		177		24.3454		2.53581		998
442		406		36		196		21.0796		2.21228		686
442		426		16		212		26.8032		2.86037		1156
443		0		443		0		0		0		53955
443		334		109		160		20.729		2.5338		812
443		373		70		177		24.0341		2.50048		990
443		406		37		196		17.9763		2.4534		654
443		426		17		212		26.3573		2.4296		1189
444		0		444		0		0		0		54067
444		334		110		160		21.1212		2.55486		777
444		373		71		177		24.3839		2.57034		958
444		406		38		196		18.6748		2.33645		623
444		426		18		212		26.5743		2.79747		1175
445		0		445		0		0		0		53442
445		334		111		160		31.4784		3.94233		875
445		373		72		177		24.9587		2.6102		1033
445		406		39		196		24.3343		3.05214		893
445		426		19		212		42.5997		4.65801		1281
445		445		0		224		9.25126		0		76
446		0		446		0		0		0		54025
446		334		112		160		20.312		2.46546		793
446		373		73		177		24.0832		2.54957		938
446		406		40		196		21.2468		2.58841		637
446		426		20		212		27.1132		3.11012		1207
447		0		447		0		0		0		54139
447		334		113		160		20.7614		2.52449		789
447		373		74		177		24.8203		2.73265		982
447		406		41		196		19.378		2.58053		469
447		426		21		212		27.8678		3.14414		1221
448		0		448		0		0		0		54186
448		334		114		160		20.8099		2.56664		776
448		373		75		177		24.5005		2.65968		993
448		406		42		196		20.9513		3.49254		337
448		426		22		212		28.1418		3.10902		1308
449		0		449		0		0		0		53284
449		334		115		160		21.5211		2.63275		844
449		373		76		177		24.6626		2.64036		1136
449		406		43		196		20.3378		3.09068		686
449		426		23		212		28.5662		3.13438		1451
449		449		0		225		21.2562		0		146
449		449		0		226		8.76554		0		53
450		0		450		0		0		0		54122
450		334		116		160		20.6255		2.54249		770
450		373		77		177		23.8417		2.59473		1003
450		406		44		196		16.4595		2.25902		400
450		426		24		212		27.9183		3.02192		1296
450		449		1		225		20.7766		4.90094		9
451		0		451		0		0		0		54628
451		334		117		160		20.8179		2.61915		755
451		373		78		177		23.7179		2.60226		961
451		406		45		196		13.8145		4.31101		30
451		426		25		212		26.8334		2.90036		787
451		449		2		225		20.7766		4.90094		439
452		0		452		0		0		0		54636
452		334		118		160		20.3744		2.54993		753
452		373		79		177		22.9948		2.55847		961
452		406		46		196		15.4928		5.42369		38
452		426		26		212		22.4953		3.07795		667
452		449		3		225		20.6288		4.71984		545
453		0		453		0		0		0		54111
453		334		119		160		21.3864		2.67711		828
453		373		80		177		23.7161		2.57579		1043
453		406		47		196		19.6875		9.76888		190
453		426		27		212		22.5153		2.98658		719
453		449		4		225		36.0724		5.24867		709
454		0		454		0		0		0		54756
454		334		120		160		20.7772		2.64066		741
454		373		81		177		22.2147		2.54716		891
454		406		48		196		11.6716		1.85378		3
454		426		28		212		20.1236		2.99793		673
454		449		5		225		19.4302		3.69049		536
455		0		455		0		0		0		54687
455		334		121		160		20.6139		2.646		740
455		373		82		177		22.3403		2.54612		952
455		426		29		212		20.5037		2.896		624
455		449		6		225		21.1107		3.6456		597
456		0		456		0		0		0		54761
456		334		122		160		19.4273		2.45623		719
456		373		83		177		22.1076		2.49621		920
456		426		30		212		20.5999		3.04631		602
456		449		7		225		20.3139		3.53272		598
457		0		457		0		0		0		54306
457		334		123		160		21.7318		2.83724		811
457		373		84		177		23.0562		2.51407		1074
457		426		31		212		18.5216		2.63738		668
457		449		8		225		20.4889		3.65558		661
457		457		0		227		7.625		0		66
457		457		0		228		3.28824		0		14
458		0		458		0		0		0		54789
458		334		124		160		20.3837		2.59446		714
458		373		85		177		22.6629		2.49187		929
458		426		32		212		17.9977		2.41456		638
458		449		9		225		19.6159		3.43412		530
459		0		459		0		0		0		54794
459		334		125		160		18.0945		2.43364		698
459		373		86		177		21.9649		2.44802		943
459		426		33		212		18.0607		2.43064		638
459		449		10		225		19.614		3.54409		527
460		0		460		0		0		0		54688
460		334		126		160		21.7415		2.85271		728
460		373		87		177		22.3442		2.46832		962
460		426		34		212		18.0826		2.47056		627
460		449		11		225		19.0611		3.58787		517
460		460		0		229		5.73241		0		76
460		460		0		230		1		0		2
461		0		461		0		0		0		53839
461		334		127		160		34.4888		4.2185		918
461		373		88		177		22.94		2.67801		1075
461		426		35		212		20.1987		3.08649		696
461		449		12		225		20.1216		3.66392		591
461		460		1		229		35.18		8.71771		196
461		461		0		231		11.2322		0		285
462		0		462		0		0		0		54776
462		334		128		160		19.6738		2.48873		706
462		373		89		177		22.6341		2.51075		981
462		426		36		212		19.576		2.57858		635
462		449		13		225		20.1216		3.66392		502
463		0		463		0		0		0		54737
463		334		129		160		20.185		2.6357		731
463		373		90		177		22.7402		2.47883		977
463		426		37		212		18.4914		2.54704		637
463		449		14		225		18.935		3.00919		518
464		0		464		0		0		0		54743
464		334		130		160		19.8556		2.57522		709
464		373		91		177		23.2854		2.55717		966
464		426		38		212		19.0284		2.53528		651
464		449		15		225		18.8956		2.67042		531
465		0		465		0		0		0		54039
465		334		131		160		40.4679		4.85391		1135
465		373		92		177		23.8123		2.54167		1085
465		426		39		212		19.679		2.56556		727
465		449		16		225		19.449		2.86166		595
465		465		0		232		3.60555		0		19
466		0		466		0		0		0		54780
466		334		132		160		22.8241		2.2217		708
466		373		93		177		23.8626		2.67714		927
466		426		40		212		18.7966		2.51068		669
466		449		17		225		18.0758		2.57994		516
467		0		467		0		0		0		54738
467		334		133		160		18.8864		2.42231		703
467		373		94		177		23.5774		2.64665		982
467		426		41		212		19.2263		2.55872		640
467		449		18		225		18.9801		2.90852		532
467		467		0		233		2		0		5
468		0		468		0		0		0		54789
468		334		134		160		19.0021		2.5052		701
468		373		95		177		22.7517		2.49099		961
468		426		42		212		19.0912		2.63234		618
468		449		19		225		19.1029		2.88688		531
469		0		469		0		0		0		53805
469		334		135		160		19.875		2.59206		784
469		373		96		177		23.5513		2.53564		1074
469		426		43		212		20.3558		2.70842		695
469		449		20		225		20.8375		3.05741		590
469		469		0		234		20.309		0		377
469		469		0		235		19.7231		0		275
470		0		470		0		0		0		54706
470		334		136		160		18.8634		2.48136		694
470		373		97		177		23.2007		2.56112		953
470		426		44		212		19.9102		2.65595		627
470		449		21		225		19.2257		2.85776		519
470		469		1		234		15.7509		2.17606		101
471		0		471		0		0		0		54767
471		334		137		160		18.9588		2.52373		669
471		373		98		177		23.4694		2.57479		946
471		426		45		212		18.9883		2.84042		575
471		449		22		225		20.2975		3.0577		545
471		469		2		234		7.51897		2.67086		98
472		0		472		0		0		0		54704
472		334		138		160		18.5336		2.51503		693
472		373		99		177		23.0352		2.53312		956
472		426		46		212		18.9916		2.79265		546
472		449		23		225		19.7662		2.87312		575
472		469		3		234		7.908		2.53731		126
473		0		473		0		0		0		54083
473		334		139		160		19.5829		2.52392		765
473		373		100		177		23.9327		2.55975		1061
473		426		47		212		20.7188		2.85211		618
473		449		24		225		20.2421		2.77116		611
473		469		4		234		12.5156		3.19836		335
473		473		0		236		8.27983		0		106
473		473		0		237		3.45733		0		21
474		0		474		0		0		0		54629
474		334		140		160		18.7915		2.44515		670
474		373		101		177		23.8167		2.61397		955
474		426		48		212		19.1064		2.64295		532
474		449		25		225		19.8054		2.76385		547
474		469		5		234		12.5398		2.39386		267
475		0		475		0		0		0		54707
475		334		141		160		18.7222		2.48908		684
475		373		102		177		24.4578		2.72595		909
475		426		49		212		19.5963		2.88977		515
475		449		26		225		19.1578		2.76887		544
475		469		6		234		14.4643		2.94972		241
476		0		476		0		0		0		54803
476		334		142		160		18.1465		2.45375		622
476		373		103		177		24.3421		2.71345		959
476		426		50		212		18.882		2.85799		508
476		449		27		225		19.3431		2.74704		547
476		469		7		234		11.2109		2.7573		161
477		0		477		0		0		0		53757
477		334		143		160		20.146		2.7164		748
477		373		104		177		23.9917		2.54182		1044
477		426		51		212		20.1702		2.80363		600
477		449		28		225		19.9276		3.37123		594
477		469		8		234		21.4276		4.53149		452
477		477		0		238		10.1729		0		153
477		477		0		239		12.7135		0		252
478		0		478		0		0		0		54645
478		334		144		160		18.7205		2.44794		651
478		373		105		177		23.5479		2.57452		943
478		426		52		212		18.6016		2.66221		508
478		449		29		225		18.7448		2.48015		479
478		469		9		234		17.3709		2.84997		374
479		0		479		0		0		0		54538
479		334		145		160		18.4506		2.54287		658
479		373		106		177		24.0658		2.63501		927
479		426		53		212		17.3642		2.76303		511
479		449		30		225		17.4121		3.3714		527
479		469		10		234		17.7969		3.02259		439
480		0		480		0		0		0		54500
480		334		146		160		18.949		2.54437		662
480		373		107		177		24.0644		2.65793		945
480		426		54		212		17.5689		2.68839		514
480		449		31		225		17.0369		3.0159		490
480		469		11		234		19.2545		3.00067		489
481		0		481		0		0		0		53612
481		334		147		160		20.3454		2.67738		753
481		373		108		177		24.3527		2.59867		1043
481		426		55		212		18.4055		2.64845		584
481		449		32		225		18.6248		3.45631		610
481		469		12		234		20.0251		2.87028		746
481		481		0		240		7.51696		0		128
481		481		0		241		7.34091		0		88
481		481		0		242		23.3327		0		36
482		0		482		0		0		0		54405
482		334		148		160		19.2609		2.63217		659
482		373		109		177		23.5476		2.47954		940
482		426		56		212		18.0902		2.58402		541
482		449		33		225		17.4742		3.18553		476
482		469		13		234		19.3088		2.59151		579
483		0		483		0		0		0		54381
483		334		149		160		19.1104		2.57175		657
483		373		110		177		23.499		2.61629		911
483		426		57		212		17.5104		2.52758		523
483		449		34		225		17.5484		2.62664		491
483		469		14		234		19.8975		2.43881		637
484		0		484		0		0		0		54350
484		334		150		160		20.3664		2.83575		666
484		373		111		177		22.9552		2.57277		942
484		426		58		212		16.972		2.51733		483
484		449		35		225		17.9585		3.11331		501
484		469		15		234		21.9183		2.56113		629
484		484		0		243		3.60555		0		29
485		0		485		0		0		0		53673
485		334		151		160		26.1129		3.34667		782
485		373		112		177		23.3106		2.50267		1027
485		426		59		212		18.1961		2.69807		568
485		449		36		225		19.4227		3.36905		560
485		469		16		234		24.0793		2.98024		918
485		485		0		244		6.24887		0		72
486		0		486		0		0		0		54187
486		334		152		160		19.5418		2.50458		647
486		373		113		177		22.4308		2.45479		929
486		426		60		212		17.8873		2.6683		545
486		449		37		225		17.3331		3.25344		469
486		469		17		234		22.2382		2.50386		823
487		0		487		0		0		0		54254
487		334		153		160		18.8697		2.6992		619
487		373		114		177		22.7341		2.54778		891
487		426		61		212		16.7622		2.49029		500
487		449		38		225		16.7911		3.07145		480
487		469		18		234		21.9665		2.53901		856
488		0		488		0		0		0		54216
488		334		154		160		19.2513		2.67288		644
488		373		115		177		22.3314		2.50329		915
488		426		62		212		17.4734		2.55744		504
488		449		39		225		18.2128		3.07892		487
488		469		19		234		23.9064		2.70798		834
489		0		489		0		0		0		53583
489		334		155		160		41.4578		5.3973		768
489		373		116		177		22.8724		2.52368		997
489		426		63		212		18.6512		2.68948		566
489		449		40		225		18.5273		3.18373		528
489		469		20		234		23.3511		2.59602		1044
489		489		0		245		6.64662		0		30
489		489		0		246		16.2628		0		76
489		489		0		247		3		0		8
490		0		490		0		0		0		54295
490		334		156		160		19.0432		2.67804		620
490		373		117		177		22.0995		2.45827		908
490		426		64		212		18.0193		2.40823		524
490		449		41		225		18.5273		3.18373		415
490		469		21		234		21.7926		2.35166		834
490		489		1		246		12.104		5.68243		4
491		0		491		0		0		0		54312
491		334		157		160		17.5314		2.54732		434
491		373		118		177		22.6901		2.57497		863
491		426		65		212		16.0571		2.52052		501
491		449		42		225		16.7913		2.60567		455
491		469		22		234		21.2491		2.47309		823
491		489		2		246		13.6986		5.68243		212
492		0		492		0		0		0		54355
492		334		158		160		15.0178		2.43522		351
492		373		119		177		22.4597		2.56591		889
492		426		66		212		16.2151		2.46781		500
492		449		43		225		15.9909		2.58936		455
492		469		23		234		22.8848		2.41853		804
492		489		3		246		12.9604		3.06316		246
493		0		493		0		0		0		53600
493		334		159		160		15.0585		3.02646		362
493		373		120		177		22.9476		2.55664		991
493		426		67		212		17.3949		2.60152		557
493		449		44		225		16.1692		2.90095		505
493		469		24		234		24.4771		2.47704		1051
493		489		4		246		36.1983		8.02807		302
493		493		0		248		14.5673		0		232
494		0		494		0		0		0		54279
494		334		160		160		14.0521		2.72215		334
494		373		121		177		23.4644		2.69463		852
494		426		68		212		16.5038		2.3886		552
494		449		45		225		16.1428		2.59785		449
494		469		25		234		21.9702		2.3328		903
494		489		5		246		13.3575		2.97342		231
495		0		495		0		0		0		54278
495		334		161		160		14.2659		2.8298		286
495		373		122		177		23.0466		2.67224		869
495		426		69		212		18.019		2.56397		535
495		449		46		225		17.2582		2.85483		461
495		469		26		234		23.3103		2.43748		926
495		489		6		246		13.3575		2.99497		214
495		495		0		249		7.07107		0		31
496		0		496		0		0		0		54135
496		334		162		160		13.8211		3.13198		298
496		373		123		177		22.6636		2.60255		860
496		426		70		212		18.5512		2.60033		529
496		449		47		225		19.3887		3.10671		490
496		469		27		234		23.7627		2.35201		923
496		489		7		246		13.6134		3.11007		235
496		495		1		249		15.8631		0		130
497		0		497		0		0		0		53345
497		334		163		160		15.5663		3.08759		300
497		373		124		177		22.9464		2.62563		980
497		426		71		212		19.7562		2.70566		601
497		449		48		225		20.3197		2.97722		533
497		469		28		234		26.3263		2.45787		1073
497		489		8		246		15.8055		3.03839		270
497		495		2		249		15.7386		0		375
497		497		0		250		7.23543		0		117
497		497		0		251		3.5		0		6
498		0		498		0		0		0		54022
498		334		164		160		12.5559		2.37029		259
498		373		125		177		22.5049		2.63198		839
498		426		72		212		18.8894		2.53733		556
498		449		49		225		18.0532		2.73841		446
498		469		29		234		19.4962		2.2027		814
498		489		9		246		14.8041		2.71526		230
498		495		3		249		17.9069		5.1574		434
499		0		499		0		0		0		53983
499		334		165		160		10.8894		2.35097		217
499		373		126		177		22.193		2.56623		837
499		426		73		212		17.9152		2.42824		542
499		449		50		225		18.1516		2.82659		451
499		469		30		234		24.0495		2.71036		861
499		489		10		246		12.0781		2.55083		228
499		495		4		249		18.2907		4.14382		481
500		0		500		0		0		0		54088
500		334		166		160		11.3974		2.75598		201
500		373		127		177		22.3678		2.64374		835
500		426		74		212		18.0343		2.49422		483
500		449		51		225		17.4496		2.68479		457
500		469		31		234		22.499		2.47416		789
500		489		11		246		12.0781		2.55083		218
500		495		5		249		19.5948		3.81622		529
501		0		501		0		0		0		53426
501		334		167		160		11.6998		2.7063		236
501		373		128		177		23.5098		2.69027		949
501		426		75		212		18.0601		2.48046		530
501		449		52		225		19.1532		2.86202		518
501		469		32		234		24.1032		2.57028		927
501		489		12		246		11.1119		2.56701		231
501		495		6		249		21.5973		3.61633		666
501		501		0		252		8.1199		0		99
501		501		0		253		7.13507		0		18
502		0		502		0		0		0		54002
502		334		168		160		10.1467		2.32051		172
502		373		129		177		22.1775		2.51699		833
502		426		76		212		17.1731		2.46854		487
502		449		53		225		17.511		2.7583		451
502		469		33		234		21.4044		2.37893		771
502		489		13		246		10.0472		2.4756		171
502		495		7		249		21.5547		3.45957		713
503		0		503		0		0		0		54027
503		334		169		160		10.1097		2.55623		193
503		373		130		177		22.473		2.7197		803
503		426		77		212		17.2165		2.42947		493
503		449		54		225		17.5933		2.73104		473
503		469		34		234		20.978		2.62138		738
503		489		14		246		10.0472		2.55778		174
503		495		8		249		22.3066		3.34882		699
504		0		504		0		0		0		53907
504		334		170		160		9.77885		2.53668		167
504		373		131		177		22.7518		2.75124		853
504		426		78		212		16.4874		2.53761		483
504		449		55		225		17.4519		2.67745		486
504		469		35		234		21.1206		2.55717		715
504		489		15		246		9.23978		2.43278		166
504		495		9		249		23.4511		3.3494		823
505		0		505		0		0		0		53307
505		334		171		160		28.7674		7.60879		199
505		373		132		177		22.8824		2.6479		932
505		426		79		212		17.8541		2.59042		544
505		449		56		225		18.1735		3.00552		546
505		469		36		234		21.8285		2.62024		760
505		489		16		246		27.2858		6.11659		188
505		495		10		249		24.4119		3.28228		946
505		505		0		254		12.5477		0		178
506		0		506		0		0		0		54064
506		334		172		160		10.0002		2.04501		121
506		373		133		177		21.6785		2.64372		774
506		426		80		212		16.1525		2.39108		491
506		449		57		225		16.9923		2.57755		450
506		469		37		234		20.5061		2.71111		600
506		489		17		246		9.7971		2.41903		118
506		495		11		249		23.8012		3.07268		982
507		0		507		0		0		0		54014
507		334		173		160		8.67551		2.7282		119
507		373		134		177		22.9436		2.84493		833
507		426		81		212		17.1121		2.58827		503
507		449		58		225		17.246		2.64322		466
507		469		38		234		19.3568		2.86956		537
507		489		18		246		7.66744		2.45454		119
507		495		12		249		24.2071		3.06767		1009
508		0		508		0		0		0		54104
508		334		174		160		9.01739		2.93058		119
508		373		135		177		22.6303		2.7775		763
508		426		82		212		17.4105		2.6318		492
508		449		59		225		17.5392		2.60873		476
508		469		39		234		17.4151		2.69921		464
508		489		19		246		7.47575		2.4645		119
508		495		13		249		24.8279		3.12324		1063
509		0		509		0		0		0		53659
509		334		175		160		9.6261		3.15083		143
509		373		136		177		23.3344		2.73859		934
509		426		83		212		18.3134		2.65919		565
509		449		60		225		19.1166		2.96275		539
509		469		40		234		17.5396		2.81933		508
509		489		20		246		22.2345		5.99563		137
509		495		14		249		24.7012		2.92013		1115
510		0		510		0		0		0		54448
510		334		176		160		7.38196		2.79246		47
510		373		137		177		22.0708		2.59133		811
510		426		84		212		17.1251		2.46121		499
510		449		61		225		16.8548		2.78412		446
510		469		41		234		17.7175		2.90793		203
510		489		21		246		7.74128		1.88394		44
510		495		15		249		25.3792		2.54945		1102
511		0		511		0		0		0		54474
511		334		177		160		5.2793		0.377638		39
511		373		138		177		23.2607		2.88589		780
511		426		85		212		17.4469		2.55857		520
511		449		62		225		17.4742		2.73254		460
511		469		42		234		15.461		2.53537		168
511		489		22		246		6.35428		3.50627		38
511		495		16		249		25.9091		2.58424		1121
512		0		512		0		0		0		54514
512		334		178		160		4.17683		0.458266		26
512		373		139		177		22.5815		2.75965		816
512		426		86		212		17.6742		2.67344		499
512		449		63		225		18.254		2.72459		463
512		469		43		234		17.7579		4.15592		136
512		495		17		249		25.708		2.48255		1146
513		0		513		0		0		0		54018
513		373		140		177		24.1783		2.76776		931
513		426		87		212		18.8269		2.77701		559
513		449		64		225		19.7824		3.21527		530
513		469		44		234		12.3362		3.76937		211
513		495		18		249		26.0199		3.3529		1253
513		513		0		255		10.4403		0		98
514		0		514		0		0		0		54651
514		373		141		177		22.1097		2.69628		755
514		426		88		212		16.8678		2.58378		485
514		449		65		225		17.2177		2.94099		455
514		469		45		234		11.6308		2.50766		51
514		495		19		249		27.4566		3.28761		1203
515		0		515		0		0		0		54599
515		373		142		177		21.2381		2.63402		791
515		426		89		212		18.0458		2.81412		512
515		449		66		225		17.7878		2.76449		467
515		469		46		234		4.4022		1.61016		4
515		495		20		249		27.0159		3.29726		1221
515		515		0		256		1.79505		0		6
516		0		516		0		0		0		54621
516		373		143		177		22.3653		2.77706		789
516		426		90		212		17.9321		2.83662		497
516		449		67		225		18.1446		2.75503		470
516		495		21		249		26.9124		3.30946		1223
517		0		517		0		0		0		54059
517		373		144		177		22.6998		2.68849		905
517		426		91		212		17.7212		2.73902		548
517		449		68		225		18.5796		3.17173		516
517		495		22		249		27.9255		3.30523		1352
517		517		0		257		8.36841		0		141
517		517		0		258		7.07107		0		79
518		0		518		0		0		0		54719
518		373		145		177		20.6875		2.474		782
518		426		92		212		16.5223		2.4248		482
518		449		69		225		17.6781		2.66772		447
518		495		23		249		27.0278		3.25202		1170
519		0		519		0		0		0		54733
519		373		146		177		21.7938		2.73075		747
519		426		93		212		16.6979		2.62741		477
519		449		70		225		17.4017		2.62785		484
519		495		24		249		25.7596		3.19084		1159
520		0		520		0		0		0		54719
520		373		147		177		20.4362		2.54472		764
520		426		94		212		16.7846		2.66511		469
520		449		71		225		17.1902		2.57827		476
520		495		25		249		25.7356		3.13788		1172
521		0		521		0		0		0		54370
521		373		148		177		21.1551		2.58468		857
521		426		95		212		17.8552		2.70079		528
521		449		72		225		18.1262		2.65256		517
521		495		26		249		26.3948		3.19141		1278
521		521		0		259		2.06155		0		8
521		521		0		260		8.06226		0		42
522		0		522		0		0		0		54794
522		373		149		177		20.8195		2.60822		744
522		426		96		212		15.6831		2.4864		476
522		449		73		225		16.4831		2.43648		458
522		495		27		249		25.9422		2.99406		1128
523		0		523		0		0		0		54803
523		373		150		177		19.7227		2.54234		722
523		426		97		212		16.1285		2.64079		473
523		449		74		225		16.8113		2.60824		485
523		495		28		249		23.8673		3.06659		1117
524		0		524		0		0		0		54844
524		373		151		177		20.7676		2.66509		704
524		426		98		212		15.6758		2.42271		468
524		449		75		225		15.9538		2.58223		477
524		495		29		249		23.6896		3.055		1107
525		0		525		0		0		0		54263
525		373		152		177		21.7917		2.72287		857
525		426		99		212		16.3431		2.57894		515
525		449		76		225		16.7282		2.54776		516
525		495		30		249		25.3446		3.04054		1210
525		525		0		261		28.627		0		81
525		525		0		262		10.0328		0		158
526		0		526		0		0		0		54865
526		373		153		177		20.5111		2.62704		665
526		426		100		212		15.4271		2.44837		493
526		449		77		225		16.3234		2.64761		461
526		495		31		249		24.1647		2.96859		1116
527		0		527		0		0		0		54803
527		373		154		177		20.5152		2.64716		734
527		426		101		212		16.4445		2.7469		469
527		449		78		225		15.8887		2.64301		478
527		495		32		249		23.8247		3.00575		1116
528		0		528		0		0		0		54873
528		373		155		177		20.3245		2.61817		708
528		426		102		212		14.9214		2.3405		484
528		449		79		225		14.7033		2.46786		438
528		495		33		249		24.0801		3.0084		1097
529		0		529		0		0		0		54890
529		373		156		177		20.4133		2.58551		698
529		426		103		212		15.0665		2.50309		460
529		449		80		225		15.4087		2.56203		453
529		495		34		249		24.2639		3.01415		1099
530		0		530		0		0		0		54186
530		373		157		177		22.0161		2.74215		830
530		426		104		212		17.9664		2.54367		534
530		449		81		225		17.4851		2.87012		502
530		495		35		249		24.8944		3.1011		1192
530		530		0		263		11.5963		0		277
530		530		0		264		8.43274		0		78
530		530		0		265		0		0		1
531		0		531		0		0		0		54593
531		373		158		177		22.2176		2.77411		730
531		426		105		212		15.0755		2.46294		484
531		449		82		225		15.5157		2.63799		413
531		495		36		249		23.7006		2.45981		1110
531		530		1		263		10.926		2.31818		270
532		0		532		0		0		0		54566
532		373		159		177		19.9904		2.53076		710
532		426		106		212		14.8367		2.33985		482
532		449		83		225		14.7151		2.61518		401
532		495		37		249		23.5837		2.4212		1119
532		530		2		263		12.1138		2.32223		322
533		0		533		0		0		0		54544
533		373		160		177		23.353		3.10705		723
533		426		107		212		16.5675		2.57315		484
533		449		84		225		15.8871		2.71715		428
533		495		38		249		24.3606		2.53742		1118
533		530		3		263		11.2229		2.3472		300
533		533		0		266		1.11803		0		3
534		0		534		0		0		0		53950
534		373		161		177		22.4575		2.74887		861
534		426		108		212		20.9933		3.3412		537
534		449		85		225		17.3037		2.78685		466
534		495		39		249		25.4877		2.58404		1228
534		530		4		263		13.344		2.5068		423
534		534		0		267		9.05539		0		91
534		534		0		268		7.03356		0		44
535		0		535		0		0		0		54541
535		373		162		177		22.7896		2.9457		661
535		426		109		212		15.8179		2.25126		485
535		449		86		225		15.1041		2.46769		397
535		495		40		249		25.8633		2.70084		1132
535		530		5		263		13.4758		2.29548		384
536		0		536		0		0		0		54437
536		373		163		177		22.5616		2.92823		757
536		426		110		212		15.9665		2.68317		431
536		449		87		225		15.7705		2.67185		410
536		495		41		249		25.7367		2.68863		1106
536		530		6		263		14.3084		2.48145		459
537		0		537		0		0		0		54443
537		373		164		177		21.1283		2.67156		740
537		426		111		212		15.7944		2.5768		506
537		449		88		225		15.5643		2.67667		415
537		495		42		249		25.3415		2.6425		1099
537		530		7		263		15.0326		2.58942		397
538		0		538		0		0		0		53885
538		373		165		177		21.7156		2.73413		859
538		426		112		212		16.807		2.4449		549
538		449		89		225		17.7115		2.87006		440
538		495		43		249		26.7748		3.01312		1193
538		530		8		263		17.8035		2.91049		642
538		538		0		269		5.75202		0		25
538		538		0		270		1.88679		0		7
539		0		539		0		0		0		54481
539		373		166		177		21.0537		2.80312		651
539		426		113		212		16.8789		2.52758		451
539		449		90		225		16.7149		2.6789		398
539		495		44		249		26.418		2.74733		1100
539		530		9		263		17.6107		2.73708		519
540		0		540		0		0		0		54297
540		373		167		177		20.777		2.73169		734
540		426		114		212		15.9893		2.61226		482
540		449		91		225		16.3265		2.63999		412
540		495		45		249		26.141		2.69776		1113
540		530		10		263		18.935		2.84758		561
540		540		0		271		0		0		1
541		0		541		0		0		0		54404
541		373		168		177		21.1216		2.68942		714
541		426		115		212		14.7975		2.46325		401
541		449		92		225		14.4836		2.57719		363
541		495		46		249		25.3908		2.62648		1082
541		530		11		263		19.4348		2.78539		636
542		0		542		0		0		0		53774
542		373		169		177		22.1525		2.80627		835
542		426		116		212		17.8943		2.78889		535
542		449		93		225		17.3754		2.9456		443
542		495		47		249		26.1368		2.67781		1159
542		530		12		263		20.7714		2.6736		827
542		542		0		272		3.53553		0		23
542		542		0		273		2		0		4
543		0		543		0		0		0		54248
543		373		170		177		21.2483		2.77524		678
543		426		117		212		16.1735		2.44066		483
543		449		94		225		35.6948		6.28017		380
543		495		48		249		25.3075		2.6383		1055
543		530		13		263		20.378		2.54611		756
544		0		544		0		0		0		54363
544		373		171		177		20.9162		2.79046		619
544		426		118		212		15.6596		2.8741		409
544		449		95		225		15.9946		2.7529		390
544		495		49		249		25.5766		2.66561		1049
544		530		14		263		19.9843		2.45277		770
545		0		545		0		0		0		54160
545		373		172		177		21.4851		2.93201		703
545		426		119		212		16.9716		2.68076		469
545		449		96		225		16.6862		2.87697		415
545		495		50		249		25.161		2.65003		1038
545		530		15		263		21.9424		2.52616		815
546		0		546		0		0		0		53740
546		373		173		177		21.6609		2.81284		767
546		426		120		212		17.2473		2.73746		507
546		449		97		225		17.1279		2.75071		459
546		495		51		249		25.4368		2.9324		1113
546		530		16		263		24.2885		2.567		996
546		546		0		274		3.60555		0		8
546		546		0		275		38.0789		0		10
547		0		547		0		0		0		54334
547		373		174		177		20.6622		2.76284		650
547		426		121		212		15.8554		2.48002		424
547		449		98		225		16.6743		2.6565		388
547		495		52		249		25.404		2.82312		935
547		530		17		263		22.6638		2.47554		869
548		0		548		0		0		0		54389
548		373		175		177		18.7005		2.74032		530
548		426		122		212		16.1822		2.60798		446
548		449		99		225		17.1033		2.68628		419
548		495		53		249		25.0866		2.70155		966
548		530		18		263		22.3213		2.45863		850
549		0		549		0		0		0		54200
549		373		176		177		19.7585		2.7796		642
549		426		123		212		14.9747		2.50199		383
549		449		100		225		16.0609		2.54287		406
549		495		54		249		25.5702		2.8087		978
549		530		19		263		23.1475		2.55183		862
549		549		0		276		18.7328		0		129
550		0		550		0		0		0		53198
550		373		177		177		19.9873		2.69617		672
550		426		124		212		17.1623		2.85803		496
550		449		101		225		17.022		2.86484		448
550		495		55		249		26.1054		3.10828		1148
550		530		20		263		23.6075		2.57852		1052
550		549		1		276		19.3071		3.73653		291
550		550		0		277		32.2762		0		263
550		550		0		278		7.07107		0		32
551		0		551		0		0		0		54132
551		373		178		177		18.4625		2.59251		589
551		426		125		212		15.6564		2.50557		403
551		449		102		225		16.5635		2.41466		389
551		495		56		249		26.026		2.70505		969
551		530		21		263		22.5756		2.56111		865
551		549		2		276		14.9573		2.78181		253
552		0		552		0		0		0		54128
552		373		179		177		17.622		2.63849		494
552		426		126		212		13.9681		2.59138		391
552		449		103		225		14.6631		2.67926		373
552		495		57		249		25.0148		2.70425		972
552		530		22		263		22.0157		2.47766		883
552		549		3		276		16.9024		2.99625		359
553		0		553		0		0		0		54043
553		373		180		177		17.4218		2.65421		536
553		426		127		212		15.9959		2.85687		403
553		449		104		225		15.9252		2.66417		394
553		495		58		249		24.4585		2.66252		971
553		530		23		263		22.3604		2.584		889
553		549		4		276		15.9833		2.70493		364
554		0		554		0		0		0		53379
554		373		181		177		18.9086		2.78046		578
554		426		128		212		15.5364		2.696		487
554		449		105		225		16.5913		2.70572		415
554		495		59		249		25.1225		2.772		1075
554		530		24		263		23.9418		2.56835		1076
554		549		5		276		19.9246		2.68434		490
554		554		0		279		7.10901		0		100
555		0		555		0		0		0		54070
555		373		182		177		17.0301		2.51884		473
555		426		129		212		15.4094		2.33635		426
555		449		106		225		15.6693		2.6486		369
555		495		60		249		24.4222		2.68972		954
555		530		25		263		22.832		2.6148		838
555		549		6		276		17.7529		2.63285		470
556		0		556		0		0		0		54010
556		373		183		177		16.2496		2.57371		437
556		426		130		212		15.7174		2.76779		383
556		449		107		225		15.5407		2.60352		377
556		495		61		249		24.5671		2.70315		946
556		530		26		263		23.0701		2.56145		861
556		549		7		276		18.4245		2.84807		577
556		556		0		280		3.07739		0		9
557		0		557		0		0		0		53953
557		373		184		177		16.9068		2.71692		452
557		426		131		212		14.8586		2.65299		423
557		449		108		225		14.0017		2.62473		321
557		495		62		249		24.1954		2.69051		954
557		530		27		263		22.0902		2.46557		830
557		549		8		276		20.7112		2.76934		667
558		0		558		0		0		0		53393
558		373		185		177		16.5483		2.61078		485
558		426		132		212		16.8025		2.68568		509
558		449		109		225		16.8796		2.97523		419
558		495		63		249		24.136		2.74154		1032
558		530		28		263		23.8779		2.56462		950
558		549		9		276		40.276		5.32843		810
558		558		0		281		1		0		2
559		0		559		0		0		0		54024
559		373		186		177		16.1463		2.48148		400
559		426		133		212		15.5252		2.59199		377
559		449		110		225		14.6601		2.6375		344
559		495		64		249		23.2602		2.62969		934
559		530		29		263		21.8484		2.4446		729
559		549		10		276		20.337		2.63715		792
560		0		560		0		0		0		53972
560		373		187		177		14.3369		2.56392		309
560		426		134		212		16.107		2.53185		468
560		449		111		225		14.4831		2.61723		340
560		495		65		249		22.9701		2.51827		938
560		530		30		263		21.0102		2.67326		716
560		549		11		276		23.3076		2.59354		857
561		0		561		0		0		0		53991
561		373		188		177		14.9949		2.79057		349
561		426		135		212		14.9221		2.64055		379
561		449		112		225		15.312		2.70811		359
561		495		66		249		22.8721		2.54278		944
561		530		31		263		20.1792		2.55618		670
561		549		12		276		25.0382		2.73159		908
562		0		562		0		0		0		53337
562		373		189		177		16.1347		2.76984		408
562		426		136		212		17.5788		2.8377		537
562		449		113		225		25.1745		4.50552		417
562		495		67		249		23.4702		2.59446		1021
562		530		32		263		21.1987		2.53443		783
562		549		13		276		26.2969		3.0099		1087
562		562		0		282		2.33331		0		10
563		0		563		0		0		0		54133
563		373		190		177		14.3258		2.58703		313
563		426		137		212		14.54		2.19387		384
563		449		114		225		15.2804		2.38314		333
563		495		68		249		23.0928		2.57196		934
563		530		33		263		18.8824		2.5013		544
563		549		14		276		25.3803		2.67083		959
564		0		564		0		0		0		54104
564		373		191		177		11.3977		2.38207		187
564		426		138		212		15.482		2.54115		459
564		449		115		225		35.328		6.64033		339
564		495		69		249		35.9669		4.22447		964
564		530		34		263		15.7282		2.50378		508
564		549		15		276		25.0612		2.6183		1039
565		0		565		0		0		0		54217
565		373		192		177		14.7966		3.76385		266
565		426		139		212		14.5978		2.57607		377
565		449		116		225		14.9924		2.70024		341
565		495		70		249		23.6645		2.64828		936
565		530		35		263		16.6407		2.58146		480
565		549		16		276		25.4903		2.76377		983
566		0		566		0		0		0		53370
566		373		193		177		15.3768		3.08548		307
566		426		140		212		17.0669		2.81614		530
566		449		117		225		15.9882		2.88862		375
566		495		71		249		24.3871		2.65235		1036
566		530		36		263		17.2137		2.46293		611
566		549		17		276		37.2456		2.9645		1206
566		566		0		283		30.7743		0		165
567		0		567		0		0		0		54305
567		373		194		177		12.6045		3.00276		146
567		426		141		212		14.891		2.41509		409
567		449		118		225		14.6624		2.67124		342
567		495		72		249		24.2448		2.7463		932
567		530		37		263		16.2039		2.84365		311
567		549		18		276		26.2248		2.60335		1155
568		0		568		0		0		0		54404
568		373		195		177		8.23847		7.69035		81
568		426		142		212		15.167		2.55578		422
568		449		119		225		15.228		2.65886		352
568		495		73		249		24.3568		2.75383		954
568		530		38		263		12.7438		2.66645		224
568		549		19		276		26.3632		2.52458		1163
569		0		569		0		0		0		54498
569		373		196		177		8.14603		3.27953		83
569		426		143		212		15.2079		2.58155		366
569		449		120		225		15.3852		2.67627		320
569		495		74		249		23.7702		2.68342		922
569		530		39		263		15.5194		4.86281		266
569		549		20		276		26.4884		2.60685		1145
570		0		570		0		0		0		54000
570		373		197		177		7.68277		2.85477		84
570		426		144		212		16.5899		2.72333		482
570		449		121		225		17.4658		3.30896		392
570		495		75		249		24.5041		2.67874		1045
570		530		40		263		14.2102		2.65786		250
570		549		21		276		40.2557		3.74895		1331
570		570		0		284		39.7292		0		16
571		0		571		0		0		0		54696
571		426		145		212		14.9711		2.35602		426
571		449		122		225		15.4123		2.64709		332
571		495		76		249		23.7463		2.70393		914
571		549		22		276		27.8823		2.84317		1232
572		0		572		0		0		0		54783
572		426		146		212		15.8853		2.59724		361
572		449		123		225		15.4016		2.87326		330
572		495		77		249		22.7299		2.59027		902
572		549		23		276		28.5422		2.82518		1221
572		572		0		285		1.5		0		3
573		0		573		0		0		0		54684
573		426		147		212		15.0405		2.59948		427
573		449		124		225		15.0415		2.80819		329
573		495		78		249		22.7152		2.6225		907
573		549		24		276		27.8286		2.72176		1253
574		0		574		0		0		0		54268
574		426		148		212		16.3238		2.57537		490
574		449		125		225		16.5861		2.94376		368
574		495		79		249		22.5305		2.66695		997
574		549		25		276		27.8397		2.73827		1379
574		574		0		286		12.4393		0		98
575		0		575		0		0		0		54846
575		426		149		212		15.1336		2.42824		438
575		449		126		225		14.8681		2.63765		313
575		495		80		249		21.9752		2.47968		896
575		549		26		276		26.6686		2.56616		1107
576		0		576		0		0		0		54870
576		426		150		212		15.5789		2.62517		372
576		449		127		225		15.6052		2.87257		317
576		495		81		249		21.524		2.47396		925
576		549		27		276		26.2166		2.49139		1116
577		0		577		0		0		0		54807
577		426		151		212		16.0748		2.71627		414
577		449		128		225		15.8229		2.736		340
577		495		82		249		21.2491		2.46006		902
577		549		28		276		25.6619		2.43562		1137
578		0		578		0		0		0		54162
578		426		152		212		16.4992		2.65662		473
578		449		129		225		17.238		2.86017		372
578		495		83		249		22.9752		2.6694		1013
578		549		29		276		25.9156		2.59103		1271
578		578		0		287		31.2942		0		309
579		0		579		0		0		0		54865
579		426		153		212		16.2379		2.55923		427
579		449		130		225		15.6234		2.68791		318
579		495		84		249		22.3095		2.56786		908
579		549		30		276		24.792		2.49602		1082
580		0		580		0		0		0		54824
580		426		154		212		14.6972		2.47284		377
580		449		131		225		15.8919		2.70904		338
580		495		85		249		22.2556		2.57863		949
580		549		31		276		24.3051		2.43338		1112
581		0		581		0		0		0		54834
581		426		155		212		15.9687		2.72774		402
581		449		132		225		15.7433		2.75374		350
581		495		86		249		22.2173		2.52344		926
581		549		32		276		24.387		2.39495		1088
582		0		582		0		0		0		54342
582		426		156		212		16.0545		2.73726		470
582		449		133		225		16.8313		2.69756		393
582		495		87		249		23.2878		2.65192		1019
582		549		33		276		25.6658		2.50983		1240
582		582		0		288		34.4201		0		120
582		582		0		289		3		0		16
583		0		583		0		0		0		54856
583		426		157		212		14.8462		2.43828		414
583		449		134		225		15.4424		2.75381		349
583		495		88		249		22.3039		2.48445		925
583		549		34		276		24.3113		2.42034		1056
584		0		584		0		0		0		54936
584		426		158		212		14.6571		2.57387		363
584		449		135		225		14.4933		2.60938		342
584		495		89		249		22.5951		2.59929		920
584		549		35		276		24.0732		2.41356		1039
585		0		585		0		0		0		54867
585		426		159		212		14.7101		2.61868		394
585		449		136		225		15.0641		2.75121		364
585		495		90		249		23.0533		2.66013		914
585		549		36		276		24.1883		2.43105		1061
586		0		586		0		0		0		54471
586		426		160		212		16.2751		2.69276		485
586		449		137		225		16.0099		2.86384		405
586		495		91		249		22.9115		2.6669		981
586		549		37		276		25.0612		2.56388		1191
586		586		0		290		6.78263		0		67
587		0		587		0		0		0		54870
587		426		161		212		14.7223		2.41787		411
587		449		138		225		14.1184		2.62064		329
587		495		92		249		22.6205		2.61099		908
587		549		38		276		23.8253		2.53365		1068
587		587		0		291		3.5		0		14
588		0		588		0		0		0		54921
588		426		162		212		15.0895		2.50696		353
588		449		139		225		14.6963		2.8247		360
588		495		93		249		22.5705		2.59182		885
588		549		39		276		23.2813		2.36064		1031
588		587		1		291		9.6453		0		50
589		0		589		0		0		0		54809
589		426		163		212		14.1947		2.60451		371
589		449		140		225		13.4316		2.53304		358
589		495		94		249		22.2389		2.55794		882
589		549		40		276		23.5373		2.46205		1076
589		587		2		291		14.8805		0		104
590		0		590		0		0		0		54162
590		426		164		212		16.7557		2.66268		454
590		449		141		225		16.1299		2.92671		418
590		495		95		249		22.9557		2.71203		975
590		549		41		276		26.2549		2.68016		1250
590		587		3		291		15.1688		10.6124		283
590		590		0		292		31.5312		0		58
591		0		591		0		0		0		54573
591		426		165		212		14.2793		2.38649		402
591		449		142		225		16.1299		2.92671		339
591		495		96		249		22.0281		2.547		870
591		549		42		276		24.923		2.60294		1077
591		587		4		291		17.2448		4.39767		339
592		0		592		0		0		0		54588
592		426		166		212		14.9254		2.51437		356
592		449		143		225		14.4256		2.80011		303
592		495		97		249		21.2792		2.50868		847
592		549		43		276		24.6056		2.57377		1110
592		587		5		291		18.7225		3.21602		396
593		0		593		0		0		0		54535
593		426		167		212		14.5708		2.48907		372
593		449		144		225		13.5102		2.67009		344
593		495		98		249		21.8001		2.57671		843
593		549		44		276		24.9943		2.6193		1063
593		587		6		291		18.6671		3.1796		443
594		0		594		0		0		0		53924
594		426		168		212		16.1816		2.85021		409
594		449		145		225		16.0596		2.89877		399
594		495		99		249		24.0395		2.81243		963
594		549		45		276		26.1348		2.72112		1215
594		587		7		291		23.1518		3.47987		670
594		594		0		293		6.04862		0		20
595		0		595		0		0		0		54253
595		426		169		212		15.4704		2.55893		383
595		449		146		225		13.6601		2.70638		303
595		495		100		249		23.0123		2.6705		843
595		549		46		276		25.2754		2.56591		1081
595		587		8		291		24.7106		3.4916		737
596		0		596		0		0		0		54246
596		426		170		212		13.7018		2.73038		336
596		449		147		225		12.8836		2.64365		278
596		495		101		249		22.3769		2.65997		852
596		549		47		276		25.2207		2.68771		1047
596		587		9		291		26.9235		3.46058		834
596		596		0		294		2.23607		0		7
597		0		597		0		0		0		54125
597		426		171		212		16.279		2.62774		354
597		449		148		225		13.8332		2.84833		280
597		495		102		249		23.5101		2.74255		891
597		549		48		276		25.2754		2.66172		1048
597		587		10		291		26.9366		3.21335		902
598		0		598		0		0		0		53543
598		426		172		212		16.312		2.83718		381
598		449		149		225		15.4157		2.97387		328
598		495		103		249		22.9164		2.61946		956
598		549		49		276		25.7214		2.67077		1154
598		587		11		291		28.4558		3.28969		1094
598		598		0		295		37.7011		0		111
598		598		0		296		6.02015		0		33
599		0		599		0		0		0		54020
599		426		173		212		16.3833		2.66403		340
599		449		150		225		14.9248		2.96407		262
599		495		104		249		22.499		2.61588		863
599		549		50		276		25.3326		2.70431		1015
599		587		12		291		27.4752		3.40502		1100
600		0		600		0		0		0		53999
600		426		174		212		16.4143		2.59116		317
600		449		151		225		14.377		3.0449		237
600		495		105		249		22.6541		2.62862		869
600		549		51		276		25.285		2.69368		1008
600		587		13		291		27.8328		3.23339		1165
600		600		0		297		2.23607		0		5
601		0		601		0		0		0		53996
601		426		175		212		16.0365		2.65676		304
601		449		152		225		14.7141		2.98486		258
601		495		106		249		21.4213		2.57024		840
601		549		52		276		25.3586		2.70744		990
601		587		14		291		28.4204		3.30229		1212
602		0		602		0		0		0		53099
602		426		176		212		16.0596		2.78642		322
602		449		153		225		16.9523		3.07865		287
602		495		107		249		22.1964		2.59678		939
602		549		53		276		25.1865		2.63029		1105
602		587		15		291		28.6745		3.18289		1364
602		602		0		298		10.6706		0		248
602		602		0		299		12.6293		0		236
603		0		603		0		0		0		53907
603		426		177		212		13.1227		2.67571		280
603		449		154		225		15.0928		2.60942		245
603		495		108		249		21.1302		2.46037		849
603		549		54		276		24.2343		2.55825		942
603		587		16		291		27.721		3.11139		1361
603		602		1		298		6.28034		1.37402		14
603		602		1		299		5.34439		3.27724		2
604		0		604		0		0		0		53909
604		426		178		212		11.1889		2.43468		225
604		449		155		225		12.3542		2.57246		230
604		495		109		249		21.0813		2.49506		828
604		549		55		276		24.496		2.63042		863
604		587		17		291		28.157		2.98496		1374
604		602		2		298		6.46274		3.61935		74
604		602		2		299		10.5512		3.59608		97
605		0		605		0		0		0		53927
605		426		179		212		11.2881		2.54529		221
605		449		156		225		11.6517		2.47716		264
605		495		110		249		20.7197		2.50763		832
605		549		56		276		24.3566		2.65399		854
605		587		18		291		28.0193		3.02231		1428
605		602		3		298		7.6625		2.66377		74
606		0		606		0		0		0		52798
606		426		180		212		12.7456		2.89937		266
606		449		157		225		12.3923		2.57849		273
606		495		111		249		21.3331		2.57992		924
606		549		57		276		27.2679		2.98138		1051
606		587		19		291		29.0202		3.04761		1576
606		602		4		298		37.3726		8.24603		387
606		606		0		300		15.7696		0		325
607		0		607		0		0		0		53884
607		426		181		212		10.8342		2.47976		214
607		449		158		225		12.3923		2.57849		226
607		495		112		249		20.6861		2.42108		821
607		549		58		276		26.493		3.00319		810
607		587		20		291		28.3122		2.47513		1400
607		602		5		298		9.85946		2.04995		245
608		0		608		0		0		0		54141
608		426		182		212		10.8783		2.72992		199
608		449		159		225		10.7042		2.39173		190
608		495		113		249		20.4164		2.41855		807
608		549		59		276		26.8696		3.03212		847
608		587		21		291		28.4898		3.07389		1416
609		0		609		0		0		0		53707
609		426		183		212		9.96223		2.48786		197
609		449		160		225		10.8575		2.60314		212
609		495		114		249		21.0421		2.52638		814
609		549		60		276		26.0094		2.91018		845
609		587		22		291		28.5693		2.51345		1440
609		609		0		301		15.5724		0		385
610		0		610		0		0		0		52775
610		426		184		212		11.2872		2.75251		219
610		449		161		225		10.9158		2.45526		228
610		495		115		249		20.9004		2.52215		902
610		549		61		276		26.9362		2.99282		988
610		587		23		291		29.627		2.47661		1663
610		609		1		301		14.9671		23.6212		557
610		610		0		302		17.2047		0		268
611		0		611		0		0		0		54048
611		426		185		212		8.72869		2.56996		104
611		449		162		225		9.62538		2.17991		147
611		495		116		249		20.8495		2.54761		789
611		549		62		276		25.7471		2.88654		834
611		587		24		291		29.1923		2.48		1571
611		609		2		301		10.0413		1.7737		107
612		0		612		0		0		0		53724
612		426		186		212		10.648		3.94274		189
612		449		163		225		9.34182		2.50218		149
612		495		117		249		28.4708		3.31493		887
612		549		63		276		26.3889		3.02902		756
612		587		25		291		28.9901		2.4398		1563
612		609		3		301		12.8066		3.41124		331
612		612		0		303		0		0		1
613		0		613		0		0		0		53983
613		426		187		212		8.31622		2.2724		121
613		449		164		225		8.48251		2.35711		139
613		495		118		249		20.7754		2.44399		777
613		549		64		276		26.2364		2.95272		774
613		587		26		291		29.3874		3.29154		1585
613		609		4		301		10.9147		2.51389		221
614		0		614		0		0		0		52692
614		426		188		212		11.0513		3.68885		204
614		449		165		225		9.86824		2.58291		164
614		495		119		249		21.6022		2.59259		909
614		549		65		276		26.4138		2.95895		908
614		587		27		291		30.6043		3.38186		1805
614		609		5		301		14.659		3.12443		535
614		614		0		304		15.7535		0		383
615		0		615		0		0		0		53898
615		426		189		212		8.11543		2.6085		73
615		449		166		225		8.13721		2.19445		90
615		495		120		249		20.7926		2.56544		739
615		549		66		276		25.6832		2.8545		735
615		587		28		291		30.0656		3.42098		1723
615		609		6		301		12.3638		2.31814		269
615		614		1		304		7.92327		0		73
616		0		616		0		0		0		53611
616		426		190		212		10.4239		5.15542		133
616		449		167		225		7.12872		2.27526		101
616		495		121		249		20.6094		2.5688		793
616		549		67		276		24.9442		2.70037		786
616		587		29		291		30.1177		3.39607		1748
616		609		7		301		13.6592		2.67941		428
617		0		617		0		0		0		53700
617		426		191		212		7.18241		3.33407		74
617		449		168		225		7.13945		2.16856		101
617		495		122		249		21.5557		2.63603		787
617		549		68		276		24.9848		2.66707		747
617		587		30		291		30.6899		3.36387		1759
617		609		8		301		11.7548		2.26691		266
617		617		0		305		9.74852		0		166
618		0		618		0		0		0		52853
618		426		192		212		13.2203		7.6329		155
618		449		169		225		7.15372		2.17567		96
618		495		123		249		21.9117		2.67649		881
618		549		69		276		25.1141		2.61991		956
618		587		31		291		30.6972		3.37529		1912
618		609		9		301		15.4482		3.00824		575
618		617		1		305		12.1282		0		172
619		0		619		0		0		0		53882
619		426		193		212		6.71785		1.69713		32
619		495		124		249		20.9244		2.50424		802
619		549		70		276		24.0391		2.54372		840
619		587		32		291		29.4396		3.40125		1635
619		609		10		301		13.2883		2.06556		409
620		0		620		0		0		0		54129
620		426		194		212		4.37015		0.820899		20
620		495		125		249		20.5994		2.513		741
620		549		71		276		24.9001		2.65392		795
620		587		33		291		28.2005		3.19642		1609
620		609		11		301		13.2527		2.47856		306
621		0		621		0		0		0		53900
621		426		195		212		4.45116		0.711153		28
621		495		126		249		21.1916		2.62479		791
621		549		72		276		24.8763		2.623		831
621		587		34		291		27.9159		3.17808		1624
621		609		12		301		13.9457		2.57115		425
621		621		0		306		0		0		1
622		0		622		0		0		0		53279
622		495		127		249		21.2153		2.63163		857
622		549		73		276		30.2026		3.19347		1008
622		587		35		291		30.2806		3.14755		1823
622		609		13		301		15.2765		2.45777		553
622		622		0		307		29.9618		0		80
623		0		623		0		0		0		54305
623		495		128		249		20.9551		2.59497		769
623		549		74		276		23.5687		2.56127		756
623		587		36		291		37.0555		3.20979		1619
623		609		14		301		11.6155		1.98792		149
623		622		1		307		23.5847		2.31347		2
624		0		624		0		0		0		54144
624		495		129		249		21.9703		2.66758		746
624		549		75		276		23.6595		2.76559		760
624		587		37		291		28.6425		3.08292		1581
624		609		15		301		14.0116		3.8161		349
624		624		0		308		39.2046		0		20
625		0		625		0		0		0		54317
625		495		130		249		20.4102		2.58778		738
625		549		76		276		25.4527		2.92749		770
625		587		38		291		28.6737		3.11415		1593
625		609		16		301		13.9424		4.50689		182
626		0		626		0		0		0		53118
626		495		131		249		20.1792		2.63154		852
626		549		77		276		29.4797		3.31315		915
626		587		39		291		29.787		3.10074		1813
626		609		17		301		17.6989		3.87219		487
626		626		0		309		13.3417		0		263
626		626		0		310		23.3345		0		152
627		0		627		0		0		0		54166
627		495		132		249		20.0242		2.55189		709
627		549		78		276		29.2969		3.17816		676
627		587		40		291		28.6884		3.12047		1569
627		609		18		301		12.8968		2.16971		338
627		626		1		309		8.3531		1.94764		141
627		626		1		310		14.1722		1.80738		1
628		0		628		0		0		0		54095
628		495		133		249		19.6217		2.52103		743
628		549		79		276		22.3348		2.80275		676
628		587		41		291		28.0893		3.11243		1551
628		609		19		301		11.6217		2.33116		338
628		626		2		309		9.70655		2.58907		197
629		0		629		0		0		0		54384
629		495		134		249		19.343		2.42918		716
629		549		80		276		22.4268		2.73853		717
629		587		42		291		27.9318		2.44312		1544
629		609		20		301		10.3927		3.42252		88
629		626		3		309		9.28527		2.47476		151
630		0		630		0		0		0		53052
630		495		135		249		20.4929		2.58833		840
630		549		81		276		28.9954		3.40976		950
630		587		43		291		29.5308		3.18763		1735
630		609		21		301		18.289		6.2002		445
630		626		4		309		11.5071		3.10423		287
630		630		0		311		12.5241		0		277
630		630		0		312		2.57539		0		14
631		0		631		0		0		0		54052
631		495		136		249		21.1065		2.75457		742
631		549		82		276		28.499		3.31925		773
631		587		44		291		28.4365		3.09862		1563
631		609		22		301		13.4002		2.41547		304
631		626		5		309		9.72107		2.0325		166
632		0		632		0		0		0		54394
632		495		137		249		19.5218		2.43076		741
632		549		83		276		21.5621		2.70219		769
632		587		45		291		28.4165		2.50594		1538
632		626		6		309		9.58691		2.65587		158
633		0		633		0		0		0		54059
633		495		138		249		18.5902		2.45974		686
633		549		84		276		21.4721		2.5577		801
633		587		46		291		29.0836		2.5933		1532
633		626		7		309		11.8472		3.15954		207
633		633		0		313		15.5242		0		303
633		633		0		314		2.5386		0		12
634		0		634		0		0		0		52918
634		495		139		249		40.3786		5.50013		1059
634		549		85		276		29.1013		3.20797		946
634		587		47		291		29.2055		2.53604		1680
634		626		8		309		13.8988		2.84383		309
634		633		1		313		40.3651		18.7738		425
634		633		1		314		14.9454		0		263
635		0		635		0		0		0		54302
635		495		140		249		22.637		2.60195		744
635		549		86		276		28.9569		3.22797		835
635		587		48		291		29.1516		2.63903		1470
635		626		9		309		10.399		2.36074		190
635		633		2		313		7.65179		1.05053		11
635		633		2		314		8.33657		1.94452		48
636		0		636		0		0		0		54128
636		495		141		249		19.2221		2.41977		716
636		549		87		276		29.0362		3.32576		825
636		587		49		291		29.551		2.66472		1446
636		626		10		309		11.5933		2.85626		218
636		633		3		313		11.1033		10.7825		239
636		633		3		314		4.06171		2.32001		28
637		0		637		0		0		0		54383
637		495		142		249		18.4133		2.49859		649
637		549		88		276		28.2242		3.22368		821
637		587		50		291		29.0654		2.64192		1459
637		626		11		309		11.2392		2.49451		203
637		633		4		314		7.31393		3.61435		84
637		637		0		315		0		0		1
638		0		638		0		0		0		53109
638		495		143		249		41.2065		5.84492		1001
638		549		89		276		28.8245		3.16768		978
638		587		51		291		29.1512		2.59106		1564
638		626		12		309		17.3738		3.17802		419
638		633		5		314		30.6492		13.4534		109
638		638		0		316		41.1593		0		302
638		638		0		317		28.2416		0		118
639		0		639		0		0		0		54122
639		495		144		249		21.3329		2.46388		740
639		549		90		276		21.9488		2.53325		883
639		587		52		291		28.7182		2.63657		1387
639		626		13		309		14.3878		2.4947		191
639		633		6		314		5.90406		5.05258		36
639		638		1		316		19.9217		2.58176		241
640		0		640		0		0		0		54454
640		495		145		249		19.1943		2.50963		703
640		549		91		276		22.8424		2.69635		778
640		587		53		291		28.4337		2.59115		1357
640		626		14		309		14.7191		3.39732		261
640		633		7		314		5.85499		4.93383		26
640		638		2		316		9.25166		1.76654		21
641		0		641		0		0		0		54331
641		495		146		249		18.5279		2.45287		662
641		549		92		276		22.9493		2.66369		879
641		587		54		291		28.4153		2.61309		1359
641		626		15		309		15.0915		2.94292		306
641		633		8		314		3.07185		2.26762		9
641		638		3		316		8.12181		4.96629		51
641		641		0		318		1.5		0		3
642		0		642		0		0		0		52796
642		495		147		249		40.6405		5.4897		1175
642		549		93		276		23.126		2.51066		1009
642		587		55		291		28.4444		2.58767		1533
642		626		16		309		19.9895		3.06684		598
642		633		9		314		26.8698		22.2943		254
642		638		4		316		41.4614		8.65681		205
642		642		0		319		6.3707		0		30
643		0		643		0		0		0		54171
643		495		148		249		24.0239		2.38291		711
643		549		94		276		23.1211		2.67123		840
643		587		56		291		28.4471		2.62914		1355
643		626		17		309		18.7872		2.81713		523
644		0		644		0		0		0		54004
644		495		149		249		19.0492		2.53966		639
644		549		95		276		28.3001		3.21124		833
644		587		57		291		28.0691		2.56821		1357
644		626		18		309		18.736		2.77973		566
644		644		0		320		21.4203		0		173
644		644		0		321		3.77359		0		28
645		0		645		0		0		0		53796
645		495		150		249		41.2004		5.49174		886
645		549		96		276		28.2287		3.12033		892
645		587		58		291		28.2464		2.79443		1365
645		626		19		309		18.4748		2.69041		568
645		645		0		322		9.20432		0		93
646		0		646		0		0		0		52669
646		495		151		249		37.2536		3.2705		1032
646		549		97		276		28.4234		2.98657		1025
646		587		59		291		28.1849		2.84459		1479
646		626		20		309		20.8858		2.74115		728
646		645		1		322		29.6973		10.6565		256
646		646		0		323		10.1242		0		189
646		646		0		324		32.6767		0		222
647		0		647		0		0		0		54035
647		495		152		249		21.6923		2.50086		683
647		549		98		276		27.7899		2.79641		885
647		587		60		291		27.6463		2.7814		1333
647		626		21		309		18.6266		2.61944		543
647		645		2		322		11.9527		2.18257		32
647		646		1		323		7.97506		2.54432		89
648		0		648		0		0		0		54127
648		495		153		249		38.525		5.21608		673
648		549		99		276		26.771		2.76112		907
648		587		61		291		27.4217		2.84334		1288
648		626		22		309		18.4651		2.47421		560
648		645		3		322		21.5714		65.4262		37
648		646		2		323		3.8297		1.71713		8
649		0		649		0		0		0		54181
649		495		154		249		19.5922		2.72922		661
649		549		100		276		27.2998		2.84315		885
649		587		62		291		27.4405		2.54332		1289
649		626		23		309		17.8729		2.52282		521
649		646		3		323		6.26404		5.56785		61
649		649		0		325		1		0		2
650		0		650		0		0		0		52575
650		495		155		249		42.5913		5.53291		1055
650		549		101		276		27.3662		2.77838		1055
650		587		63		291		27.0418		2.86633		1404
650		626		24		309		22.4474		2.7283		759
650		646		4		323		12.3748		5.19456		267
650		649		1		325		28.8796		0		215
650		650		0		326		30.6856		0		270
651		0		651		0		0		0		54107
651		495		156		249		35.3387		3.61963		786
651		549		102		276		26.8997		2.57095		936
651		587		64		291		26.231		2.46838		1244
651		626		25		309		17.8451		2.32672		521
651		646		5		323		8.39362		1.58374		5
651		651		0		327		0		0		1
652		0		652		0		0		0		54049
652		495		157		249		20.062		2.95059		648
652		549		103		276		26.472		2.66222		928
652		587		65		291		26.38		2.76882		1313
652		626		26		309		19.3553		2.73307		552
652		652		0		328		14.0431		0		110
653		0		653		0		0		0		53832
653		495		158		249		18.2021		2.55468		629
653		549		104		276		25.8674		2.64266		903
653		587		66		291		26.2449		2.79212		1292
653		626		27		309		17.5404		2.40369		543
653		652		1		328		18.462		4.88178		401
654		0		654		0		0		0		51898
654		495		159		249		40.8111		5.45018		1229
654		549		105		276		26.0427		2.70325		1040
654		587		67		291		25.9414		2.83081		1464
654		626		28		309		21.8402		2.7615		773
654		652		2		328		14.8953		4.86276		533
654		654		0		329		33.6291		0		398
654		654		0		330		5.09902		0		25
654		654		0		331		23.5577		0		240
655		0		655		0		0		0		54261
655		495		160		249		23.8518		2.46815		521
655		549		106		276		25.6463		2.66324		927
655		587		68		291		25.5651		2.82298		1280
655		626		29		309		19.4643		2.45493		598
655		652		3		328		13.6285		1.64971		13
656		0		656		0		0		0		53804
656		495		161		249		26.3393		3.80482		622
656		549		107		276		25.1576		2.58787		879
656		587		69		291		24.9852		2.79473		1251
656		626		30		309		17.1692		2.55326		499
656		652		4		328		21.0556		11.2498		427
656		656		0		332		10.2831		0		118
657		0		657		0		0		0		53948
657		495		162		249		37.2608		5.0479		854
657		549		108		276		24.8142		2.6061		925
657		587		70		291		24.7107		2.70844		1268
657		626		31		309		17.9395		2.64618		572
657		652		5		328		10.8552		1.51855		17
657		656		1		332		5.9142		0		16
658		0		658		0		0		0		52094
658		495		163		249		34.7752		3.03802		1129
658		549		109		276		25.3124		2.57713		1020
658		587		71		291		25.1189		2.86816		1407
658		626		32		309		22.5292		2.73517		846
658		652		6		328		21.6658		10.8292		572
658		656		2		332		16.5252		6.6987		496
658		658		0		333		3.16228		0		11
658		658		0		334		3.56001		0		25
659		0		659		0		0		0		53428
659		495		164		249		32.8576		2.62846		958
659		549		110		276		25.2261		2.66189		863
659		587		72		291		24.4768		2.75045		1265
659		626		33		309		20.1303		2.42113		699
659		652		7		328		13.6699		2.21021		375
659		656		3		332		14.6619		2.28074		12
660		0		660		0		0		0		53751
660		495		165		249		24.6486		2.68069		625
660		549		111		276		24.8149		2.63447		934
660		587		73		291		24.5661		2.40476		1250
660		626		34		309		19.5909		2.497		604
660		652		8		328		14.6812		2.67743		383
660		656		4		332		20.8241		12.4395		53
661		0		661		0		0		0		53867
661		495		166		249		19.0295		2.61831		617
661		549		112		276		24.9362		2.65804		856
661		587		74		291		24.5066		2.3993		1246
661		626		35		309		20.582		2.89267		648
661		652		9		328		12.8065		2.35031		352
661		656		5		332		3.90488		1.92022		14
662		0		662		0		0		0		52019
662		495		167		249		38.5528		5.37899		768
662		549		113		276		25.1057		2.66294		1015
662		587		75		291		24.9534		2.88428		1379
662		626		36		309		22.2748		2.64427		837
662		652		10		328		15.5948		3.0052		535
662		656		6		332		31.0836		10.0325		396
662		662		0		335		18.1246		0		602
662		662		0		336		29.5113		0		49
663		0		663		0		0		0		53755
663		495		168		249		18.6441		2.52603		635
663		549		114		276		24.6312		2.5304		937
663		587		76		291		24.2731		2.41039		1210
663		626		37		309		20.4434		2.78258		627
663		652		11		328		13.5564		2.3657		312
663		656		7		332		15.1679		7.33299		25
663		662		1		335		11.6591		2.00853		96
663		663		0		337		2		0		3
664		0		664		0		0		0		54066
664		495		169		249		20.8107		3.06502		479
664		549		115		276		24.7354		2.63328		865
664		587		77		291		25.2888		2.50677		1243
664		626		38		309		18.5723		2.55994		566
664		652		12		328		14.5828		3.28113		381
665		0		665		0		0		0		53847
665		495		170		249		41.1573		5.43563		676
665		549		116		276		24.5571		2.53894		906
665		587		78		291		25.1576		2.48477		1199
665		626		39		309		16.9102		2.34762		554
665		652		13		328		42.9057		10.1822		321
665		665		0		338		2.36343		0		6
665		665		0		339		41.7776		0		91
666		0		666		0		0		0		52089
666		495		171		249		19.9379		2.66246		766
666		549		117		276		25.4026		2.72921		1006
666		587		79		291		25.7048		2.78827		1377
666		626		40		309		18.92		2.65598		678
666		652		14		328		16.2521		2.95317		543
666		665		1		338		18.5578		26.6935		376
666		665		1		339		41.7776		5.08987		594
666		666		0		340		30.734		0		171
667		0		667		0		0		0		54111
667		495		172		249		15.4587		2.3507		383
667		549		118		276		24.9802		2.58006		931
667		587		80		291		24.4833		2.70559		1196
667		626		41		309		21.1225		3.27321		548
667		652		15		328		12.3946		2.33337		346
667		665		2		338		14.8911		3.94787		15
667		665		2		339		15.5062		2.60636		70
668		0		668		0		0		0		53470
668		495		173		249		32.9532		4.71681		678
668		549		119		276		24.8512		2.64789		861
668		587		81		291		24.8491		2.66196		1227
668		626		42		309		21.4187		3.41024		503
668		652		16		328		41.5802		7.79337		346
668		665		3		338		12.6962		15.7395		83
668		665		3		339		38.1048		20.7499		432
669		0		669		0		0		0		54283
669		495		174		249		19.3713		2.80944		572
669		549		120		276		24.3403		2.58903		903
669		587		82		291		24.212		2.63119		1212
669		626		43		309		15.4274		2.34294		478
669		652		17		328		19.1476		9.07077		127
669		665		4		338		12.9479		3.85759		25
670		0		670		0		0		0		52043
670		495		175		249		40.2161		5.24807		752
670		549		121		276		37.3667		4.14439		992
670		587		83		291		25.3905		2.79471		1363
670		626		44		309		18.3194		2.77248		574
670		652		18		328		40.8616		6.46478		844
670		665		5		338		17.6627		15.4935		384
670		670		0		341		33.0003		0		648
671		0		671		0		0		0		53887
671		495		176		249		18.2655		2.5709		556
671		549		122		276		24.5574		2.54548		863
671		587		84		291		25.4945		2.52003		1221
671		626		45		309		15.8087		2.25353		418
671		652		19		328		22.7801		2.03619		400
671		665		6		338		13.7491		4.39193		52
671		670		1		341		33.0003		2.49475		203
672		0		672		0		0		0		54090
672		495		177		249		18.5293		2.69863		590
672		549		123		276		24.8299		2.65709		856
672		587		85		291		24.3645		2.46056		1185
672		626		46		309		13.8276		2.42288		417
672		652		20		328		30.611		8.96287		137
672		665		7		338		8.89465		4.26044		67
672		670		2		341		36.0064		41.0639		258
673		0		673		0		0		0		54279
673		495		178		249		18.6612		2.74614		412
673		549		124		276		23.44		2.55532		832
673		587		86		291		23.4698		2.42481		1151
673		626		47		309		13.9612		2.47304		398
673		652		21		328		14.5557		3.93446		310
673		670		3		341		30.6927		71.9443		217
673		673		0		342		0		0		1
674		0		674		0		0		0		52759
674		495		179		249		18.9209		2.73866		721
674		549		125		276		23.6057		2.48122		950
674		587		87		291		24.1034		2.82225		1319
674		626		48		309		16.0007		2.62684		551
674		652		22		328		38.1639		7.67225		400
674		670		4		341		41.6684		7.12037		628
674		674		0		343		33.252		0		269
674		674		0		344		2		0		3
675		0		675		0		0		0		54344
675		495		180		249		19.2805		2.74449		608
675		549		126		276		24.0582		2.68769		782
675		587		88		291		23.375		2.72964		1194
675		626		49		309		14.6472		2.27955		345
675		652		23		328		11.2332		2.17734		292
675		670		5		341		9.21548		1.2		30
675		674		1		343		13.0637		3.14423		5
676		0		676		0		0		0		54316
676		495		181		249		15.351		2.54194		378
676		549		127		276		23.6302		2.631		843
676		587		89		291		22.439		2.3291		1119
676		626		50		309		42.4016		7.59218		441
676		652		24		328		10.9166		2.34288		196
676		670		6		341		17.0923		8.28354		243
676		674		2		343		11.4062		10.9486		64
677		0		677		0		0		0		54313
677		495		182		249		19.6445		3.12634		563
677		549		128		276		23.1644		2.59024		795
677		587		90		291		23.272		2.44896		1174
677		626		51		309		35.2979		3.00783		495
677		652		25		328		10.2429		2.5354		241
677		670		7		341		23.4217		22.402		19
678		0		678		0		0		0		52248
678		495		183		249		28.4898		3.92329		663
678		549		129		276		22.8251		2.9165		640
678		587		91		291		22.6907		2.69567		1254
678		626		52		309		32.7987		2.83288		777
678		652		26		328		28.3485		7.08191		268
678		670		8		341		29.7728		22.402		568
678		678		0		345		30.129		0		714
678		678		0		346		41.0559		0		468
679		0		679		0		0		0		54808
679		495		184		249		18.9119		2.87383		530
679		549		130		276		21.0662		2.59574		585
679		587		92		291		21.2991		2.18335		987
679		626		53		309		39.663		3.62632		314
679		670		9		341		19.0662		2.66732		303
679		678		1		345		15.1847		1.53794		73
680		0		680		0		0		0		55082
680		495		185		249		12.6122		2.04979		72
680		549		131		276		22.3301		2.83863		533
680		587		93		291		22.0491		2.57198		981
680		626		54		309		31.9195		5.50553		282
680		670		10		341		36.9491		6.02955		478
680		680		0		347		11.2614		0		144
680		680		0		348		4.30563		0		28
681		0		681		0		0		0		54644
681		495		186		249		20.6885		8.23615		553
681		549		132		276		18.0654		2.7933		535
681		587		94		291		20.8073		2.51869		857
681		626		55		309		40.8855		6.25648		440
681		670		11		341		16.4442		2.53126		513
681		681		0		349		9.19298		0		58
682		0		682		0		0		0		53117
682		495		187		249		17.878		2.62173		589
682		549		133		276		21.249		2.96081		616
682		587		95		291		22.6362		2.72426		883
682		626		56		309		37.0927		3.47206		675
682		670		12		341		33.4374		4.55025		787
682		681		1		349		41.0771		0		794
682		682		0		350		36.6439		0		131
682		682		0		351		2.83824		0		8
683		0		683		0		0		0		54741
683		495		188		249		19.8938		3.67413		386
683		549		134		276		19.5675		2.793		573
683		587		96		291		20.3151		2.40448		720
683		626		57		309		36.0142		2.9982		448
683		670		13		341		20.056		2.55601		564
683		681		2		349		22.8183		2.12697		145
683		682		1		350		16.8758		1.74236		23
684		0		684		0		0		0		54734
684		495		189		249		16.5286		3.01867		450
684		549		135		276		19.1908		2.93578		531
684		587		97		291		20.7137		2.75926		716
684		626		58		309		22.5824		2.73288		341
684		670		14		341		18.9728		2.58944		635
684		681		3		349		28.0538		7.85781		171
684		682		2		350		5.73407		2.07959		14
684		684		0		352		3		0		8
685		0		685		0		0		0		54780
685		495		190		249		19.1331		3.06261		472
685		549		136		276		19.0395		2.85708		582
685		587		98		291		20.7604		2.60812		673
685		626		59		309		15.1065		2.77636		452
685		670		15		341		19.2689		2.61176		611
685		682		3		350		6.16151		4.28752		27
685		684		1		352		1.86339		0		3
686		0		686		0		0		0		53484
686		495		191		249		29.6845		4.85779		549
686		549		137		276		20.8886		2.95713		636
686		587		99		291		21.5458		2.88398		716
686		626		60		309		17.7611		2.86391		568
686		670		16		341		30.2723		3.98711		794
686		682		4		350		34.1323		42.1827		51
686		686		0		353		32.0822		0		802
687		0		687		0		0		0		55359
687		495		192		249		16.0383		2.24079		11
687		549		138		276		20.4899		2.88441		547
687		587		100		291		19.9847		2.55651		631
687		626		61		309		16.7078		2.67851		421
687		670		17		341		20.1419		2.71027		622
687		686		1		353		22.9194		1.61938		9
688		0		688		0		0		0		54619
688		495		193		249		17.5907		11.9111		419
688		549		139		276		19.2492		2.78032		572
688		587		101		291		19.1661		2.58745		609
688		626		62		309		16.4309		2.60036		465
688		670		18		341		18.7983		2.52731		601
688		686		2		353		11.667		8.59252		274
688		688		0		354		6.00521		0		38
688		688		0		355		1.5		0		3
689		0		689		0		0		0		54928
689		495		194		249		12.9632		2.3417		370
689		549		140		276		19.3354		2.75185		499
689		587		102		291		18.922		2.55834		594
689		626		63		309		17.5596		2.69464		523
689		670		19		341		19.6588		2.72277		620
689		686		3		353		6.98631		1.72082		66
690		0		690		0		0		0		53687
690		495		195		249		17.754		2.9991		496
690		549		141		276		21.5238		2.80938		645
690		587		103		291		20.5171		2.73405		687
690		626		64		309		19.6591		2.98256		735
690		670		20		341		19.9794		2.65842		716
690		690		0		356		41.6796		0		392
690		690		0		357		11.2114		0		238
690		690		0		358		2.5		0		4
691		0		691		0		0		0		55238
691		549		142		276		18.7537		2.55225		573
691		587		104		291		19.28		2.45824		577
691		626		65		309		19.1913		2.7773		603
691		670		21		341		18.892		2.48683		607
691		690		1		356		40.9429		6.63353		2
692		0		692		0		0		0		54852
692		549		143		276		18.2406		2.63161		532
692		587		105		291		18.7829		2.59979		586
692		626		66		309		19.5676		2.75422		664
692		670		22		341		18.8765		2.50493		558
692		690		2		356		1.01612		0		2
692		692		0		359		15.7341		0		406
693		0		693		0		0		0		54793
693		549		144		276		18.6177		2.68236		574
693		587		106		291		18.4508		2.56767		618
693		626		67		309		19.2423		2.72718		693
693		670		23		341		18.4668		2.63312		590
693		690		3		356		1.01612		0		2
693		692		1		359		15.1249		0		330
694		0		694		0		0		0		54335
694		549		145		276		19.5482		2.69337		639
694		587		107		291		20.1878		2.7637		657
694		626		68		309		20.5612		2.63041		834
694		670		24		341		20.268		2.76859		694
694		690		4		356		36.4539		1.23302		12
694		692		2		359		15.1249		0		424
694		694		0		360		2.35702		0		5
695		0		695		0		0		0		55142
695		549		146		276		19.339		2.56331		575
695		587		108		291		18.0517		2.59052		577
695		626		69		309		19.2421		2.43108		719
695		670		25		341		18.0969		2.37979		584
695		692		3		359		9.43817		0		3
696		0		696		0		0		0		54848
696		549		147		276		17.8187		2.59144		554
696		587		109		291		17.6495		2.65593		615
696		626		70		309		19.7319		2.42727		702
696		670		26		341		18.4187		2.67292		534
696		692		4		359		15.7613		0		347
697		0		697		0		0		0		54965
697		549		148		276		18.274		2.60669		544
697		587		110		291		18.116		2.65916		568
697		626		71		309		19.7728		2.48838		720
697		670		27		341		17.7922		2.58637		574
697		692		5		359		10.4009		0		226
697		697		0		361		1.5		0		3
698		0		698		0		0		0		54218
698		549		149		276		20.1655		2.73303		641
698		587		111		291		20.8167		2.92632		655
698		626		72		309		24.2598		2.69587		930
698		670		28		341		19.7342		2.69302		676
698		692		6		359		15.3314		0		369
698		698		0		362		12.1655		0		111
699		0		699		0		0		0		55110
699		549		150		276		18.1615		2.63113		545
699		587		112		291		18.4127		2.49977		573
699		626		73		309		21.7934		2.39865		777
699		670		29		341		18.483		2.71733		553
699		698		1		362		6.19724		2.12086		42
700		0		700		0		0		0		54919
700		549		151		276		18.319		2.54977		581
700		587		113		291		18.9456		2.74219		571
700		626		74		309		20.5455		2.43331		786
700		670		30		341		18.3556		2.73388		521
700		698		2		362		6.17431		2.78232		34
700		700		0		363		10.3078		0		188
701		0		701		0		0		0		54931
701		549		152		276		17.4647		2.60857		529
701		587		114		291		18.2523		2.61283		581
701		626		75		309		19.9695		2.41343		781
701		670		31		341		17.428		2.66765		504
701		698		3		362		3.37067		1.92109		13
701		700		1		363		13.6685		0		261
702		0		702		0		0		0		53342
702		549		153		276		19.8841		2.79958		644
702		587		115		291		19.2521		2.74419		612
702		626		76		309		25.3218		2.68909		992
702		670		32		341		29.5424		4.32184		990
702		698		4		362		20.6186		35.8357		252
702		700		2		363		14.5638		0		281
702		702		0		364		30.6533		0		487
703		0		703		0		0		0		55130
703		549		154		276		18.4838		2.69203		567
703		587		116		291		18.1705		2.67396		538
703		626		77		309		21.3692		2.41482		751
703		670		33		341		18.2405		2.64623		468
703		700		3		363		10.3004		0		146
704		0		704		0		0		0		54990
704		549		155		276		16.7413		2.56305		570
704		587		117		291		17.0138		2.57019		546
704		626		78		309		22.106		2.59108		830
704		670		34		341		17.7137		2.62779		556
704		700		4		363		4.84454		0		4
704		704		0		365		8.26982		0		101
704		704		0		366		2		0		3
705		0		705		0		0		0		55152
705		549		156		276		18.7273		2.70999		530
705		587		118		291		18.5039		2.71121		535
705		626		79		309		20.535		2.41763		781
705		670		35		341		17.9358		2.77347		459
705		700		5		363		9.63703		0		143
706		0		706		0		0		0		54265
706		549		157		276		21.3841		3.01928		659
706		587		119		291		19.2135		2.75595		594
706		626		80		309		24.3562		2.62669		1035
706		670		36		341		42.9727		45.2261		861
706		700		6		363		18.0416		13.3722		185
706		706		0		367		0		0		1
707		0		707		0		0		0		55038
707		549		158		276		21.5282		2.87369		599
707		587		120		291		17.8242		2.71634		511
707		626		81		309		23.1247		2.42865		806
707		670		37		341		20.4809		1.99759		509
707		700		7		363		18.0041		5.49094		137
708		0		708		0		0		0		55244
708		549		159		276		18.3177		2.54273		561
708		587		121		291		18.144		2.75079		509
708		626		82		309		23.0294		2.55082		792
708		670		38		341		16.584		4.03247		466
708		700		8		363		15.7449		14.2596		28
709		0		709		0		0		0		55224
709		549		160		276		16.8898		2.57749		496
709		587		122		291		16.3756		2.44499		492
709		626		83		309		24.3164		2.63872		809
709		670		39		341		14.6367		2.26084		420
709		700		9		363		25.2523		4.26428		159
710		0		710		0		0		0		54067
710		549		161		276		19.6714		2.82357		602
710		587		123		291		18.9263		2.91612		539
710		626		84		309		24.299		2.81558		956
710		670		40		341		27.5969		5.26596		466
710		700		10		363		28.5176		4.08528		290
710		710		0		368		29.0736		0		663
710		710		0		369		33.2415		0		17
711		0		711		0		0		0		55369
711		549		162		276		17.8338		2.59324		522
711		587		124		291		16.7024		2.56113		448
711		626		85		309		20.6903		2.2981		719
711		670		41		341		13.7886		2.55849		339
711		700		11		363		12.3373		2.45585		203
712		0		712		0		0		0		55354
712		549		163		276		17.7054		2.64751		488
712		587		125		291		17.9981		2.83618		429
712		626		86		309		18.462		2.57572		621
712		670		42		341		12.5494		2.49879		322
712		700		12		363		13.2622		2.89806		316
712		712		0		370		11.3691		0		67
712		712		0		371		1.5		0		3
713		0		713		0		0		0		55279
713		549		164		276		17.4494		2.82977		499
713		587		126		291		16.8832		2.69941		405
713		626		87		309		19.7849		2.78206		685
713		670		43		341		14.0552		2.59805		342
713		700		13		363		12.0795		2.38466		277
713		712		1		371		8.78413		0		68
713		713		0		372		10.0918		0		45
714		0		714		0		0		0		53842
714		549		165		276		18.6008		2.925		534
714		587		127		291		18.1067		3.0487		453
714		626		88		309		21.0671		2.70574		799
714		670		44		341		27.4105		5.62563		415
714		700		14		363		24.7672		7.19249		473
714		712		2		371		27.1182		0		425
714		713		1		372		8.35999		3.69566		42
714		714		0		373		31.2609		0		617
715		0		715		0		0		0		55531
715		549		166		276		16.7263		2.46274		485
715		587		128		291		16.9123		2.93497		350
715		626		89		309		18.474		2.51011		566
715		670		45		341		14.1658		2.68762		305
715		700		15		363		13.4128		2.20469		332
715		714		1		373		28.4566		1.86232		31
716		0		716		0		0		0		55590
716		549		167		276		16.4308		2.62104		437
716		587		129		291		16.3514		2.8115		360
716		626		90		309		19.4816		2.83261		603
716		670		46		341		12.9361		2.66832		310
716		700		16		363		12.2602		2.64569		269
716		714		2		373		4.17395		2.45164		25
716		716		0		374		1.79506		0		6
717		0		717		0		0		0		55462
717		549		168		276		17.0311		2.7258		492
717		587		130		291		16.9356		2.84332		352
717		626		91		309		15.8204		2.32073		521
717		670		47		341		15.4628		2.78796		326
717		700		17		363		15.7535		3.07828		447
718		0		718		0		0		0		54304
718		549		169		276		18.2784		2.61235		506
718		587		131		291		17.2883		2.91007		380
718		626		92		309		19.2743		2.67899		697
718		670		48		341		15.3865		2.78234		404
718		700		18		363		14.8855		2.48558		499
718		718		0		375		42.9486		0		440
718		718		0		376		32.9752		0		370
719		0		719		0		0		0		55245
719		549		170		276		16.9041		2.49069		470
719		587		132		291		15.3417		2.66149		314
719		626		93		309		17.9158		2.66841		501
719		670		49		341		15.6743		2.61321		377
719		700		19		363		14.2657		2.41608		404
719		718		1		375		41.5523		7.96145		289
720		0		720		0		0		0		55747
720		549		171		276		16.1093		2.56393		409
720		587		133		291		15.0273		2.77722		310
720		626		94		309		15.5441		2.42486		449
720		670		50		341		13.5341		2.63637		312
720		700		20		363		14.33		2.54248		373
721		0		721		0		0		0		55546
721		549		172		276		16.5701		2.63197		473
721		587		134		291		15.3928		2.88114		301
721		626		95		309		16.9386		2.90984		497
721		670		51		341		16.76		2.87187		375
721		700		21		363		13.8759		2.50224		371
721		721		0		377		4.89798		0		37
722		0		722		0		0		0		54673
722		549		173		276		17.7788		2.57773		495
722		587		135		291		16.662		3.01599		350
722		626		96		309		16.1886		2.44641		597
722		670		52		341		16.2102		2.78658		413
722		700		22		363		15.5483		2.83688		519
722		721		1		377		11.4741		7.36196		100
722		722		0		378		34.0075		0		415
722		722		0		379		8.06226		0		38
723		0		723		0		0		0		55601
723		549		174		276		16.4001		2.46936		440
723		587		136		291		15.2054		2.79684		296
723		626		97		309		15.856		2.79079		401
723		670		53		341		15.3208		2.50782		357
723		700		23		363		15.0487		2.51898		388
723		721		2		377		8.66799		2.61329		62
723		722		1		379		6.7566		3.87846		55
724		0		724		0		0		0		55685
724		549		175		276		16.4635		2.59262		410
724		587		137		291		15.1191		2.6834		295
724		626		98		309		13.71		2.38469		326
724		670		54		341		13.8112		2.48067		339
724		700		24		363		15.4365		2.71039		412
724		721		3		377		8.49185		11.7627		3
724		724		0		380		11.6938		0		130
725		0		725		0		0		0		55419
725		549		176		276		16.17		2.65951		453
725		587		138		291		14.9556		2.78102		294
725		626		99		309		17.8746		3.79777		323
725		670		55		341		15.0251		2.70447		368
725		700		25		363		15.5512		2.73153		419
725		721		4		377		32.3125		30.3522		169
725		724		1		380		4.66433		0		6
725		725		0		381		11.4115		0		149
726		0		726		0		0		0		54209
726		549		177		276		18.3509		2.64124		498
726		587		139		291		17.2536		2.92224		341
726		626		100		309		19.4701		3.46642		492
726		670		56		341		34.9996		6.3305		432
726		700		26		363		16.8766		3.65774		495
726		721		5		377		38.9712		5.13014		155
726		724		2		380		40.5769		2.54683		389
726		725		1		381		10.9811		0		298
726		726		0		382		19.7737		0		291
727		0		727		0		0		0		55740
727		549		178		276		16.9759		2.51908		433
727		587		140		291		15.7037		2.73189		296
727		626		101		309		18.8649		3.35854		289
727		670		57		341		14.2683		2.23469		303
727		700		27		363		15.2684		2.73368		267
727		721		6		377		8.05139		1.22638		24
727		724		3		380		20.0463		2.32059		13
727		725		2		381		9.51865		2.33308		190
727		726		1		382		12.3408		3.61618		43
727		727		0		383		1		0		2
728		0		728		0		0		0		55709
728		549		179		276		16.9971		2.84091		389
728		587		141		291		16.06		2.64275		306
728		626		102		309		12.5878		2.64758		237
728		670		58		341		15.2001		2.92147		329
728		700		28		363		17.1368		3.09298		443
728		725		3		381		9.25274		2.40951		187
729		0		729		0		0		0		55803
729		549		180		276		15.3782		2.56869		422
729		587		142		291		16.06		2.79992		312
729		626		103		309		9.89832		2.69905		115
729		670		59		341		13.9472		2.6726		332
729		700		29		363		16.155		2.72013		338
729		725		4		381		7.38272		2.14728		109
729		729		0		384		36.2373		0		169
730		0		730		0		0		0		55776
730		549		181		276		17.0664		2.7707		396
730		587		143		291		16.5153		2.66426		321
730		626		104		309		8.40614		5.60508		90
730		670		60		341		14.8159		2.78795		317
730		700		30		363		16.7705		3.43351		451
730		725		5		381		6.32203		3.09852		16
730		729		1		384		24.665		4.29297		233
731		0		731		0		0		0		54136
731		549		182		276		18.1455		2.82794		463
731		587		144		291		18.3415		2.72788		369
731		626		105		309		11.9788		4.68773		225
731		670		61		341		16.6813		2.88736		433
731		700		31		363		15.8181		3.36237		498
731		725		6		381		13.6772		7.90249		417
731		729		2		384		14.8804		3.30676		417
731		731		0		385		15.7542		0		202
731		731		0		386		29.6057		0		423
731		731		0		387		3.07318		0		17
732		0		732		0		0		0		55923
732		549		183		276		16.681		2.61839		375
732		587		145		291		27.7965		5.57364		346
732		626		106		309		9.67979		2.58913		157
732		670		62		341		15.6883		2.46746		335
732		700		32		363		13.3685		2.79474		246
732		725		7		381		9.99293		2.03364		171
732		732		0		388		12.6415		0		47
733		0		733		0		0		0		55848
733		549		184		276		15.1344		2.56573		373
733		587		146		291		15.9531		2.48446		321
733		670		63		341		13.8346		2.86335		318
733		700		33		363		17.6197		3.73595		490
733		725		8		381		10.7773		3.4838		237
733		732		1		388		5.99995		1.92796		13
734		0		734		0		0		0		56003
734		549		185		276		15.7074		2.74176		301
734		587		147		291		16.007		2.40839		348
734		670		64		341		15.4792		2.74337		319
734		700		34		363		15.3571		2.54325		352
734		725		9		381		10.0702		2.77461		229
734		732		2		388		7.86886		6.51965		48
735		0		735		0		0		0		55096
735		549		186		276		14.4353		2.90827		364
735		587		148		291		17.179		2.34266		396
735		670		65		341		16.709		3.02307		460
735		700		35		363		17.2111		2.93435		535
735		725		10		381		12.7667		2.91938		428
735		735		0		389		8.63547		0		73
735		735		0		390		8.49837		0		67
735		735		0		391		42.0869		0		181
736		0		736		0		0		0		55857
736		549		187		276		13.5507		2.44534		282
736		587		149		291		15.6459		2.34704		355
736		670		66		341		14.874		2.45038		409
736		700		36		363		15.7608		2.56546		420
736		725		11		381		11.2346		2.02934		253
736		735		1		389		6.18694		1.74196		24
737		0		737		0		0		0		56074
737		549		188		276		12.4819		2.78954		293
737		587		150		291		14.6051		2.32859		344
737		670		67		341		15.1648		2.55094		406
737		700		37		363		15.5639		2.61817		419
737		725		12		381		8.61366		4.49926		62
737		737		0		392		1		0		2
738		0		738		0		0		0		55929
738		549		189		276		11.9801		2.39716		274
738		587		151		291		15.1172		2.28983		345
738		670		68		341		15.459		2.7909		346
738		700		38		363		15.6785		2.57148		309
738		725		13		381		10.5285		4.31658		214
738		738		0		393		11.025		0		183
739		0		739		0		0		0		55092
739		549		190		276		13.4149		2.91743		334
739		587		152		291		15.7421		2.30319		390
739		670		69		341		16.4333		2.76921		442
739		700		39		363		16.9842		2.91669		506
739		725		14		381		12.1612		2.61393		329
739		738		1		393		12.2699		4.18597		270
739		739		0		394		5		0		19
739		739		0		395		38.2238		0		218
740		0		740		0		0		0		56051
740		549		191		276		12.7961		2.46976		273
740		587		153		291		15.7421		2.30319		339
740		670		70		341		15.492		2.32292		401
740		700		40		363		16.3676		2.65346		404
740		725		15		381		8.37988		2.0354		93
740		739		1		395		29.0109		2.43477		39
741		0		741		0		0		0		56259
741		549		192		276		12.1584		2.58209		260
741		587		154		291		14.4328		2.2701		313
741		670		71		341		14.3595		2.53667		362
741		700		41		363		14.0284		2.44238		260
741		725		16		381		5.89085		2.84992		50
741		739		2		395		4.15615		1.83423		4
741		741		0		396		8.13941		0		92
742		0		742		0		0		0		56184
742		549		193		276		12.479		2.82125		259
742		587		155		291		15.0349		2.30171		338
742		670		72		341		14.4255		2.53637		336
742		700		42		363		15.4144		3.11718		405
742		725		17		381		6.14235		3.03019		78
743		0		743		0		0		0		55233
743		549		194		276		14.0753		2.85634		287
743		587		156		291		15.4206		2.26686		359
743		670		73		341		16.5192		2.62676		454
743		700		43		363		18.5267		3.024		493
743		725		18		381		11.4081		3.68444		281
743		743		0		397		8.19892		0		133
743		743		0		398		11.694		0		100
743		743		0		399		10.198		0		147
743		743		0		400		8.59261		0		113
744		0		744		0		0		0		56206
744		549		195		276		12.9341		2.63911		259
744		587		157		291		14.1743		2.18204		318
744		670		74		341		14.8682		2.2859		375
744		700		44		363		15.0217		2.52307		267
744		725		19		381		8.57095		2.30642		56
744		743		1		398		8.67427		11.2489		119
745		0		745		0		0		0		56276
745		549		196		276		12.0063		2.66121		237
745		587		158		291		13.9123		2.14686		272
745		670		75		341		14.6037		2.5645		343
745		700		45		363		14.5588		2.87276		410
745		725		20		381		6.108		4.34926		62
746		0		746		0		0		0		56290
746		549		197		276		13.466		2.8894		265
746		587		159		291		14.9662		2.47705		322
746		670		76		341		14.9961		2.57894		338
746		700		46		363		16.6522		2.84319		385
747		0		747		0		0		0		55819
747		549		198		276		15.5869		3.05665		310
747		587		160		291		15.1155		2.30217		348
747		670		77		341		15.1283		2.69515		390
747		700		47		363		17.3537		2.87616		443
747		747		0		401		7.61577		0		66
747		747		0		402		13.2358		0		79
747		747		0		403		10.2267		0		133
747		747		0		404		10.2956		0		12
748		0		748		0		0		0		56073
748		549		199		276		13.8416		2.60949		234
748		587		161		291		14.1		2.25388		289
748		670		78		341		13.9922		2.25949		334
748		700		48		363		15.9864		2.61903		413
748		747		1		403		14.3699		3.62759		257
749		0		749		0		0		0		56273
749		549		200		276		12.8292		2.73184		261
749		587		162		291		13.1067		2.36514		284
749		670		79		341		13.5901		2.33171		308
749		700		49		363		16.0225		2.93955		349
749		747		2		403		11.5246		6.83758		125
750		0		750		0		0		0		56253
750		549		201		276		12.3977		2.61031		270
750		587		163		291		13.1629		2.33918		283
750		670		80		341		13.4237		2.26376		255
750		700		50		363		12.0551		3.97469		290
750		747		3		403		10.5475		3.15546		234
750		750		0		405		4.54006		0		15
751		0		751		0		0		0		55480
751		549		202		276		13.4374		2.70786		302
751		587		164		291		13.1414		2.44864		304
751		670		81		341		31.1081		6.48223		344
751		700		51		363		18.605		3.54085		487
751		747		4		403		12.7797		2.83739		417
751		751		0		406		6.4791		0		84
751		751		0		407		33.017		0		182
752		0		752		0		0		0		56233
752		549		203		276		11.6218		2.59536		228
752		587		165		291		11.7611		2.38924		252
752		670		82		341		11.9687		2.43425		289
752		700		52		363		13.1414		2.23355		329
752		747		5		403		12.0866		2.2612		269
753		0		753		0		0		0		56330
753		549		204		276		11.8494		2.835		270
753		587		166		291		11.5475		2.30668		256
753		670		83		341		12.0748		2.63254		288
753		700		53		363		13.6235		2.568		342
753		747		6		403		12.3787		2.76799		114
754		0		754		0		0		0		56186
754		549		205		276		11.4156		2.71299		247
754		587		167		291		11.3339		2.29065		248
754		670		84		341		11.6545		2.41905		228
754		700		54		363		14.9907		3.24595		338
754		747		7		403		15.2997		3.50304		353
755		0		755		0		0		0		55591
755		549		206		276		12.6404		3.1615		298
755		587		168		291		13.2831		2.63588		287
755		670		85		341		13.6791		3.04041		334
755		700		55		363		16.7042		3.07253		452
755		747		8		403		15.9725		2.80898		622
755		755		0		408		39.4588		0		11
755		755		0		409		1.66667		0		5
756		0		756		0		0		0		56048
756		549		207		276		11.0146		2.26496		232
756		587		169		291		11.106		2.37471		239
756		670		86		341		11.6239		2.2626		268
756		700		56		363		15.9716		2.61911		332
756		747		9		403		14.7855		2.08872		481
757		0		757		0		0		0		55975
757		549		208		276		11.8943		2.57561		241
757		587		170		291		11.6506		2.43969		255
757		670		87		341		12.3816		2.7045		257
757		700		57		363		14.4929		2.68767		356
757		747		10		403		14.4138		2.31405		516
758		0		758		0		0		0		56006
758		549		209		276		11.1843		2.55116		270
758		587		171		291		11.0414		2.29305		249
758		670		88		341		11.517		2.57216		244
758		700		58		363		14.7681		2.7351		332
758		747		11		403		14.782		2.27133		499
759		0		759		0		0		0		55361
759		549		210		276		13.6322		2.94543		302
759		587		172		291		12.0276		2.4872		274
759		670		89		341		13.3129		3.02853		319
759		700		59		363		16.0617		2.85866		411
759		747		12		403		22.7117		3.44878		701
759		759		0		410		32.1147		0		232
760		0		760		0		0		0		56038
760		549		211		276		11.4081		2.36722		221
760		587		173		291		11.5234		2.38801		226
760		670		90		341		10.8169		2.32989		227
760		700		60		363		14.6994		2.48685		329
760		747		13		403		20.1858		2.63448		559
761		0		761		0		0		0		55999
761		549		212		276		11.0356		2.54838		262
761		587		174		291		11.4266		2.52412		215
761		670		91		341		13.0565		3.15391		252
761		700		61		363		11.6743		2.41897		285
761		747		14		403		18.6317		2.70603		587
762		0		762		0		0		0		55857
762		549		213		276		14.1608		3.37841		232
762		587		175		291		10.9545		2.42785		235
762		670		92		341		11.6119		2.45378		241
762		700		62		363		16.4619		3.43164		336
762		747		15		403		19.5943		2.62217		699
763		0		763		0		0		0		55362
763		549		214		276		15.0847		3.01874		304
763		587		176		291		11.8152		2.46825		246
763		670		93		341		12.7168		2.90236		291
763		700		63		363		15.0433		2.70233		364
763		747		16		403		39.785		4.85804		904
763		763		0		411		12.2656		0		103
763		763		0		412		5.54024		0		26
764		0		764		0		0		0		55803
764		549		215		276		13.0687		2.65301		263
764		587		177		291		10.7669		2.29924		200
764		670		94		341		11.6794		2.45403		229
764		700		64		363		13.4509		2.48771		308
764		747		17		403		20.5703		2.54107		793
764		764		0		413		2.5		0		4
765		0		765		0		0		0		55954
765		549		216		276		12.7036		2.71605		231
765		587		178		291		11.1226		2.59515		220
765		670		95		341		10.8055		2.26482		231
765		700		65		363		12.2495		2.8179		200
765		747		18		403		19.9699		2.53089		764
766		0		766		0		0		0		55808
766		549		217		276		10.5509		2.51718		244
766		587		179		291		11.1829		2.59515		210
766		670		96		341		11.4598		2.87198		225
766		700		66		363		12.8677		2.86815		304
766		747		19		403		20.3105		2.44934		809
767		0		767		0		0		0		55407
767		549		218		276		12.4698		2.65439		296
767		587		180		291		11.2856		2.5208		242
767		670		97		341		11.8961		2.63702		276
767		700		67		363		13.8203		2.77874		310
767		747		20		403		21.5812		2.54839		992
767		767		0		414		38.3275		0		77
768		0		768		0		0		0		55768
768		549		219		276		11.8679		2.43596		223
768		587		181		291		42.9134		9.37176		193
768		670		98		341		9.90291		2.26947		216
768		700		68		363		11.5729		2.38675		247
768		747		21		403		21.8842		2.36143		893
768		768		0		415		5.47159		0		35
768		768		0		416		19.8718		0		25
769		0		769		0		0		0		55840
769		549		220		276		10.9679		2.44897		258
769		587		182		291		11.0489		2.52027		179
769		670		99		341		9.62873		2.32327		204
769		700		69		363		11.4332		2.62236		250
769		747		22		403		20.2276		2.29401		782
769		768		1		416		19.8652		3.38715		87
770		0		770		0		0		0		55829
770		549		221		276		10.733		2.40587		243
770		587		183		291		10.4257		2.39928		185
770		670		100		341		10.1004		2.30291		214
770		700		70		363		11.2726		2.51602		239
770		747		23		403		17.3777		2.31856		586
770		768		2		416		19.8652		3.38715		301
770		770		0		417		1.11803		0		3
771		0		771		0		0		0		54939
771		549		222		276		11.2796		2.42375		279
771		587		184		291		10.7803		2.36977		232
771		670		101		341		11.4852		2.82939		248
771		700		71		363		12.9364		2.92454		283
771		747		24		403		17.2191		2.54785		667
771		768		3		416		19.6615		2.76983		434
771		770		1		417		14.3575		0		135
771		771		0		418		11.2089		0		192
771		771		0		419		40.6646		0		191
772		0		772		0		0		0		55565
772		549		223		276		10.7209		2.37983		242
772		587		185		291		9.71202		2.13948		164
772		670		102		341		9.60314		2.18351		183
772		700		72		363		11.2377		2.37357		238
772		747		25		403		16.1934		2.42058		543
772		768		4		416		15.1956		2.69446		347
772		770		2		417		15.5323		4.12584		275
772		771		1		418		8.01873		2.36317		43
773		0		773		0		0		0		55369
773		549		224		276		10.8238		2.57661		217
773		587		186		291		11.0562		2.581		192
773		670		103		341		11.0494		2.64472		217
773		700		73		363		10.9237		2.58651		246
773		747		26		403		16.8295		2.69071		501
773		768		5		416		29.9479		5.51197		440
773		770		3		417		17.04		2.74556		387
773		771		2		418		5.50265		3.21918		31
774		0		774		0		0		0		55418
774		549		225		276		10.0286		2.38838		229
774		587		187		291		9.85779		2.38107		160
774		670		104		341		9.43142		2.25476		187
774		700		74		363		11.2333		2.71402		204
774		747		27		403		16.3652		2.57222		579
774		768		6		416		15.7676		2.29418		282
774		770		4		417		17.4538		2.95701		443
774		771		3		418		7.14005		3.62295		98
775		0		775		0		0		0		54491
775		549		226		276		10.4175		2.50692		226
775		587		188		291		10.8679		2.42172		210
775		670		105		341		11.383		3.09663		243
775		700		75		363		11.8422		2.71402		261
775		747		28		403		18.403		2.56352		672
775		768		7		416		37.3277		5.99034		480
775		770		5		417		20.4009		3.23091		555
775		771		4		418		38.3122		21.2168		331
775		775		0		420		10.6769		0		131
776		0		776		0		0		0		55354
776		549		227		276		10.6702		2.50047		213
776		587		189		291		9.63578		2.17714		165
776		670		106		341		9.3192		2.14761		178
776		700		76		363		10.5057		2.41898		178
776		747		29		403		16.3954		2.52597		543
776		768		8		416		15.2437		2.35984		333
776		770		6		417		22.4462		3.20135		631
776		771		5		418		10.444		1.73561		5
777		0		777		0		0		0		54971
777		549		228		276		9.73256		2.51721		188
777		587		190		291		8.64464		2.15226		126
777		670		107		341		9.57492		2.54098		170
777		700		77		363		11.8468		2.98829		242
777		747		30		403		15.5395		2.48417		564
777		768		9		416		16.2421		2.6853		373
777		770		7		417		22.5996		2.89267		680
777		771		6		418		11.858		10.7121		286
778		0		778		0		0		0		54818
778		549		229		276		9.64209		2.46692		204
778		587		191		291		9.60801		2.41444		166
778		670		108		341		10.1511		2.56011		184
778		700		78		363		11.0781		2.61085		215
778		747		31		403		16.9523		2.58804		556
778		768		10		416		16.6191		3.0438		403
778		770		8		417		22.4497		3.03159		724
778		771		7		418		16.2238		3.19514		330
779		0		779		0		0		0		54078
779		549		230		276		10.4901		2.52402		220
779		587		192		291		10.1251		2.34474		194
779		670		109		341		10.5336		2.94825		214
779		700		79		363		10.9509		2.63197		234
779		747		32		403		20.4925		2.78232		802
779		768		11		416		18.2339		2.79205		535
779		770		9		417		23.5993		3.1023		820
779		771		8		418		40.953		6.99267		493
779		779		0		421		3.09609		0		10
780		0		780		0		0		0		54765
780		549		231		276		9.87275		2.40491		192
780		587		193		291		8.3386		1.92634		96
780		670		110		341		8.72605		2.41135		128
780		700		80		363		9.6489		2.31251		181
780		747		33		403		18.4358		2.44004		622
780		768		12		416		17.5755		2.85125		466
780		770		10		417		23.5884		2.83854		896
780		771		9		418		11.4521		2.17523		254
781		0		781		0		0		0		54634
781		549		232		276		9.15079		2.43043		165
781		587		194		291		10.2094		2.48208		165
781		670		111		341		10.6966		2.9989		163
781		700		81		363		8.69203		2.42335		145
781		747		34		403		16.6923		2.4404		548
781		768		13		416		42.6829		6.54891		493
781		770		11		417		25.0538		2.95706		965
781		771		10		418		9.26008		2.28205		156
781		781		0		422		9.972		0		166
782		0		782		0		0		0		54461
782		549		233		276		8.15188		2.50839		138
782		587		195		291		8.14873		2.07039		96
782		670		112		341		8.80087		2.52718		135
782		700		82		363		12.5325		3.06729		203
782		747		35		403		17.4832		2.50513		616
782		768		14		416		17.2893		2.60286		450
782		770		12		417		25.5094		3.03888		1032
782		771		11		418		14.6398		3.14247		389
782		781		1		422		10.95		2.36079		80
783		0		783		0		0		0		53854
783		549		234		276		9.84452		2.76686		189
783		587		196		291		10.6357		2.80731		202
783		670		113		341		10.8342		2.75831		182
783		700		83		363		11.1658		2.63996		194
783		747		36		403		19.2319		2.77082		664
783		768		15		416		19.6993		2.71453		550
783		770		13		417		26.1597		2.89007		1123
783		771		12		418		14.4603		2.49388		482
783		781		2		422		8.1124		2.88008		115
783		783		0		423		8.78169		0		44
783		783		0		424		0		0		1
784		0		784		0		0		0		54518
784		549		235		276		9.84452		2.76686		174
784		587		197		291		9.22791		2.32467		131
784		670		114		341		9.41168		2.55945		136
784		700		84		363		10.9668		2.68644		160
784		747		37		403		18.1942		2.55129		547
784		768		16		416		18.4348		2.57785		411
784		770		14		417		25.7069		2.87141		1168
784		771		13		418		12.3789		2.2061		355
785		0		785		0		0		0		54631
785		549		236		276		8.57328		2.55372		151
785		587		198		291		9.22791		2.32467		88
785		670		115		341		8.6162		2.49625		127
785		700		85		363		11.3512		2.9281		153
785		747		38		403		16.8945		2.56419		546
785		768		17		416		18.0376		2.65311		438
785		770		15		417		26.1079		2.86979		1210
785		771		14		418		12.5826		2.66468		255
785		785		0		425		0		0		1
786		0		786		0		0		0		54586
786		549		237		276		8.3594		2.83083		151
786		587		199		291		8.90499		2.29805		140
786		670		116		341		7.90175		2.24435		120
786		700		86		363		8.1267		2.31782		123
786		747		39		403		17.6448		2.6623		499
786		768		18		416		40.5941		6.59324		447
786		770		16		417		28.3202		2.86567		1245
786		771		15		418		11.1331		2.49178		288
786		786		0		426		0		0		1
787		0		787		0		0		0		53520
787		549		238		276		9.42603		2.78914		171
787		587		200		291		9.39794		2.32147		160
787		670		117		341		37.9345		11.6231		167
787		700		87		363		14.1183		4.12735		186
787		747		40		403		20.5481		2.82702		612
787		768		19		416		40.1902		5.40805		517
787		770		17		417		30.3084		2.94692		1357
787		771		16		418		27.4652		5.03067		479
787		787		0		427		10.7463		0		54
787		787		0		428		20.6893		0		287
787		787		0		429		18.0409		0		90
788		0		788		0		0		0		54605
788		549		239		276		8.72801		43.8271		65
788		587		201		291		7.63478		1.83531		73
788		670		118		341		8.25944		1.9854		89
788		700		88		363		8.70529		2.20993		126
788		747		41		403		17.3036		2.61251		517
788		768		20		416		20.0325		2.83453		396
788		770		18		417		28.7513		2.61605		1317
788		771		17		418		11.5714		2.18535		311
788		787		1		427		5.62468		2.03823		16
788		787		1		428		20.573		4.74445		85
789		0		789		0		0		0		54428
789		549		240		276		10.9052		43.8271		170
789		587		202		291		9.50793		2.60645		123
789		670		119		341		7.03918		2.64587		106
789		700		89		363		11.7404		4.06289		117
789		747		42		403		15.8688		2.55083		490
789		768		21		416		16.0306		2.72428		363
789		770		19		417		28.6616		2.57083		1326
789		771		18		418		10.9772		2.69085		252
789		787		2		427		9.74333		8.01948		58
789		787		2		428		9.15065		3.63457		167
790		0		790		0		0		0		54428
790		549		241		276		7.67352		3.51316		132
790		587		203		291		8.04301		2.07668		131
790		670		120		341		7.38625		2.59247		105
790		700		90		363		8.32192		2.46493		110
790		747		43		403		16.8596		2.5299		454
790		768		22		416		16.0069		2.84785		405
790		770		20		417		29.218		2.60533		1362
790		771		19		418		12.5095		3.91759		132
790		787		3		427		7.89694		3.16478		65
790		787		3		428		20.0962		4.47952		268
790		790		0		430		2.08891		0		8
791		0		791		0		0		0		53305
791		549		242		276		10.002		4.37787		155
791		587		204		291		23.3913		5.30437		174
791		670		121		341		8.48619		2.81805		141
791		700		91		363		10.1895		2.88437		128
791		747		44		403		17.529		2.88312		499
791		768		23		416		17.2242		2.9459		459
791		770		21		417		30.1278		2.63884		1471
791		771		20		418		40.9961		9.69913		406
791		787		4		427		14.5065		5.81996		156
791		787		4		428		18.4734		3.73756		527
791		790		1		430		34.8514		0		139
791		791		0		431		28.5876		0		40
792		0		792		0		0		0		54404
792		549		243		276		8.76828		3.79776		142
792		587		205		291		7.20576		1.83365		91
792		670		122		341		8.00732		2.29987		105
792		700		92		363		8.28726		2.56063		126
792		747		45		403		17.0906		2.59323		395
792		768		24		416		16.5594		2.70564		348
792		770		22		417		29.068		2.57442		1458
792		771		21		418		8.71245		1.9368		198
792		787		5		427		11.318		3.15066		21
792		787		5		428		14.3628		2.34012		305
792		792		0		432		25.3314		0		7
793		0		793		0		0		0		54434
793		549		244		276		8.2238		3.67314		134
793		587		206		291		7.74748		2.10681		100
793		670		123		341		7.88872		2.69288		104
793		700		93		363		8.13777		2.46716		110
793		747		46		403		15.8649		2.76335		387
793		768		25		416		14.6784		2.77998		327
793		770		23		417		29.8807		2.58613		1502
793		771		22		418		41.4834		9.61635		262
793		787		6		427		3.59849		2.1867		4
793		787		6		428		11.1504		2.29945		236
794		0		794		0		0		0		54703
794		549		245		276		7.82494		6.14572		117
794		587		207		291		6.8246		1.87214		80
794		670		124		341		7.79194		2.32704		87
794		700		94		363		8.35211		2.63156		116
794		747		47		403		14.7643		2.84259		347
794		768		26		416		14.6784		2.8285		329
794		770		24		417		29.9699		2.57695		1519
794		787		7		427		11.0294		17.7229		93
794		787		7		428		9.72052		2.39275		209
795		0		795		0		0		0		53679
795		549		246		276		7.48219		8.05504		116
795		587		208		291		8.25859		2.16084		129
795		670		125		341		9.74272		2.88951		132
795		700		95		363		8.44734		2.77776		124
795		747		48		403		17.5045		2.88401		409
795		768		27		416		17.272		3.10676		358
795		770		25		417		30.3862		2.60966		1612
795		787		8		427		13.709		5.04638		185
795		787		8		428		18.0522		3.82816		532
795		795		0		433		10.1242		0		250
795		795		0		434		6.16649		0		61
795		795		0		435		10.3078		0		13
796		0		796		0		0		0		54388
796		549		247		276		7.78169		1.43847		114
796		587		209		291		7.21833		1.88125		89
796		670		126		341		7.2518		2.25978		88
796		700		96		363		7.9542		2.33466		92
796		747		49		403		14.9701		2.67127		313
796		768		28		416		13.9718		2.61934		271
796		770		26		417		30.1983		2.56793		1561
796		787		9		427		14.0667		3.59437		175
796		787		9		428		14.3861		2.27452		455
796		795		1		433		8.09779		2.27645		54
797		0		797		0		0		0		54390
797		549		248		276		6.85964		1.25684		68
797		587		210		291		5.93115		1.51966		44
797		670		127		341		5.79589		2.19534		50
797		700		97		363		7.82228		2.64599		102
797		747		50		403		14.731		2.75289		266
797		768		29		416		14.408		2.84207		272
797		770		27		417		30.4142		3.05475		1566
797		787		10		427		13.1699		4.00091		134
797		787		10		428		15.7418		2.33562		503
797		795		2		433		10.4666		3.51701		205
798		0		798		0		0		0		54737
798		549		249		276		8.96188		1.67614		103
798		587		211		291		7.14285		2.17323		80
798		670		128		341		8.07938		3.66607		75
798		700		98		363		7.59668		2.70322		91
798		747		51		403		15.1299		2.73702		307
798		768		30		416		16.4764		3.27205		274
798		770		28		417		30.7797		2.60248		1579
798		787		11		427		14.9237		3.72973		9
798		787		11		428		14.9919		2.49438		345
799		0		799		0		0		0		53759
799		549		250		276		7.59355		1.36643		102
799		587		212		291		6.98568		1.94462		96
799		670		129		341		9.01195		2.98766		108
799		700		99		363		10.0283		3.54596		130
799		747		52		403		14.3124		2.43523		308
799		768		31		416		17.1679		3.27205		295
799		770		29		417		30.9752		3.15138		1721
799		787		12		427		15.8961		10.6849		263
799		787		12		428		18.2379		3.18834		698
799		799		0		436		7.96019		0		120
800		0		800		0		0		0		54776
800		549		251		276		7.32077		1.58201		83
800		587		213		291		5.71771		1.52342		53
800		670		130		341		7.34323		2.50615		66
800		700		100		363		8.22332		2.30584		77
800		747		53		403		14.0553		3.09732		216
800		768		32		416		16.6494		3.46122		117
800		770		30		417		30.6327		3.13002		1652
800		787		13		427		13.2487		2.59331		73
800		787		13		428		15.7408		2.23004		469
800		800		0		437		4.12311		0		18
801		0		801		0		0		0		54526
801		549		252		276		6.68998		1.27253		72
801		587		214		291		5.60777		1.55381		41
801		670		131		341		4.84703		2.18658		51
801		700		101		363		9.70959		4.94524		46
801		747		54		403		13.5591		2.77172		329
801		768		33		416		14.8655		3.03818		216
801		770		31		417		30.2649		3.14336		1662
801		787		14		427		16.7302		6.01557		187
801		787		14		428		16.3473		2.63202		414
801		801		0		438		5.35189		0		56
802		0		802		0		0		0		54777
802		549		253		276		5.5475		1.00322		51
802		587		215		291		5.24771		1.35883		51
802		670		132		341		5.53134		2.75859		58
802		700		102		363		4.77505		2.27961		34
802		747		55		403		13.7758		2.37552		312
802		768		34		416		14.3916		2.86702		315
802		770		32		417		29.6936		3.05231		1612
802		787		15		428		13.9424		2.42132		385
802		801		1		438		3.83764		3.16337		5
803		0		803		0		0		0		54074
803		549		254		276		7.01391		0.954085		66
803		587		216		291		7.72672		2.30206		78
803		670		133		341		13.2481		5.66325		134
803		700		103		363		14.5974		7.05194		73
803		747		56		403		12.6295		2.20402		197
803		768		35		416		17.0899		2.88561		460
803		770		33		417		30.7949		3.1763		1745
803		787		16		428		16.4914		2.82071		480
803		801		2		438		4.68341		5.42196		34
803		803		0		439		17.2288		0		259
804		0		804		0		0		0		55059
804		549		255		276		5.52858		0.805546		4
804		587		217		291		36.8372		7.26107		19
804		670		134		341		9.40897		2.86021		17
804		700		104		363		6.78526		2.64424		24
804		747		57		403		9.93894		1.93676		45
804		768		36		416		15.8339		2.41436		474
804		770		34		417		29.939		2.95347		1541
804		787		17		428		15.2315		2.77357		363
804		803		1		439		10.0269		0		54
805		0		805		0		0		0		54973
805		549		256		276		6.39678		1.07237		52
805		587		218		291		6.19901		1.18367		39
805		670		135		341		9.27535		3.24242		98
805		700		105		363		5.98012		3.30643		52
805		747		58		403		7.77356		1.7883		4
805		768		37		416		15.0849		2.4324		463
805		770		35		417		28.5261		2.98353		1559
805		787		18		428		14.6507		2.71125		360
806		0		806		0		0		0		55146
806		549		257		276		6.32042		1.09619		30
806		670		136		341		5.73271		1.88299		18
806		700		106		363		5.26791		2.10356		25
806		747		59		403		1.5809		0		1
806		768		38		416		15.9759		2.55566		480
806		770		36		417		28.4441		2.94263		1470
806		787		19		428		14.7944		2.74074		384
806		806		0		440		5.2904		0		46
807		0		807		0		0		0		54478
807		549		258		276		7.16717		0.748518		64
807		670		137		341		8.39114		3.66627		68
807		700		107		363		8.76809		4.38438		85
807		768		39		416		17.6139		2.73814		562
807		770		37		417		29.6566		3.01662		1633
807		787		20		428		17.2463		2.75586		481
807		806		1		440		7.47711		0		123
807		807		0		441		3		0		18
807		807		0		442		12.6248		0		88
808		0		808		0		0		0		55182
808		768		40		416		16.7559		2.64472		548
808		770		38		417		28.5241		2.84048		1479
808		787		21		428		15.1749		2.57687		391
809		0		809		0		0		0		55076
809		768		41		416		17.1402		2.54045		570
809		770		39		417		27.3799		2.88091		1448
809		787		22		428		16.8982		2.81679		432
809		809		0		443		6.47765		0		62
809		809		0		444		2.53106		0		12
810		0		810		0		0		0		55115
810		768		42		416		16.4418		2.59816		578
810		770		40		417		27.6508		2.91196		1446
810		787		23		428		16.5416		2.71339		453
810		809		1		443		2.8281		0		7
810		809		1		444		1.14396		0		1
811		0		811		0		0		0		54590
811		768		43		416		18.5306		2.71395		673
811		770		41		417		28.7251		3.01919		1584
811		787		24		428		18.6126		2.8329		525
811		809		2		443		14.1663		10.4359		166
811		811		0		445		3.07318		0		14
811		811		0		446		6.8469		0		48
812		0		812		0		0		0		55001
812		768		44		416		17.1948		2.63309		626
812		770		42		417		28.8617		2.89169		1448
812		787		25		428		16.4126		2.73137		429
812		809		3		443		7.20906		1.70553		53
812		812		0		447		12.2304		0		43
813		0		813		0		0		0		54961
813		768		45		416		17.2789		2.63514		615
813		770		43		417		28.296		2.83226		1450
813		787		26		428		17.7072		2.94471		456
813		809		4		443		21.8011		10.2949		118
814		0		814		0		0		0		55120
814		768		46		416		17.5363		2.61432		606
814		770		44		417		28.983		2.59744		1444
814		787		27		428		17.5547		2.86911		430
815		0		815		0		0		0		54572
815		768		47		416		18.4926		2.5699		710
815		770		45		417		30.6541		2.88537		1566
815		787		28		428		18.6148		2.83668		518
815		815		0		448		18.3267		0		225
815		815		0		449		2.56898		0		9
816		0		816		0		0		0		55069
816		768		48		416		17.9077		2.54733		635
816		770		46		417		29.8355		2.63427		1444
816		787		29		428		17.9837		2.86937		452
817		0		817		0		0		0		55106
817		768		49		416		17.9359		2.51836		580
817		770		47		417		29.4108		2.64191		1431
817		787		30		428		16.9762		2.56498		461
817		817		0		450		4.26651		0		22
818		0		818		0		0		0		55058
818		768		50		416		18.2181		2.5703		609
818		770		48		417		30.1217		2.71294		1451
818		787		31		428		17.5308		2.8831		482
819		0		819		0		0		0		54281
819		768		51		416		19.7544		2.61988		737
819		770		49		417		30.1859		2.66042		1563
819		787		32		428		19.1447		2.81423		576
819		819		0		451		32.1978		0		253
819		819		0		452		19.1001		0		105
819		819		0		453		23.4912		0		85
820		0		820		0		0		0		54988
820		768		52		416		18.7061		2.43489		669
820		770		50		417		30.451		2.74336		1434
820		787		33		428		19.1029		2.6648		468
820		819		1		451		3.6847		0.612677		16
820		819		1		452		9.10574		0		25
821		0		821		0		0		0		55041
821		768		53		416		19.0379		2.50768		663
821		770		51		417		29.9508		2.6708		1386
821		787		34		428		19.2662		2.80064		510
822		0		822		0		0		0		55081
822		768		54		416		18.8631		2.57232		617
822		770		52		417		29.8832		2.70659		1409
822		787		35		428		19.2423		2.74022		472
822		822		0		454		4.20195		0		21
823		0		823		0		0		0		54653
823		768		55		416		20.264		2.77453		653
823		770		53		417		30.0841		2.82054		1535
823		787		36		428		19.7859		2.81265		554
823		823		0		455		16.408		0		142
823		823		0		456		41.6413		0		63
824		0		824		0		0		0		55173
824		768		56		416		18.8974		2.60868		596
824		770		54		417		29.2627		2.60418		1386
824		787		37		428		18.1213		2.71204		421
824		824		0		457		7.81025		0		24
825		0		825		0		0		0		55229
825		768		57		416		19.3298		2.68835		572
825		770		55		417		28.7867		2.64394		1340
825		787		38		428		18.7774		2.9773		413
825		825		0		458		5.83095		0		46
826		0		826		0		0		0		55216
826		768		58		416		18.3752		2.68227		536
826		770		56		417		28.4214		2.61657		1360
826		787		39		428		17.3232		2.77689		426
826		825		1		458		7.06944		2.35672		62
827		0		827		0		0		0		54606
827		768		59		416		20.1375		2.75873		570
827		770		57		417		29.4399		2.68387		1486
827		787		40		428		18.8368		2.89386		482
827		825		2		458		20.2038		7.15724		149
827		827		0		459		38.1742		0		307
828		0		828		0		0		0		55376
828		768		60		416		17.777		2.51125		499
828		770		58		417		28.5608		2.62764		1325
828		787		41		428		17.4783		2.83378		397
828		825		3		458		10.793		1.64297		2
828		828		0		460		0		0		1
829		0		829		0		0		0		55432
829		768		61		416		18.4383		2.73679		475
829		770		59		417		30.0831		2.79454		1297
829		787		42		428		16.7		2.80164		385
829		829		0		461		3.2596		0		11
830		0		830		0		0		0		55386
830		768		62		416		18.5896		2.74942		442
830		770		60		417		30.6751		2.86661		1318
830		787		43		428		19.2198		3.0209		410
830		830		0		462		7.66051		0		44
831		0		831		0		0		0		54900
831		768		63		416		18.0806		2.79065		451
831		770		61		417		30.8503		2.77991		1474
831		787		44		428		19.083		2.94668		470
831		830		1		462		19.0933		0		231
831		831		0		463		7.85723		0		74
832		0		832		0		0		0		55543
832		768		64		416		16.5542		2.70541		385
832		770		62		417		30.0944		2.77852		1295
832		787		45		428		17.3925		2.63361		343
832		830		2		462		7.00323		0		34
833		0		833		0		0		0		55587
833		768		65		416		15.2793		2.63306		356
833		770		63		417		29.8935		2.76657		1287
833		787		46		428		16.2034		2.86062		370
834		0		834		0		0		0		55403
834		768		66		416		14.4602		2.55147		331
834		770		64		417		29.8137		2.75488		1302
834		787		47		428		14.5968		2.73717		336
834		834		0		464		10.7511		0		228
835		0		835		0		0		0		55049
835		768		67		416		14.6416		2.60293		335
835		770		65		417		29.7952		2.73999		1416
835		787		48		428		14.5968		2.73717		372
835		834		1		464		15.4705		0		336
835		835		0		465		8.94427		0		92
836		0		836		0		0		0		55710
836		768		68		416		13.1642		2.50592		243
836		770		66		417		28.3764		2.66368		1186
836		787		49		428		13.3719		2.45006		259
836		834		2		464		12.8958		0		199
836		836		0		466		2.14144		0		3
837		0		837		0		0		0		55520
837		768		69		416		11.007		2.54309		200
837		770		67		417		28.3367		2.66435		1250
837		787		50		428		10.8918		2.38287		235
837		834		3		464		12.3359		0		116
837		837		0		467		9.54945		0		129
837		837		0		468		16.0183		0		150
838		0		838		0		0		0		55653
838		768		70		416		9.98361		2.83025		160
838		770		68		417		28.7365		2.74358		1246
838		787		51		428		10.9275		2.44168		257
838		834		4		464		8.10114		0		3
838		837		1		468		12.7777		3.52842		195
838		838		0		469		7.2111		0		86
839		0		839		0		0		0		54530
839		768		71		416		13.4948		3.53002		212
839		770		69		417		28.8552		3.0215		1390
839		787		52		428		12.767		2.79887		254
839		834		5		464		18.9859		0		323
839		837		2		468		17.2568		2.95789		320
839		838		1		469		9.20265		0		191
839		839		0		470		14.8858		0		236
839		839		0		471		15.8969		0		122
839		839		0		472		3.67696		0		22
840		0		840		0		0		0		55815
840		768		72		416		9.34644		2.13374		79
840		770		70		417		28.411		2.69167		1191
840		787		53		428		10.1785		2.14518		139
840		837		3		468		17.0697		2.74881		312
840		838		2		469		7.12802		1.93992		61
840		839		1		471		8.07505		2.50192		3
841		0		841		0		0		0		55782
841		768		73		416		7.57342		2.83188		45
841		770		71		417		28.3913		2.71472		1230
841		787		54		428		8.53585		2.69454		124
841		837		4		468		18.4075		2.91001		349
841		838		3		469		5.64201		3.38286		70
842		0		842		0		0		0		55689
842		768		74		416		12.7543		8.63242		32
842		770		72		417		27.8647		2.61491		1224
842		787		55		428		7.00411		2.05799		72
842		837		5		468		19.8859		3.00987		405
842		838		4		469		3.12644		1.30845		2
842		842		0		473		9.24417		0		176
843		0		843		0		0		0		55190
843		768		75		416		10.2539		26.2738		48
843		770		73		417		28.4806		2.68731		1367
843		837		6		468		19.5531		3.02718		511
843		838		5		469		8.34543		13.8034		171
843		842		1		473		11.7839		19.5379		283
843		843		0		474		3.13249		0		22
843		843		0		475		2.61008		0		8
844		0		844		0		0		0		55772
844		770		74		417		27.9875		2.59758		1216
844		837		7		468		18.7907		2.75119		547
844		838		6		469		3.00338		0.888494		10
844		842		2		473		6.778		1.51759		55
845		0		845		0		0		0		55740
845		770		75		417		27.251		2.60452		1200
845		837		8		468		19.5147		2.90023		659
845		845		0		476		0		0		1
846		0		846		0		0		0		55662
846		770		76		417		27.1517		2.59716		1209
846		837		9		468		20.8982		2.9075		729
847		0		847		0		0		0		55008
847		770		77		417		27.8756		2.70825		1332
847		837		10		468		24.9693		3.00534		857
847		847		0		477		9.66061		0		65
847		847		0		478		11.1938		0		258
847		847		0		479		7.06723		0		22
847		847		0		480		5.25163		0		58
848		0		848		0		0		0		55518
848		770		78		417		26.7936		2.60521		1176
848		837		11		468		22.1728		2.80128		853
848		847		1		478		8.9566		0		51
848		847		1		480		4.7157		2.50288		2
849		0		849		0		0		0		55468
849		770		79		417		26.3248		2.56203		1179
849		837		12		468		24.8827		2.65703		903
849		847		2		480		5.75411		111.611		50
850		0		850		0		0		0		55437
850		770		80		417		27.0854		2.65578		1161
850		837		13		468		25.7496		2.67994		947
850		850		0		481		6.16458		0		55
851		0		851		0		0		0		54807
851		770		81		417		27.9372		2.65445		1317
851		837		14		468		25.9675		2.77699		1098
851		850		1		481		19.8193		0		278
851		851		0		482		42.4784		0		80
851		851		0		483		7.00446		0		17
851		851		0		484		3.04138		0		3
852		0		852		0		0		0		55396
852		770		82		417		27.0752		2.66205		1159
852		837		15		468		24.1712		2.70844		1044
852		852		0		485		0		0		1
853		0		853		0		0		0		55441
853		770		83		417		26.805		2.61832		1176
853		837		16		468		24.7133		2.57655		983
854		0		854		0		0		0		55408
854		770		84		417		27.4034		2.6466		1201
854		837		17		468		25.6245		2.59045		991
855		0		855		0		0		0		54838
855		770		85		417		27.9037		2.63814		1324
855		837		18		468		25.4521		2.75619		1211
855		855		0		486		4.07922		0		31
855		855		0		487		15.8114		0		169
855		855		0		488		11.6458		0		23
855		855		0		489		5.09902		0		4
856		0		856		0		0		0		55068
856		770		86		417		27.3121		2.62773		1209
856		837		19		468		25.786		2.49346		1144
856		855		1		488		9.3994		1.61664		4
856		855		1		489		10.2902		0		175
857		0		857		0		0		0		55059
857		770		87		417		27.7037		2.68296		1187
857		837		20		468		25.5323		3.0748		1108
857		855		2		488		7.25		8.57293		11
857		855		2		489		10.3057		0		235
858		0		858		0		0		0		54937
858		770		88		417		27.4476		2.65765		1195
858		837		21		468		26.0147		2.54794		1140
858		855		3		488		6.71996		4.15929		21
858		855		3		489		10.6652		2.39202		256
858		858		0		490		6.5494		0		51
859		0		859		0		0		0		54207
859		770		89		417		28.0484		2.63393		1337
859		837		22		468		26.7816		3.13475		1309
859		855		4		488		30.1886		9.7824		207
859		855		4		489		12.6728		36.4796		370
859		858		1		490		12.2032		0		161
859		859		0		491		4.38431		0		9
860		0		860		0		0		0		54888
860		770		90		417		27.2535		2.62264		1172
860		837		23		468		27.6551		3.05019		1200
860		855		5		488		10.1535		3.7943		21
860		855		5		489		11.3852		2.2891		268
860		858		2		490		8.54487		0		51
861		0		861		0		0		0		54878
861		770		91		417		27.695		2.65997		1216
861		837		24		468		27.3386		2.99223		1224
861		855		6		488		8.31687		3.23245		44
861		855		6		489		10.2758		2.23035		238
862		0		862		0		0		0		54991
862		770		92		417		26.5242		2.60977		1175
862		837		25		468		26.5429		2.96904		1164
862		855		7		489		11.4553		2.42046		270
863		0		863		0		0		0		53838
863		770		93		417		27.7988		2.65699		1341
863		837		26		468		27.1857		2.98306		1292
863		855		8		489		15.0546		2.74767		529
863		863		0		492		16.7129		0		330
863		863		0		493		16.6104		0		270
864		0		864		0		0		0		55131
864		770		94		417		31.6723		3.30729		1163
864		837		27		468		26.6069		2.46791		1097
864		855		9		489		16.8615		3.1078		207
864		864		0		494		1		0		2
865		0		865		0		0		0		55020
865		770		95		417		25.4267		2.56892		1145
865		837		28		468		25.7087		2.48327		1031
865		855		10		489		17.5651		2.92866		404
866		0		866		0		0		0		55043
866		770		96		417		26.5392		2.63328		1170
866		837		29		468		24.3445		2.52417		962
866		855		11		489		15.3724		2.69076		425
867		0		867		0		0		0		54367
867		770		97		417		26.8824		2.63074		1299
867		837		30		468		25.373		2.64184		1181
867		855		12		489		18.0036		2.96983		573
867		867		0		495		31.4721		0		89
867		867		0		496		7.53693		0		91
868		0		868		0		0		0		55066
868		770		98		417		25.7756		2.59747		1122
868		837		31		468		24.6057		2.54504		960
868		855		13		489		17.9337		2.82941		452
869		0		869		0		0		0		55064
869		770		99		417		25.2099		2.54707		1092
869		837		32		468		23.0277		2.52537		931
869		855		14		489		18.4015		2.83641		513
870		0		870		0		0		0		55077
870		770		100		417		26.0416		2.68528		1106
870		837		33		468		21.93		2.35723		922
870		855		15		489		17.9889		2.73159		495
871		0		871		0		0		0		54252
871		770		101		417		26.5119		2.68483		1291
871		837		34		468		23.804		2.66881		1122
871		855		16		489		20.4757		2.88236		735
871		871		0		497		10.5112		0		138
871		871		0		498		5.22012		0		47
871		871		0		499		18.3064		0		15
872		0		872		0		0		0		54851
872		770		102		417		26.0093		2.62958		1143
872		837		35		468		23.0532		2.34822		921
872		855		17		489		19.4013		2.53721		666
872		871		1		498		3.2567		0		19
873		0		873		0		0		0		54890
873		770		103		417		24.9664		2.57358		1087
873		837		36		468		21.7283		2.40038		955
873		855		18		489		20.6987		2.61589		658
873		873		0		500		2.68742		0		10
874		0		874		0		0		0		54869
874		770		104		417		26.0088		2.73124		1103
874		837		37		468		21.4478		2.35097		979
874		855		19		489		18.4004		2.39091		649
875		0		875		0		0		0		53905
875		770		105		417		26.1699		2.65785		1281
875		837		38		468		23.5384		2.69283		1131
875		855		20		489		24.1101		2.97991		842
875		875		0		501		10.9499		0		107
875		875		0		502		15.7584		0		271
875		875		0		503		8.00391		0		56
875		875		0		504		2.66667		0		7
876		0		876		0		0		0		54765
876		770		106		417		26.6145		2.69711		1149
876		837		39		468		22.5046		2.34708		983
876		855		21		489		22.0862		2.68371		703
877		0		877		0		0		0		54880
877		770		107		417		26.1099		2.65237		1077
877		837		40		468		21.5849		2.42035		947
877		855		22		489		21.7777		2.67017		696
878		0		878		0		0		0		54840
878		770		108		417		24.7092		2.55966		1097
878		837		41		468		21.4211		2.37776		972
878		855		23		489		23.3099		2.86702		691
879		0		879		0		0		0		53990
879		770		109		417		25.8699		2.59005		1251
879		837		42		468		23.712		2.59971		1157
879		855		24		489		23.5214		2.75283		933
879		879		0		505		18.455		0		184
879		879		0		506		23.7697		0		72
879		879		0		507		2.5		0		7
879		879		0		508		2		0		6
880		0		880		0		0		0		54628
880		770		110		417		25.1272		2.5443		1104
880		837		43		468		23.4574		2.51565		1019
880		855		25		489		20.3483		2.44533		711
880		879		1		505		17.8252		12.3864		120
880		879		1		507		3.93138		0		18
881		0		881		0		0		0		54808
881		770		111		417		25.1969		2.61944		1047
881		837		44		468		24.1077		2.58369		1024
881		855		26		489		20.2926		2.40315		721
882		0		882		0		0		0		54736
882		770		112		417		24.6073		2.59624		1095
882		837		45		468		25.0395		2.71099		1017
882		855		27		489		21.0706		2.48785		733
882		882		0		509		4.14886		0		19
883		0		883		0		0		0		53849
883		770		113		417		25.7427		2.57141		1219
883		837		46		468		25.291		2.61086		1160
883		855		28		489		23.1816		2.51194		1002
883		882		1		509		7.97619		13.6566		148
883		883		0		510		10.4403		0		222
884		0		884		0		0		0		54515
884		770		114		417		25.2047		2.5747		1113
884		837		47		468		25.0523		2.70299		1025
884		855		29		489		22.2214		2.4824		839
884		882		2		509		8.19149		23.5096		108
885		0		885		0		0		0		54630
885		770		115		417		24.9322		2.66811		974
885		837		48		468		25.4867		2.77003		997
885		855		30		489		22.6026		2.61561		795
885		882		3		509		9.71393		2.89807		197
885		885		0		511		2.82843		0		7
886		0		886		0		0		0		54649
886		770		116		417		24.6925		2.62786		1087
886		837		49		468		25.7096		2.80945		1024
886		855		31		489		22.5735		2.54454		840
887		0		887		0		0		0		53809
887		770		117		417		26.0823		2.57659		1204
887		837		50		468		25.6853		2.6457		1135
887		855		32		489		23.9205		2.6815		959
887		887		0		512		10.4159		0		255
887		887		0		513		13.4446		0		228
887		887		0		514		2.23607		0		10
888		0		888		0		0		0		54817
888		770		118		417		25.4497		2.60369		1079
888		837		51		468		25.0694		2.6743		989
888		855		33		489		22.9805		2.73297		715
889		0		889		0		0		0		54949
889		770		119		417		24.7369		2.5989		1034
889		837		52		468		24.6381		2.69202		957
889		855		34		489		21.3995		2.73398		651
889		889		0		515		2.33522		0		9
890		0		890		0		0		0		54773
890		770		120		417		26.8206		2.90337		1008
890		837		53		468		24.9871		2.67735		960
890		855		35		489		21.1802		2.83757		614
890		890		0		516		10.547		0		245
891		0		891		0		0		0		54460
891		770		121		417		26.9149		2.83674		1230
891		837		54		468		25.0746		2.66795		1089
891		855		36		489		22.4971		2.8992		783
891		890		1		516		9.0769		2.59307		38
892		0		892		0		0		0		55103
892		770		122		417		25.4948		2.59358		991
892		837		55		468		25.1467		2.73081		892
892		855		37		489		19.9406		2.5993		614
893		0		893		0		0		0		55062
893		770		123		417		26.1004		2.80176		1082
893		837		56		468		25.0399		2.75924		900
893		855		38		489		18.9126		2.69757		556
894		0		894		0		0		0		55156
894		770		124		417		25.5877		2.61091		1052
894		837		57		468		24.9507		2.71863		857
894		855		39		489		18.8211		2.83546		535
895		0		895		0		0		0		54562
895		770		125		417		26.3658		2.59836		1219
895		837		58		468		25.8465		2.73579		1015
895		855		40		489		41.8349		5.45505		789
895		895		0		517		3.83424		0		15
896		0		896		0		0		0		55179
896		770		126		417		25.327		2.58303		1062
896		837		59		468		24.9602		2.8328		791
896		855		41		489		33.6706		2.66608		568
897		0		897		0		0		0		55191
897		770		127		417		26.1072		2.8064		936
897		837		60		468		24.6579		2.76038		801
897		855		42		489		30.9339		2.75899		639
897		897		0		518		6.94622		0		33
898		0		898		0		0		0		55210
898		770		128		417		25.9617		2.85442		1059
898		837		61		468		25.931		3.01718		784
898		855		43		489		30.1964		2.68049		547
899		0		899		0		0		0		53990
899		770		129		417		25.426		2.61566		1180
899		837		62		468		26.9173		3.03732		978
899		855		44		489		35.3917		2.62688		929
899		899		0		519		10.2622		0		120
899		899		0		520		24.4723		0		262
899		899		0		521		8.55132		0		135
899		899		0		522		2.5		0		6
900		0		900		0		0		0		55270
900		770		130		417		24.0796		2.42005		1001
900		837		63		468		24.6003		2.76777		764
900		855		45		489		32.3984		2.49885		491
900		899		1		520		23.9181		0		74
901		0		901		0		0		0		55462
901		770		131		417		22.2756		2.39173		716
901		837		64		468		25.3994		2.97297		713
901		855		46		489		42.7645		4.16157		384
901		899		2		520		23.9181		0		325
902		0		902		0		0		0		55472
902		770		132		417		16.0324		2.3018		557
902		837		65		468		25.3199		2.95334		810
902		855		47		489		18.4101		2.38085		330
902		899		3		520		23.9181		0		431
903		0		903		0		0		0		54625
903		770		133		417		18.2381		2.76508		610
903		837		66		468		24.6999		2.73835		946
903		855		48		489		17.3234		3.29765		558
903		899		4		520		18.618		0		587
903		903		0		523		9.02489		0		187
903		903		0		524		18.8856		0		87
904		0		904		0		0		0		55463
904		770		134		417		23.9515		4.04292		490
904		837		67		468		24.3755		2.83643		713
904		855		49		489		13.8433		2.22012		440
904		899		5		520		15.1179		0		484
904		903		1		524		14.6165		9.85371		10
905		0		905		0		0		0		55267
905		770		135		417		24.154		4.09176		506
905		837		68		468		24.0174		2.74587		742
905		855		50		489		16.0278		2.40192		532
905		899		6		520		15.765		0		537
905		903		2		524		8.53439		16.9925		16
906		0		906		0		0		0		55570
906		770		136		417		24.0415		3.97654		501
906		837		69		468		23.8959		2.79559		631
906		855		51		489		16.9486		2.80863		388
906		899		7		520		16.423		0		510
907		0		907		0		0		0		54557
907		770		137		417		24.0579		3.84814		579
907		837		70		468		24.1903		2.7413		877
907		855		52		489		21.8259		3.59242		842
907		899		8		520		18.1553		0		598
907		907		0		525		33.379		0		85
907		907		0		526		9.01022		0		62
908		0		908		0		0		0		55174
908		770		138		417		23.7892		3.81217		466
908		837		71		468		23.2533		2.63273		698
908		855		53		489		19.0787		2.46612		713
908		899		9		520		16.1231		0		549
909		0		909		0		0		0		55357
909		770		139		417		23.2289		3.89626		457
909		837		72		468		23.815		2.56041		623
909		855		54		489		18.9635		2.49958		707
909		899		10		520		16.0269		0		456
910		0		910		0		0		0		55143
910		770		140		417		23.2289		3.89626		478
910		837		73		468		23.6738		2.53671		725
910		855		55		489		18.8869		2.57756		702
910		899		11		520		16.3493		0		552
911		0		911		0		0		0		54235
911		770		141		417		22.7918		3.50891		550
911		837		74		468		23.4302		2.49722		880
911		855		56		489		20.8514		2.62999		943
911		899		12		520		17.8575		0		606
911		911		0		527		33.9013		0		184
911		911		0		528		14.4042		0		202


==> images/03_DistanceFunctions/UD3/logTempDoc_.txt <==
Temporal Document Preparation Log.
timestamp 	startTime 	ime 	ClusterLabel 	maxUD 		maxMD 		numPix
1		0		1		0		0		0		57184
1		1		0		1		19.0012		0		416
2		0		2		0		0		0		57224
2		1		1		1		18.9479		4.18809		376
3		0		3		0		0		0		56839
3		1		2		1		21.3432		4.1492		710
3		3		0		2		8.51469		0		16
3		3		0		3		14.0366		0		26
3		3		0		4		2.33522		0		9
4		0		4		0		0		0		56976
4		1		3		1		20.4079		8.08923		452
4		3		1		3		18.1196		0		172
5		0		5		0		0		0		56935
5		1		4		1		18.0679		3.16055		328
5		3		2		3		19.2757		7.95198		337
6		0		6		0		0		0		56741
6		1		5		1		17.7439		3.42376		429
6		3		3		3		18.8997		6.14858		430
7		0		7		0		0		0		56417
7		1		6		1		21.1443		3.43095		644
7		3		4		3		20.1871		4.62975		539
8		0		8		0		0		0		56733
8		1		7		1		13.9213		2.23384		291
8		3		5		3		20.8403		3.86159		576
9		0		9		0		0		0		56669
9		1		8		1		13.6		2.38364		317
9		3		6		3		21.3421		3.58807		614
10		0		10		0		0		0		56743
10		1		9		1		14.774		2.98777		198
10		3		7		3		21.531		3.48886		659
11		0		11		0		0		0		56200
11		1		10		1		18.6285		3.83425		552
11		3		8		3		23.8827		3.22109		825
11		11		0		5		6.75463		0		23
12		0		12		0		0		0		56548
12		1		11		1		11.9362		1.89102		116
12		3		9		3		25.8415		3.24401		934
12		12		0		6		1		0		2
13		0		13		0		0		0		56342
13		1		12		1		16.0794		4.76581		249
13		3		10		3		26.1893		3.21266		1009
14		0		14		0		0		0		56431
14		1		13		1		11.0575		2.43518		102
14		3		11		3		25.864		3.2632		1067
15		0		15		0		0		0		56012
15		1		14		1		30.3747		6.66133		410
15		3		12		3		26.9819		3.29251		1178
16		0		16		0		0		0		56277
16		1		15		1		10.2824		1.47244		88
16		3		13		3		26.7031		3.16857		1235
17		0		17		0		0		0		56168
17		1		16		1		27.4501		9.46218		164
17		3		14		3		27.3746		3.01633		1268
18		0		18		0		0		0		56244
18		1		17		1		22.5921		2.57079		52
18		3		15		3		28.0932		3.04902		1304
19		0		19		0		0		0		55544
19		1		18		1		30.8073		2.87095		657
19		3		16		3		27.8981		3.11575		1399
20		0		20		0		0		0		55954
20		1		19		1		29.19		2.45118		245
20		3		17		3		27.7787		2.56481		1401
21		0		21		0		0		0		55919
21		1		20		1		39.4624		3.36831		253
21		3		18		3		28.2449		2.56693		1428
22		0		22		0		0		0		56159
22		3		19		3		28.5394		3.22581		1441
23		0		23		0		0		0		55577
23		3		20		3		29.2012		3.22451		1533
23		23		0		7		40.0323		0		482
23		23		0		8		3		0		8
24		0		24		0		0		0		55838
24		3		21		3		30.0657		2.66109		1493
24		23		1		7		24.5815		2.80576		221
24		24		0		9		10.651		0		47
24		24		0		10		0		0		1
25		0		25		0		0		0		55978
25		3		22		3		29.7701		3.55092		1518
25		25		0		11		9.10267		0		104
26		0		26		0		0		0		55805
26		3		23		3		29.6633		3.53102		1555
26		25		1		11		42.3446		12.1844		240
27		0		27		0		0		0		55455
27		3		24		3		30.225		3.57571		1643
27		25		2		11		40.5147		3.50595		502
28		0		28		0		0		0		56115
28		3		25		3		29.1568		3.51733		1485
29		0		29		0		0		0		55931
29		3		26		3		28.0819		3.45114		1430
29		29		0		12		12.1733		0		239
30		0		30		0		0		0		56164
30		3		27		3		28.1107		3.39204		1436
31		0		31		0		0		0		55623
31		3		28		3		29.2644		3.60904		1610
31		31		0		13		17.3033		0		367
32		0		32		0		0		0		56175
32		3		29		3		28.226		3.14377		1400
32		31		1		13		12.7681		1.69709		25
33		0		33		0		0		0		56003
33		3		30		3		26.3268		3.19244		1361
33		31		2		13		15.1804		14.7589		236
34		0		34		0		0		0		56192
34		3		31		3		26.0903		3.1716		1338
34		31		3		13		10.0433		2.98535		70
35		0		35		0		0		0		55651
35		3		32		3		28.0347		3.20498		1449
35		31		4		13		24.8555		7.45144		500
36		0		36		0		0		0		56081
36		3		33		3		26.576		3.12348		1347
36		31		5		13		16.2566		2.32965		172
37		0		37		0		0		0		55990
37		3		34		3		27.4747		3.1125		1375
37		31		6		13		14.6491		7.9991		235
38		0		38		0		0		0		56103
38		3		35		3		27.1597		3.13214		1369
38		38		0		14		13.3417		0		128
39		0		39		0		0		0		55427
39		3		36		3		28.7552		3.13913		1476
39		38		1		14		26.6923		13.3167		697
40		0		40		0		0		0		55926
40		3		37		3		28.8688		3.05297		1382
40		38		2		14		17.8798		2.48462		292
41		0		41		0		0		0		55614
41		3		38		3		29.1701		2.71523		1385
41		38		3		14		21.5657		4.09963		601
42		0		42		0		0		0		55735
42		3		39		3		28.8009		3.04822		1379
42		38		4		14		19.2797		2.75621		486
43		0		43		0		0		0		55249
43		3		40		3		29.9216		3.1323		1474
43		38		5		14		22.7654		2.8742		849
43		43		0		15		7.5074		0		28
44		0		44		0		0		0		55545
44		3		41		3		28.7875		2.68864		1350
44		38		6		14		20.641		2.60131		705
45		0		45		0		0		0		55974
45		3		42		3		28.4012		2.67258		1320
45		38		7		14		19.2124		2.48466		306
46		0		46		0		0		0		55636
46		3		43		3		27.814		2.63737		1298
46		38		8		14		21.4073		2.54166		666
47		0		47		0		0		0		55352
47		3		44		3		28.8549		2.73784		1410
47		38		9		14		20.5757		2.71687		838
48		0		48		0		0		0		55834
48		3		45		3		29.954		2.8883		1255
48		38		10		14		19.3559		2.23737		503
48		48		0		16		2.5		0		8
49		0		49		0		0		0		55882
49		3		46		3		29.3448		2.83116		1221
49		38		11		14		20.5818		3.60786		497
50		0		50		0		0		0		55795
50		3		47		3		29.7468		2.88152		1256
50		38		12		14		18.9178		2.71947		549
51		0		51		0		0		0		55169
51		3		48		3		29.9765		2.92762		1369
51		38		13		14		27.2239		3.54084		1051
51		51		0		17		3.97522		0		11
52		0		52		0		0		0		55639
52		3		49		3		28.4189		2.75695		1202
52		38		14		14		22.8035		2.54882		759
53		0		53		0		0		0		55636
53		3		50		3		27.6226		2.70838		1191
53		38		15		14		23.8349		2.74185		773
54		0		54		0		0		0		55688
54		3		51		3		27.6232		2.92988		1217
54		38		16		14		22.7801		2.46854		691
54		54		0		18		2.5		0		4
55		0		55		0		0		0		55092
55		3		52		3		29.2765		3.16481		1384
55		38		17		14		26.6823		3.42622		1107
55		55		0		19		5.09902		0		17
56		0		56		0		0		0		55547
56		3		53		3		27.879		2.8106		1138
56		38		18		14		24.0644		2.48259		915
57		0		57		0		0		0		55719
57		3		54		3		27.3793		2.73991		1152
57		38		19		14		22.1033		2.5091		729
58		0		58		0		0		0		55677
58		3		55		3		26.7509		2.69167		1156
58		38		20		14		22.0296		3.045		767
59		0		59		0		0		0		55218
59		3		56		3		27.3421		2.7619		1241
59		38		21		14		25.0984		2.8223		1141
60		0		60		0		0		0		55715
60		3		57		3		26.1907		2.6837		1140
60		38		22		14		21.5042		2.40043		745
61		0		61		0		0		0		55663
61		3		58		3		25.6984		2.71175		1135
61		38		23		14		23.9176		3.08265		802
62		0		62		0		0		0		55740
62		3		59		3		25.4466		2.69841		1113
62		38		24		14		22.0911		2.48056		741
62		62		0		20		2.5		0		6
63		0		63		0		0		0		55164
63		3		60		3		26.9985		2.72181		1242
63		38		25		14		24.805		2.68537		1192
63		63		0		21		1		0		2
64		0		64		0		0		0		55669
64		3		61		3		26.3515		2.71522		1126
64		38		26		14		21.7757		2.38419		805
65		0		65		0		0		0		55553
65		3		62		3		26.357		2.63976		1116
65		38		27		14		21.8716		2.53159		931
66		0		66		0		0		0		55493
66		3		63		3		26.8016		2.70837		1137
66		38		28		14		23.5933		2.53125		970
67		0		67		0		0		0		55111
67		3		64		3		27.1455		2.68717		1261
67		38		29		14		25.3518		2.57247		1228
68		0		68		0		0		0		55443
68		3		65		3		26.7466		2.68561		1166
68		38		30		14		24.7539		2.58115		991
69		0		69		0		0		0		55451
69		3		66		3		27.0611		2.69453		1183
69		38		31		14		24.4766		2.58494		966
70		0		70		0		0		0		55409
70		3		67		3		26.2551		2.6399		1186
70		38		32		14		26.2826		2.797		1005
71		0		71		0		0		0		55178
71		3		68		3		26.728		2.71104		1282
71		38		33		14		26.6253		2.76939		1140
72		0		72		0		0		0		55530
72		3		69		3		25.9445		2.66444		1144
72		38		34		14		21.235		2.22766		919
72		72		0		22		2.5		0		7
73		0		73		0		0		0		55653
73		3		70		3		25.3381		2.70716		1150
73		38		35		14		19.6528		2.3189		797
74		0		74		0		0		0		55667
74		3		71		3		24.7425		2.67756		1128
74		38		36		14		23.2363		2.875		805
75		0		75		0		0		0		55258
75		3		72		3		25.5477		2.76345		1219
75		38		37		14		25.2139		2.74486		1045
75		75		0		23		8.86707		0		78
76		0		76		0		0		0		55687
76		3		73		3		24.6019		2.63223		1140
76		38		38		14		20.3826		2.27386		773
77		0		77		0		0		0		55632
77		3		74		3		25.6388		2.66084		1144
77		38		39		14		22.3412		2.73336		824
78		0		78		0		0		0		55660
78		3		75		3		25.0912		2.68698		1153
78		38		40		14		21.8385		2.66206		787
79		0		79		0		0		0		55423
79		3		76		3		25.9605		2.71634		1227
79		38		41		14		23.6326		2.62931		950
80		0		80		0		0		0		55674
80		3		77		3		25.0434		2.61906		1157
80		38		42		14		22.0147		2.56513		769
81		0		81		0		0		0		55720
81		3		78		3		24.7583		2.64573		1137
81		38		43		14		21.361		2.65412		743
82		0		82		0		0		0		55770
82		3		79		3		24.4276		2.6709		1120
82		38		44		14		21.6168		2.71293		710
83		0		83		0		0		0		55267
83		3		80		3		25.7649		2.7316		1209
83		38		45		14		20.883		2.67676		828
83		83		0		24		14.9195		0		296
84		0		84		0		0		0		55870
84		3		81		3		33.085		3.64713		1106
84		38		46		14		20.9503		2.8621		624
85		0		85		0		0		0		55864
85		3		82		3		25.074		2.64254		1119
85		38		47		14		20.9696		2.91236		617
86		0		86		0		0		0		55901
86		3		83		3		24.5559		2.66802		1097
86		38		48		14		20.2155		2.7792		602
87		0		87		0		0		0		55342
87		3		84		3		26.1328		2.67547		1193
87		38		49		14		21.0603		2.67949		698
87		87		0		25		16.2672		0		356
87		87		0		26		3.16228		0		11
88		0		88		0		0		0		55960
88		3		85		3		25.2034		2.62163		1095
88		38		50		14		16.2532		2.26071		446
88		87		1		26		15.901		0		99
89		0		89		0		0		0		55995
89		3		86		3		24.7983		2.57891		1080
89		38		51		14		13.5275		2.32876		314
89		87		2		26		15.4446		0		211
90		0		90		0		0		0		55896
90		3		87		3		25.2629		2.62186		1111
90		38		52		14		19.0157		3.5191		296
90		87		3		26		16.7035		0		297
91		0		91		0		0		0		55192
91		3		88		3		25.1187		2.63921		1181
91		38		53		14		19.5906		2.9182		507
91		87		4		26		18.0367		0		430
91		91		0		27		15.4977		0		290
92		0		92		0		0		0		55743
92		3		89		3		24.531		2.54551		1105
92		38		54		14		16.1		2.55047		284
92		87		5		26		18.3873		4.21012		468
93		0		93		0		0		0		55812
93		3		90		3		24.3117		2.49631		1071
93		38		55		14		15.7768		2.69505		200
93		87		6		26		19.3081		3.55043		517
94		0		94		0		0		0		55834
94		3		91		3		24.1819		2.5345		1054
94		38		56		14		12.5206		2.58596		145
94		87		7		26		20.3081		2.90228		567
95		0		95		0		0		0		55328
95		3		92		3		25.2051		2.60681		1174
95		38		57		14		15.6228		3.34256		201
95		87		8		26		22.7226		3.61925		679
95		95		0		28		13.9129		0		218
96		0		96		0		0		0		55766
96		3		93		3		24.4009		2.51573		1057
96		38		58		14		13.0424		5.34631		102
96		87		9		26		21.3336		3.40454		675
97		0		97		0		0		0		55714
97		3		94		3		24.1164		2.49383		1078
97		38		59		14		7.9379		2.85832		53
97		87		10		26		22.9348		3.24114		755
98		0		98		0		0		0		55739
98		3		95		3		24.1451		2.521		1025
98		87		11		26		23.2313		3.19235		836
99		0		99		0		0		0		55366
99		3		96		3		25.2402		2.59892		1143
99		87		12		26		24.2084		3.31697		960
99		99		0		29		10.8121		0		131
100		0		100		0		0		0		55574
100		3		97		3		24.6404		2.61986		1023
100		87		13		26		24.6465		3.13002		1003
101		0		101		0		0		0		55481
101		3		98		3		24.7266		2.61738		1068
101		87		14		26		24.9582		3.09878		1051
102		0		102		0		0		0		55476
102		3		99		3		23.8085		2.4894		1054
102		87		15		26		25.687		3.02272		1070
103		0		103		0		0		0		55301
103		3		100		3		24.939		2.60191		1111
103		87		16		26		26.2639		3.07097		1124
103		103		0		30		7.30616		0		64
104		0		104		0		0		0		55532
104		3		101		3		24.2588		2.50384		1020
104		87		17		26		25.358		2.59932		1048
105		0		105		0		0		0		55474
105		3		102		3		23.3846		2.48186		1000
105		87		18		26		25.6131		2.59288		1125
105		105		0		31		0		0		1
106		0		106		0		0		0		55394
106		3		103		3		23.7708		2.58682		1044
106		87		19		26		25.4151		2.5351		1155
106		106		0		32		2.23607		0		7
107		0		107		0		0		0		54932
107		3		104		3		23.8824		2.53429		1088
107		87		20		26		26.2716		3.06751		1252
107		106		1		32		11.4086		0		142
107		107		0		33		16.2177		0		186
108		0		108		0		0		0		55356
108		3		105		3		23.2125		2.48441		1025
108		87		21		26		26.8585		3.01844		1219
109		0		109		0		0		0		55399
109		3		106		3		23.2109		2.57064		930
109		87		22		26		27.4235		3.42374		1271
110		0		110		0		0		0		55286
110		3		107		3		22.918		2.54191		1008
110		87		23		26		26.9753		3.42496		1294
110		110		0		34		9.43398		0		7
110		110		0		35		2.23607		0		5
111		0		111		0		0		0		54705
111		3		108		3		23.6399		2.51248		1084
111		87		24		26		27.6277		3.43811		1351
111		110		1		34		8.71565		0		183
111		111		0		36		13.6015		0		277
112		0		112		0		0		0		55285
112		3		109		3		22.6753		2.50223		1015
112		87		25		26		28.0199		3.3173		1300
113		0		113		0		0		0		55236
113		3		110		3		23.1549		2.58441		928
113		87		26		26		27.4442		3.36538		1340
113		113		0		37		7.7394		0		96
114		0		114		0		0		0		55210
114		3		111		3		23.1257		2.62911		993
114		87		27		26		26.6801		3.47527		1299
114		113		1		37		6.45682		2.43411		98
115		0		115		0		0		0		54548
115		3		112		3		40.8721		4.57414		1079
115		87		28		26		27.1815		3.56833		1324
115		113		2		37		15.8411		18.9055		370
115		115		0		38		16.4012		0		279
116		0		116		0		0		0		55216
116		3		113		3		22.6007		2.49004		1001
116		87		29		26		26.4879		3.1921		1207
116		113		3		37		11.6307		5.57338		176
117		0		117		0		0		0		55275
117		3		114		3		22.3837		2.51667		937
117		87		30		26		25.38		3.22548		1209
117		113		4		37		9.91539		2.56099		179
118		0		118		0		0		0		55343
118		3		115		3		22.7154		2.56358		983
118		87		31		26		24.939		3.2219		1208
118		113		5		37		8.1988		2.77496		66
119		0		119		0		0		0		54638
119		3		116		3		42.1649		4.75682		1062
119		87		32		26		25.7471		3.22909		1287
119		113		6		37		16.3763		5.99981		354
119		119		0		39		13.6015		0		259
120		0		120		0		0		0		55247
120		3		117		3		22.0669		2.39536		994
120		87		33		26		24.829		3.14716		1146
120		113		7		37		13.6919		2.26373		213
121		0		121		0		0		0		55294
121		3		118		3		21.8728		2.50765		908
121		87		34		26		23.4326		3.14154		1153
121		113		8		37		13.3785		3.08935		244
121		121		0		40		0		0		1
122		0		122		0		0		0		55150
122		3		119		3		21.7607		2.48354		975
122		87		35		26		23.7843		3.12482		1153
122		113		9		37		15.2324		3.23552		322
123		0		123		0		0		0		54656
123		3		120		3		42.2422		4.79178		1037
123		87		36		26		32.1403		3.71274		1248
123		113		10		37		15.719		2.95425		504
123		123		0		41		35.3768		0		155
124		0		124		0		0		0		55076
124		3		121		3		22.1608		2.41826		967
124		87		37		26		24.5909		3.07059		1116
124		113		11		37		15.4025		2.58442		437
124		124		0		42		2		0		4
125		0		125		0		0		0		55123
125		3		122		3		22.3578		2.52291		917
125		87		38		26		23.7397		2.42147		1108
125		113		12		37		17.1227		2.70023		452
126		0		126		0		0		0		55204
126		3		123		3		22.0219		2.5007		945
126		87		39		26		24.3079		2.53765		1125
126		113		13		37		19.4016		2.88328		326
127		0		127		0		0		0		54450
127		3		124		3		22.2624		2.49153		996
127		87		40		26		26.1207		3.10577		1246
127		113		14		37		38.8595		4.9779		787
127		127		0		43		13.0384		0		121
128		0		128		0		0		0		55178
128		3		125		3		21.2365		2.41042		878
128		87		41		26		24.4985		2.50313		1138
128		113		15		37		23.8262		2.34571		406
129		0		129		0		0		0		55089
129		3		126		3		21.869		2.49669		902
129		87		42		26		25.1612		2.56541		1164
129		113		16		37		15.5043		2.52713		445
130		0		130		0		0		0		55053
130		3		127		3		21.7794		2.46466		910
130		87		43		26		25.5495		2.60725		1173
130		113		17		37		18.2632		2.68109		464
131		0		131		0		0		0		55002
131		3		128		3		22.8678		2.59719		915
131		87		44		26		25.7482		2.60806		1173
131		113		18		37		22.2101		3.15189		510
132		0		132		0		0		0		54288
132		3		129		3		23.5961		2.64892		1041
132		87		45		26		26.3836		2.61629		1252
132		113		19		37		22.5357		2.94857		715
132		132		0		44		19.8494		0		304
133		0		133		0		0		0		54993
133		3		130		3		21.9272		2.37484		927
133		87		46		26		26.6718		2.72914		1153
133		113		20		37		20.5819		2.56276		527
134		0		134		0		0		0		55059
134		3		131		3		23.4576		2.75296		866
134		87		47		26		26.5733		2.69789		1131
134		113		21		37		19.9183		2.6031		544
135		0		135		0		0		0		54943
135		3		132		3		22.9141		2.6392		952
135		87		48		26		26.4614		2.71106		1148
135		113		22		37		19.5202		2.76658		550
135		135		0		45		3.66666		0		7
136		0		136		0		0		0		54399
136		3		133		3		24.5122		2.86691		1044
136		87		49		26		26.9293		3.07572		1225
136		113		23		37		23.8568		3.02357		803
136		136		0		46		9.61978		0		129
137		0		137		0		0		0		54961
137		3		134		3		21.1682		2.32726		939
137		87		50		26		26.1137		2.663		1126
137		113		24		37		19.4622		2.38828		574
138		0		138		0		0		0		54965
138		3		135		3		22.1507		2.58484		859
138		87		51		26		26.3085		2.69577		1131
138		113		25		37		20.2085		2.63614		645
139		0		139		0		0		0		55043
139		3		136		3		22.1385		2.61277		927
139		87		52		26		25.9553		2.63415		1111
139		113		26		37		21.1352		2.82069		519
140		0		140		0		0		0		54455
140		3		137		3		21.9562		2.58068		969
140		87		53		26		26.2447		2.63094		1183
140		113		27		37		22.0104		3.01903		811
140		140		0		47		6.66667		0		15
140		140		0		48		9.1799		0		165
140		140		0		49		1		0		2
141		0		141		0		0		0		55097
141		3		138		3		21.793		2.65535		817
141		87		54		26		25.141		2.5661		1095
141		113		28		37		18.4656		2.40369		591
142		0		142		0		0		0		55024
142		3		139		3		22.0247		2.82021		836
142		87		55		26		25.2554		2.62217		1057
142		113		29		37		21.7097		2.7442		683
143		0		143		0		0		0		55052
143		3		140		3		22.3341		2.82955		758
143		87		56		26		25.5259		2.67259		1056
143		113		30		37		21.2503		2.54194		734
144		0		144		0		0		0		54561
144		3		141		3		22.3225		2.82884		850
144		87		57		26		27.7675		2.88056		1145
144		113		31		37		22.7183		2.58355		921
144		144		0		50		22.4335		0		90
144		144		0		51		33.9516		0		33
145		0		145		0		0		0		55154
145		3		142		3		21.2616		2.95579		728
145		87		58		26		26.5442		2.88126		1031
145		113		32		37		20.7021		2.3837		683
145		145		0		52		2		0		4
146		0		146		0		0		0		55162
146		3		143		3		21.0804		2.73645		692
146		87		59		26		26.4171		2.85791		994
146		113		33		37		20.8068		2.51594		752
147		0		147		0		0		0		55194
147		3		144		3		17.6427		2.74149		654
147		87		60		26		25.9493		2.78499		1005
147		113		34		37		21.3646		2.508		747
148		0		148		0		0		0		54809
148		3		145		3		22.4256		2.99516		722
148		87		61		26		26.7073		3.16831		1188
148		113		35		37		23.1104		2.67268		881
149		0		149		0		0		0		55421
149		3		146		3		19.8434		2.57005		606
149		87		62		26		26.7414		2.73933		1006
149		113		36		37		19.1254		2.23058		563
149		149		0		53		2.5		0		4
150		0		150		0		0		0		55472
150		3		147		3		17.4487		2.4204		559
150		87		63		26		25.2175		2.70862		1010
150		113		37		37		17.7783		2.6394		559
151		0		151		0		0		0		55449
151		3		148		3		19.5723		2.8039		548
151		87		64		26		25.0878		2.66814		1021
151		113		38		37		17.3819		2.3633		578
151		151		0		54		2		0		4
152		0		152		0		0		0		54944
152		3		149		3		18.8415		2.6004		569
152		87		65		26		25.8661		2.78538		1110
152		113		39		37		39.1795		4.76515		952
152		152		0		55		4.68451		0		25
153		0		153		0		0		0		55585
153		3		150		3		16.2623		2.40345		470
153		87		66		26		25.321		2.71605		999
153		113		40		37		33.8386		3.52665		546
154		0		154		0		0		0		55435
154		3		151		3		17.1524		2.57324		461
154		87		67		26		24.8248		2.69948		992
154		113		41		37		36.1231		3.89685		712
155		0		155		0		0		0		55677
155		3		152		3		15.2831		2.44249		386
155		87		68		26		24.6306		2.70618		995
155		113		42		37		33.5321		3.22635		542
156		0		156		0		0		0		55078
156		3		153		3		16.9556		2.68334		447
156		87		69		26		37.1231		4.05665		1076
156		113		43		37		34.466		3.39084		952
156		156		0		56		7.17729		0		47
157		0		157		0		0		0		55672
157		3		154		3		15.6933		2.4464		358
157		87		70		26		24.3867		2.63331		973
157		113		44		37		28.9835		2.78391		589
157		157		0		57		2.23607		0		8
158		0		158		0		0		0		55715
158		3		155		3		14.3618		2.41951		258
158		87		71		26		23.8371		2.55899		973
158		113		45		37		29.0717		2.89996		653
158		158		0		58		0		0		1
159		0		159		0		0		0		55816
159		3		156		3		12.3022		2.39691		245
159		87		72		26		23.8788		2.5995		985
159		113		46		37		30.314		2.93674		554
160		0		160		0		0		0		55069
160		3		157		3		17.4662		3.23337		332
160		87		73		26		24.7045		2.64251		1059
160		113		47		37		30.1728		2.76956		865
160		160		0		59		11.3434		0		275
161		0		161		0		0		0		55981
161		3		158		3		8.91967		2.25261		86
161		87		74		26		24.6022		2.67495		967
161		113		48		37		28.782		2.50483		566
162		0		162		0		0		0		56142
162		3		159		3		8.52983		2.65757		59
162		87		75		26		24.7735		2.70985		985
162		113		49		37		28.5456		2.82683		414
163		0		163		0		0		0		56132
163		3		160		3		7.17281		1.92951		14
163		87		76		26		24.5403		2.62899		1001
163		113		50		37		28.3086		2.82629		453
164		0		164		0		0		0		55729
164		87		77		26		26.1078		2.78817		1088
164		113		51		37		28.014		2.77365		733
164		164		0		60		6.65319		0		47
164		164		0		61		1.5		0		3
165		0		165		0		0		0		56325
165		87		78		26		25.091		2.64186		998
165		113		52		37		25.7934		2.55824		277
166		0		166		0		0		0		56462
166		87		79		26		24.3506		2.64455		971
166		113		53		37		31.2565		4.61534		167
167		0		167		0		0		0		56425
167		87		80		26		24.13		2.65135		967
167		113		54		37		11.9696		2.80964		208
168		0		168		0		0		0		55847
168		87		81		26		25.185		2.67522		1081
168		113		55		37		34.7963		5.75386		614
168		168		0		62		5.06287		0		57
168		168		0		63		0		0		1
169		0		169		0		0		0		56167
169		87		82		26		23.9201		2.56183		958
169		113		56		37		34.9826		4.47351		466
169		169		0		64		2.5		0		4
169		169		0		65		2.23607		0		5
170		0		170		0		0		0		56203
170		87		83		26		22.9654		2.5726		960
170		113		57		37		18.8817		2.70708		437
171		0		171		0		0		0		56233
171		87		84		26		22.79		2.70161		943
171		113		58		37		19.5138		2.87482		419
171		171		0		66		2.23607		0		5
172		0		172		0		0		0		55892
172		87		85		26		23.6754		2.60093		1041
172		113		59		37		19.9418		2.83972		629
172		172		0		67		5.36184		0		35
172		172		0		68		1.5		0		3
173		0		173		0		0		0		56219
173		87		86		26		23.0269		2.58743		942
173		113		60		37		17.0241		2.43381		434
173		173		0		69		2.23607		0		5
174		0		174		0		0		0		56180
174		87		87		26		22.5191		2.5056		965
174		113		61		37		19.0763		2.92149		455
175		0		175		0		0		0		56167
175		87		88		26		22.8694		2.55535		951
175		113		62		37		16.8472		2.58219		482
176		0		176		0		0		0		55520
176		87		89		26		24.1066		2.71418		1040
176		113		63		37		23.8146		3.00738		743
176		176		0		70		14.8661		0		296
176		176		0		71		0		0		1
177		0		177		0		0		0		56156
177		87		90		26		23.9429		2.69322		945
177		113		64		37		18.706		2.4609		437
177		176		1		70		9.41653		1.95326		62
178		0		178		0		0		0		56223
178		87		91		26		22.8987		2.58849		952
178		113		65		37		20.3906		3.25353		418
178		178		0		72		2.66667		0		7
179		0		179		0		0		0		56045
179		87		92		26		23.2708		2.61696		945
179		113		66		37		18.6048		2.7692		601
179		179		0		73		2.33522		0		9
180		0		180		0		0		0		55657
180		87		93		26		23.9591		2.66126		1038
180		113		67		37		23.2013		3.02439		847
180		180		0		74		8.544		0		58
181		0		181		0		0		0		56115
181		87		94		26		23.4067		2.65653		929
181		113		68		37		20.1896		2.82795		556
182		0		182		0		0		0		56057
182		87		95		26		22.9958		2.57362		938
182		113		69		37		20.1024		2.86988		605
183		0		183		0		0		0		56160
183		87		96		26		22.9516		2.60187		934
183		113		70		37		18.5226		2.71472		506
184		0		184		0		0		0		55429
184		87		97		26		24.0057		2.81366		1024
184		113		71		37		23.2887		3.28209		946
184		184		0		75		14.8661		0		112
184		184		0		76		8.06226		0		89
185		0		185		0		0		0		55904
185		87		98		26		22.9756		2.53124		910
185		113		72		37		20.1499		2.29011		786
186		0		186		0		0		0		55876
186		87		99		26		22.4138		2.56101		909
186		113		73		37		20.6819		2.40147		793
186		186		0		77		4.33422		0		22
187		0		187		0		0		0		55960
187		87		100		26		23.6335		2.6957		910
187		113		74		37		21.4609		2.47972		730
188		0		188		0		0		0		55655
188		87		101		26		24.4177		2.76019		1005
188		113		75		37		23.4976		2.67422		938
188		188		0		78		1		0		2
189		0		189		0		0		0		55972
189		87		102		26		24.1852		2.76841		908
189		113		76		37		20.1674		2.42986		720
190		0		190		0		0		0		56002
190		87		103		26		23.7092		2.72201		888
190		113		77		37		19.9623		2.61527		710
191		0		191		0		0		0		56019
191		87		104		26		23.3589		2.68755		900
191		113		78		37		21.3745		2.94729		681
192		0		192		0		0		0		55689
192		87		105		26		24.9072		2.80504		1023
192		113		79		37		20.9586		2.78305		871
192		192		0		79		19.5937		0		17
193		0		193		0		0		0		56084
193		87		106		26		23.4355		2.55712		923
193		113		80		37		19.2446		2.36169		593
194		0		194		0		0		0		56170
194		87		107		26		23.2903		2.63617		876
194		113		81		37		15.6452		2.38101		537
194		194		0		80		3.64966		0		15
194		194		0		81		1		0		2
195		0		195		0		0		0		56070
195		87		108		26		22.7838		2.63171		901
195		113		82		37		23.1612		3.52967		629
196		0		196		0		0		0		55780
196		87		109		26		23.4946		2.67522		981
196		113		83		37		23.3838		3.1035		820
196		196		0		82		7.01783		0		19
197		0		197		0		0		0		56183
197		87		110		26		22.4316		2.51873		888
197		113		84		37		16.1278		2.26213		529
198		0		198		0		0		0		56244
198		87		111		26		22.6254		2.57094		874
198		113		85		37		15.2287		2.42387		482
199		0		199		0		0		0		56269
199		87		112		26		21.7768		2.49933		890
199		113		86		37		15.4436		2.40661		441
200		0		200		0		0		0		55938
200		87		113		26		22.2729		2.52974		961
200		113		87		37		18.3545		2.60966		681
200		200		0		83		6.6214		0		20
201		0		201		0		0		0		56394
201		87		114		26		21.5897		2.50247		854
201		113		88		37		14.805		2.39047		352
202		0		202		0		0		0		56369
202		87		115		26		21.261		2.52275		878
202		113		89		37		14.1384		2.57094		353
203		0		203		0		0		0		56338
203		87		116		26		21.1242		2.49038		855
203		113		90		37		21.6234		3.81112		407
204		0		204		0		0		0		56012
204		87		117		26		22.9045		2.66817		940
204		113		91		37		19.6364		3.13575		591
204		204		0		84		8.01561		0		53
204		204		0		85		2		0		4
205		0		205		0		0		0		56510
205		87		118		26		21.9537		2.57632		835
205		113		92		37		12.7324		2.15226		255
206		0		206		0		0		0		56437
206		87		119		26		21.5114		2.55081		871
206		113		93		37		13.7796		3.04394		289
206		206		0		86		1.11803		0		3
207		0		207		0		0		0		56405
207		87		120		26		21.0904		2.48767		847
207		113		94		37		13.8372		2.73283		348
208		0		208		0		0		0		56276
208		87		121		26		22.5247		2.65538		926
208		113		95		37		14.1321		2.54314		395
208		208		0		87		1.11803		0		3
209		0		209		0		0		0		56699
209		87		122		26		21.4947		2.50868		854
209		113		96		37		10.2858		2.05218		47
210		0		210		0		0		0		56736
210		87		123		26		21.467		2.49406		848
210		113		97		37		8.54418		2.46141		16
211		0		211		0		0		0		56634
211		87		124		26		20.9337		2.52108		817
211		113		98		37		9.71738		4.66603		149
212		0		212		0		0		0		56480
212		87		125		26		21.966		2.50506		926
212		113		99		37		16.1688		9.18422		112
212		212		0		88		34		0		82
213		0		213		0		0		0		56767
213		87		126		26		21.1722		2.44249		833
214		0		214		0		0		0		56796
214		87		127		26		20.6387		2.49763		804
215		0		215		0		0		0		56805
215		87		128		26		21.1849		2.62306		795
216		0		216		0		0		0		56598
216		87		129		26		42.6281		5.01234		928
216		216		0		89		7.61577		0		67
216		216		0		90		2.23607		0		4
216		216		0		91		1.11803		0		3
217		0		217		0		0		0		56806
217		87		130		26		20.4351		2.36069		794
218		0		218		0		0		0		56825
218		87		131		26		20.8023		2.59803		775
219		0		219		0		0		0		56804
219		87		132		26		20.1663		2.48356		796
220		0		220		0		0		0		56609
220		87		133		26		32.6765		3.75878		898
220		220		0		92		5.4923		0		62
220		220		0		93		3.60555		0		31
221		0		221		0		0		0		56833
221		87		134		26		20.0856		2.5353		767
222		0		222		0		0		0		56821
222		87		135		26		19.7974		2.47778		779
223		0		223		0		0		0		56809
223		87		136		26		21.5316		2.70377		791
224		0		224		0		0		0		56659
224		87		137		26		21.2464		2.61768		870
224		224		0		94		7.61577		0		69
224		224		0		95		1		0		2
225		0		225		0		0		0		56822
225		87		138		26		19.1306		2.39163		778
226		0		226		0		0		0		56821
226		87		139		26		21.313		2.73518		779
227		0		227		0		0		0		56818
227		87		140		26		19.7727		2.47937		768
227		227		0		96		2.82841		0		14
228		0		228		0		0		0		56458
228		87		141		26		21.337		2.62177		879
228		228		0		97		40.7039		0		242
228		228		0		98		5.05824		0		21
229		0		229		0		0		0		56843
229		87		142		26		20.1533		2.39708		753
229		229		0		99		2.5		0		4
230		0		230		0		0		0		56605
230		87		143		26		20.0406		2.52114		782
230		230		0		100		11.919		0		213
231		0		231		0		0		0		56827
231		87		144		26		19.185		2.40348		773
232		0		232		0		0		0		56456
232		87		145		26		20.2024		2.46372		841
232		232		0		101		15		0		278
232		232		0		102		5.35824		0		25
233		0		233		0		0		0		56821
233		87		146		26		19.4357		2.4204		779
234		0		234		0		0		0		56782
234		87		147		26		18.9558		2.42164		714
234		234		0		103		8.36742		0		100
234		234		0		104		2		0		4
235		0		235		0		0		0		56846
235		87		148		26		19.3321		2.47997		747
235		235		0		105		2.5		0		7
236		0		236		0		0		0		56055
236		87		149		26		20.3317		2.56235		852
236		236		0		106		42.1027		0		623
236		236		0		107		7.82624		0		70
237		0		237		0		0		0		56669
237		87		150		26		19.1194		2.49756		693
237		236		1		106		28.866		2.38564		238
238		0		238		0		0		0		56788
238		87		151		26		19.8582		2.51462		775
238		236		2		106		8.73034		1.90578		31
238		238		0		108		3.75832		0		6
239		0		239		0		0		0		56900
239		87		152		26		19.2864		2.47007		696
239		238		1		108		2.02759		1.41422		4
240		0		240		0		0		0		56461
240		87		153		26		20.1348		2.54959		828
240		238		2		108		11.7397		18.3698		303
240		240		0		109		2.66667		0		8
241		0		241		0		0		0		56833
241		87		154		26		19.3322		2.41788		757
241		238		3		108		8.3685		1.85482		10
242		0		242		0		0		0		56857
242		87		155		26		18.9672		2.49471		673
242		242		0		110		6.54058		0		70
243		0		243		0		0		0		56754
243		87		156		26		19.6541		2.55563		756
243		242		1		110		3.93912		2.14877		22
243		243		0		111		8.24705		0		56
243		243		0		112		2.37698		0		12
244		0		244		0		0		0		56147
244		87		157		26		20.695		2.53014		813
244		242		2		110		11.5818		7.40386		279
244		243		1		111		11.6577		3.56792		275
244		244		0		113		7.83422		0		86
245		0		245		0		0		0		56838
245		87		158		26		19.9101		2.51659		759
245		245		0		114		2		0		3
246		0		246		0		0		0		56745
246		87		159		26		19.9076		2.54326		701
246		245		1		114		13.1244		2.92083		99
246		246		0		115		6.1904		0		55
247		0		247		0		0		0		56617
247		87		160		26		20.0031		2.69132		729
247		245		2		114		11.1589		2.87091		254
248		0		248		0		0		0		56065
248		87		161		26		21.3421		2.84597		834
248		245		3		114		28.6239		151.593		394
248		248		0		116		13.1752		0		262
248		248		0		117		4.90666		0		33
248		248		0		118		4.30658		0		12
249		0		249		0		0		0		56624
249		87		162		26		20.6857		2.63729		685
249		245		4		114		13.0326		10.6854		291
250		0		250		0		0		0		56611
250		87		163		26		18.6264		2.48049		730
250		245		5		114		10.63		2.27404		257
250		250		0		119		0		0		1
250		250		0		120		0		0		1
251		0		251		0		0		0		56774
251		87		164		26		19.5708		2.54304		696
251		245		6		114		9.58038		2.13		130
252		0		252		0		0		0		56006
252		87		165		26		19.928		2.49879		829
252		245		7		114		16.3472		4.49134		489
252		252		0		121		12.9153		0		225
252		252		0		122		6.20002		0		51
253		0		253		0		0		0		56425
253		87		166		26		19.7341		2.64027		669
253		245		8		114		15.1339		2.29133		506
254		0		254		0		0		0		56373
254		87		167		26		18.3957		2.4939		705
254		245		9		114		15.0623		2.32301		522
255		0		255		0		0		0		56481
255		87		168		26		19.2456		2.53479		684
255		245		10		114		15.3541		2.53251		435
256		0		256		0		0		0		56062
256		87		169		26		19.7683		2.54673		789
256		245		11		114		18.2828		2.95373		556
256		256		0		123		12.2703		0		177
256		256		0		124		3.54339		0		16
257		0		257		0		0		0		56721
257		87		170		26		18.4297		2.84947		563
257		245		12		114		16.2008		2.67545		316
258		0		258		0		0		0		56422
258		87		171		26		19.3166		2.84029		667
258		245		13		114		18.4316		3.26741		511
259		0		259		0		0		0		56301
259		87		172		26		19.0704		2.65299		640
259		245		14		114		18.7101		2.75949		659
260		0		260		0		0		0		55857
260		87		173		26		20.4355		2.77634		702
260		245		15		114		20.4954		2.61873		878
260		260		0		125		9.16697		0		163
261		0		261		0		0		0		56326
261		87		174		26		16.8717		2.8013		523
261		245		16		114		20.3478		2.50774		751
262		0		262		0		0		0		56207
262		87		175		26		19.3211		2.8795		595
262		245		17		114		20.7142		2.56605		798
263		0		263		0		0		0		56331
263		87		176		26		16.8872		2.45857		515
263		245		18		114		20.6912		2.46881		754
264		0		264		0		0		0		55947
264		87		177		26		18.9		2.70927		626
264		245		19		114		21.727		2.4563		981
264		264		0		126		7.56637		0		38
264		264		0		127		1.92873		0		6
264		264		0		128		1		0		2
265		0		265		0		0		0		56304
265		87		178		26		18.0958		2.66151		484
265		245		20		114		21.06		2.36679		812
266		0		266		0		0		0		56212
266		87		179		26		15.4246		2.42467		496
266		245		21		114		23.608		2.69368		892
267		0		267		0		0		0		56204
267		87		180		26		16.5875		2.60859		473
267		245		22		114		23.5126		2.61309		923
268		0		268		0		0		0		55921
268		87		181		26		18.7821		2.79105		536
268		245		23		114		24.7283		2.63547		1143
269		0		269		0		0		0		56012
269		87		182		26		15.8894		2.41946		457
269		245		24		114		23.3446		2.46558		954
269		269		0		129		5.75423		0		55
269		269		0		130		11		0		122
270		0		270		0		0		0		56112
270		87		183		26		15.2403		2.49037		312
270		245		25		114		23.5553		2.57935		999
270		269		1		130		11.9829		4.07239		177
271		0		271		0		0		0		56009
271		87		184		26		16.1995		2.684		434
271		245		26		114		22.6897		2.47212		930
271		269		2		130		13.0863		3.05553		227
272		0		272		0		0		0		55344
272		87		185		26		15.9933		2.50077		451
272		245		27		114		23.3178		2.56415		1133
272		269		3		130		15.5925		2.89674		353
272		272		0		131		37.9012		0		319
273		0		273		0		0		0		56005
273		87		186		26		15.7999		2.59664		346
273		245		28		114		21.0914		2.42824		850
273		269		4		130		16.9655		3.12127		399
274		0		274		0		0		0		55852
274		87		187		26		14.7909		2.49499		358
274		245		29		114		22.8875		2.63162		946
274		269		5		130		17.9856		3.03839		444
275		0		275		0		0		0		55975
275		87		188		26		11.5402		2.48807		150
275		245		30		114		22.3868		2.4139		931
275		269		6		130		20.3839		2.85899		544
276		0		276		0		0		0		54988
276		87		189		26		40.2455		9.90891		380
276		245		31		114		23.6303		2.43657		1172
276		269		7		130		21.5422		3.03591		721
276		276		0		132		34.0294		0		330
276		276		0		133		5.66666		0		9
277		0		277		0		0		0		55521
277		87		190		26		14.2307		2.22492		282
277		245		32		114		22.5206		2.3826		1035
277		269		8		130		21.8864		3.06141		762
278		0		278		0		0		0		55501
278		87		191		26		14.4987		3.17312		159
278		245		33		114		23.3482		2.46606		1024
278		269		9		130		21.8271		2.91254		837
278		278		0		134		6.32859		0		79
279		0		279		0		0		0		55392
279		87		192		26		14.4987		3.17313		231
279		245		34		114		25.0965		2.54628		1058
279		269		10		130		21.861		2.908		911
279		278		1		134		5.45818		2.01773		8
280		0		280		0		0		0		55133
280		87		193		26		15.5319		3.10859		287
280		245		35		114		25.5599		2.51219		1147
280		269		11		130		22.4195		2.80906		1019
280		280		0		135		3.57429		0		8
280		280		0		136		1.80278		0		6
281		0		281		0		0		0		55423
281		87		194		26		12.8191		2.80453		102
281		245		36		114		24.3628		2.51504		936
281		269		12		130		22.3263		2.74509		1068
281		281		0		137		9.40053		0		71
282		0		282		0		0		0		55448
282		87		195		26		13.0098		4.27116		166
282		245		37		114		23.2425		2.54714		920
282		269		13		130		23.0782		2.47352		1066
283		0		283		0		0		0		55621
283		245		38		114		22.7076		2.54659		888
283		269		14		130		22.7402		2.67969		1091
284		0		284		0		0		0		55045
284		245		39		114		24.2492		2.58528		979
284		269		15		130		23.5858		2.75432		1175
284		284		0		138		13.78		0		302
284		284		0		139		8.26288		0		99
285		0		285		0		0		0		55624
285		245		40		114		20.7482		2.37266		794
285		269		16		130		23.8947		2.67756		1182
286		0		286		0		0		0		55640
286		245		41		114		20.9467		2.50593		789
286		269		17		130		24.204		2.83272		1171
287		0		287		0		0		0		55680
287		245		42		114		21.4099		2.57384		765
287		269		18		130		23.4282		2.78548		1155
288		0		288		0		0		0		55501
288		245		43		114		22.2372		2.58655		853
288		269		19		130		23.5232		2.79794		1214
288		288		0		140		5.84819		0		32
289		0		289		0		0		0		55864
289		245		44		114		20.3802		2.44621		667
289		269		20		130		23.0524		2.51753		1069
290		0		290		0		0		0		55918
290		245		45		114		20.9882		2.71989		652
290		269		21		130		22.3967		2.41797		1030
291		0		291		0		0		0		55975
291		245		46		114		19.9204		2.59903		630
291		269		22		130		22.3823		2.43721		995
292		0		292		0		0		0		55747
292		245		47		114		21.5689		2.82581		680
292		269		23		130		22.2171		2.44849		1078
292		292		0		141		38.8528		0		47
292		292		0		142		4.24264		0		19
292		292		0		143		3.84655		0		29
293		0		293		0		0		0		56180
293		245		48		114		17.983		2.51157		484
293		269		24		130		21.2022		2.40531		936
294		0		294		0		0		0		56337
294		245		49		114		17.3473		2.65137		319
294		269		25		130		20.5732		2.31964		944
295		0		295		0		0		0		56361
295		245		50		114		18.1082		3.25056		314
295		269		26		130		20.7295		2.38252		925
296		0		296		0		0		0		56092
296		245		51		114		16.6264		2.92573		408
296		269		27		130		22.1217		2.40522		1032
296		296		0		144		4.62074		0		41
296		296		0		145		7.74419		0		27
297		0		297		0		0		0		56461
297		245		52		114		14.9851		2.63469		196
297		269		28		130		20.1212		2.33559		943
298		0		298		0		0		0		56616
298		245		53		114		12.3017		2.19737		42
298		269		29		130		20.3299		2.32859		942
299		0		299		0		0		0		56652
299		245		54		114		13.7031		3.41097		12
299		269		30		130		20.1562		2.33849		936
300		0		300		0		0		0		56285
300		269		31		130		21.6235		2.41735		1076
300		300		0		146		9.64421		0		101
300		300		0		147		6.82825		0		43
300		300		0		148		4.60977		0		30
300		300		0		149		8.32586		0		65
301		0		301		0		0		0		56605
301		269		32		130		21.7211		2.43027		994
301		301		0		150		0		0		1
302		0		302		0		0		0		56609
302		269		33		130		22.3033		2.47986		991
303		0		303		0		0		0		56600
303		269		34		130		22.3304		2.47255		1000
304		0		304		0		0		0		56500
304		269		35		130		23.751		2.58009		1100
305		0		305		0		0		0		56604
305		269		36		130		23.0502		2.58463		996
306		0		306		0		0		0		56615
306		269		37		130		22.9274		2.56717		985
307		0		307		0		0		0		56623
307		269		38		130		22.9854		2.54701		977
308		0		308		0		0		0		56529
308		269		39		130		23.8405		2.62403		1054
308		308		0		151		2.23607		0		8
308		308		0		152		29.189		0		9
309		0		309		0		0		0		56659
309		269		40		130		22.9646		2.55701		941
310		0		310		0		0		0		56592
310		269		41		130		22.452		2.5535		902
310		310		0		153		10.198		0		106
311		0		311		0		0		0		56601
311		269		42		130		21.6317		2.51209		861
311		310		1		153		8.39303		0		138
312		0		312		0		0		0		56264
312		269		43		130		22.9969		2.68033		976
312		310		2		153		11.3193		0		259
312		312		0		154		7.51798		0		101
313		0		313		0		0		0		56624
313		269		44		130		22.9645		2.7658		800
313		310		3		153		9.36979		2.11569		176
314		0		314		0		0		0		56638
314		269		45		130		22.5217		2.7123		815
314		310		4		153		8.74108		2.33576		147
315		0		315		0		0		0		56519
315		269		46		130		22.9859		2.75939		839
315		310		5		153		11.7789		3.16645		242
316		0		316		0		0		0		56317
316		269		47		130		23.8173		2.79022		947
316		310		6		153		12.7618		2.71525		336
317		0		317		0		0		0		56777
317		269		48		130		22.4563		2.67874		823
318		0		318		0		0		0		56512
318		269		49		130		21.9897		2.64433		826
318		318		0		155		12.9785		0		262
319		0		319		0		0		0		56491
319		269		50		130		21.4713		2.59628		804
319		318		1		155		12.7909		2.56509		305
320		0		320		0		0		0		56299
320		269		51		130		22.6714		2.70401		911
320		318		2		155		16.0415		39.3667		390
321		0		321		0		0		0		56439
321		269		52		130		22.1137		2.64002		805
321		318		3		155		17.3821		7.57429		356
322		0		322		0		0		0		56447
322		269		53		130		21.4869		2.48632		830
322		318		4		155		17.5493		3.2141		323
323		0		323		0		0		0		56395
323		269		54		130		21.3304		2.47469		844
323		318		5		155		17.0185		3.0616		361
324		0		324		0		0		0		55994
324		269		55		130		34.63		4.04371		944
324		318		6		155		20.7292		3.31874		635
324		324		0		156		4.52769		0		24
324		324		0		157		2		0		3
325		0		325		0		0		0		56210
325		269		56		130		21.3505		2.48012		852
325		318		7		155		19.8392		2.62726		538
326		0		326		0		0		0		56217
326		269		57		130		21.4484		2.51199		837
326		318		8		155		18.9975		2.69408		546
327		0		327		0		0		0		56269
327		269		58		130		21.2347		2.55258		813
327		318		9		155		16.6955		2.5261		518
328		0		328		0		0		0		55990
328		269		59		130		22.1807		2.58155		916
328		318		10		155		20.1438		2.88197		694
329		0		329		0		0		0		56243
329		269		60		130		20.8574		2.51593		805
329		318		11		155		17.8967		2.44818		552
330		0		330		0		0		0		56254
330		269		61		130		21.1754		2.52367		829
330		318		12		155		16.7317		2.55312		490
330		330		0		158		5		0		27
331		0		331		0		0		0		56239
331		269		62		130		20.8567		2.60721		806
331		318		13		155		17.7447		2.57918		555
332		0		332		0		0		0		56282
332		269		63		130		20.7229		2.58792		802
332		318		14		155		16.9669		2.51481		516
333		0		333		0		0		0		55877
333		269		64		130		20.6591		2.47928		920
333		318		15		155		19.9259		2.65339		777
333		333		0		159		34.0086		0		26
334		0		334		0		0		0		56177
334		269		65		130		20.3231		2.5744		802
334		318		16		155		18.3772		2.29914		601
334		334		0		160		5.60899		0		20
335		0		335		0		0		0		56100
335		269		66		130		20.0017		2.41215		814
335		318		17		155		18.5137		2.45116		585
335		334		1		160		11.7583		12.345		99
335		335		0		161		1		0		2
336		0		336		0		0		0		56034
336		269		67		130		25.4266		3.01796		831
336		318		18		155		18.4566		2.48052		606
336		334		2		160		13.2073		3.61486		129
337		0		337		0		0		0		55324
337		269		68		130		21.174		2.47658		932
337		318		19		155		23.0601		2.82032		860
337		334		3		160		17.0925		3.31114		266
337		337		0		162		10.1242		0		203
337		337		0		163		3.39935		0		15
338		0		338		0		0		0		55676
338		269		69		130		20.345		2.49746		825
338		318		20		155		21.7418		2.60367		773
338		334		4		160		16.9245		2.69054		326
339		0		339		0		0		0		55610
339		269		70		130		20.8831		2.50235		859
339		318		21		155		22.5785		2.50848		750
339		334		5		160		18.4265		2.51049		381
340		0		340		0		0		0		55520
340		269		71		130		20.3807		2.38318		863
340		318		22		155		22.1636		2.54974		708
340		334		6		160		19.2365		3.01076		465
340		340		0		164		6.10318		0		44
341		0		341		0		0		0		54947
341		269		72		130		42.1153		4.92596		960
341		318		23		155		24.9866		2.78961		1026
341		334		7		160		21.6578		3.00262		572
341		340		1		164		8.37852		8.27939		82
341		341		0		165		3		0		13
342		0		342		0		0		0		55265
342		269		73		130		21.2706		2.50727		878
342		318		24		155		23.1585		2.51561		783
342		334		8		160		20.465		2.59693		612
342		340		2		164		34.3607		26.0257		62
343		0		343		0		0		0		55334
343		269		74		130		21.2639		2.45993		883
343		318		25		155		20.5675		2.34507		696
343		334		9		160		21.9341		2.96677		687
344		0		344		0		0		0		55259
344		269		75		130		20.9424		2.43497		858
344		318		26		155		21.4369		2.55348		694
344		334		10		160		22.686		2.67309		749
344		344		0		166		9.43398		0		40
345		0		345		0		0		0		54698
345		269		76		130		21.5452		2.47588		955
345		318		27		155		25.7889		2.56006		900
345		334		11		160		23.5037		2.94833		888
345		344		1		166		8.09669		0		159
346		0		346		0		0		0		54977
346		269		77		130		21.8114		2.58114		854
346		318		28		155		23.0175		2.63658		670
346		334		12		160		22.5789		2.81129		875
346		344		2		166		9.69335		0		224
347		0		347		0		0		0		55193
347		269		78		130		21.0563		2.46475		840
347		318		29		155		23.1224		2.82992		648
347		334		13		160		22.7419		2.73455		919
348		0		348		0		0		0		55182
348		269		79		130		21.1724		2.4916		845
348		318		30		155		22.7573		2.95674		730
348		334		14		160		24.7805		2.79274		843
349		0		349		0		0		0		54659
349		269		80		130		22.135		2.55314		939
349		318		31		155		22.3926		2.71515		867
349		334		15		160		26.5342		2.83244		983
349		349		0		167		8.17749		0		151
349		349		0		168		0		0		1
350		0		350		0		0		0		55032
350		269		81		130		21.6303		2.60292		840
350		318		32		155		17.0726		2.12363		641
350		334		16		160		26.2159		2.74128		909
350		349		1		167		9.43177		2.82097		178
351		0		351		0		0		0		55277
351		269		82		130		21.0634		2.49187		829
351		318		33		155		15.2122		2.1115		514
351		334		17		160		26.3328		2.71318		980
352		0		352		0		0		0		55256
352		269		83		130		21.0466		2.46287		830
352		318		34		155		18.3041		2.78658		449
352		334		18		160		25.8138		2.59495		988
352		352		0		169		7.2759		0		77
353		0		353		0		0		0		54650
353		269		84		130		21.788		2.50657		930
353		318		35		155		21.7762		3.27194		747
353		334		19		160		26.5106		2.66531		1122
353		352		1		169		8.60496		3.80673		116
353		353		0		170		8.544		0		35
354		0		354		0		0		0		55234
354		269		85		130		21.1491		2.53986		821
354		318		36		155		15.6067		2.03869		473
354		334		20		160		25.7868		2.94189		1062
354		352		2		169		5.64332		1.99927		10
355		0		355		0		0		0		55229
355		269		86		130		21.2006		2.499		828
355		318		37		155		14.7089		2.28442		434
355		334		21		160		26.1148		2.90392		1074
355		355		0		171		6.06092		0		35
356		0		356		0		0		0		55252
356		269		87		130		20.6726		2.41955		821
356		318		38		155		22.5614		3.82646		413
356		334		22		160		26.4145		2.88196		1114
357		0		357		0		0		0		54704
357		269		88		130		39.9181		4.50562		1155
357		318		39		155		21.6029		3.39705		470
357		334		23		160		27.2888		2.89869		1228
357		357		0		172		6.26099		0		39
357		357		0		173		3		0		4
358		0		358		0		0		0		55349
358		269		89		130		22.8969		2.44288		816
358		318		40		155		13.4885		2.31366		372
358		334		24		160		25.9036		2.72868		1063
359		0		359		0		0		0		55350
359		269		90		130		20.3682		2.4236		795
359		318		41		155		15.6102		2.75308		408
359		334		25		160		25.5071		2.80754		1047
360		0		360		0		0		0		55307
360		269		91		130		20.3654		2.46667		789
360		318		42		155		15.8199		2.55602		435
360		334		26		160		25.8442		2.9158		1067
360		360		0		174		2		0		2
361		0		361		0		0		0		54733
361		269		92		130		40.3105		4.53868		1102
361		318		43		155		15.0295		2.28764		325
361		334		27		160		25.8165		2.86392		1138
361		360		1		174		12.0126		0		302
362		0		362		0		0		0		55417
362		269		93		130		20.8582		2.51633		796
362		318		44		155		11.9117		2.91053		193
362		334		28		160		24.7928		2.7882		1002
362		360		2		174		9.82494		2.21638		192
363		0		363		0		0		0		55429
363		269		94		130		20.7889		2.46262		804
363		318		45		155		11.3669		2.97799		152
363		334		29		160		23.8611		2.82629		974
363		360		3		174		10.629		2.46874		241
364		0		364		0		0		0		55489
364		269		95		130		20.532		2.46608		816
364		318		46		155		12.5152		3.82354		57
364		334		30		160		23.427		2.80244		966
364		360		4		174		11.0539		2.51761		272
365		0		365		0		0		0		55038
365		269		96		130		41.154		4.84511		922
365		318		47		155		12.8459		3.3952		58
365		334		31		160		23.8718		2.83701		1071
365		360		5		174		12.7693		2.4169		415
365		365		0		175		13.0043		0		96
366		0		366		0		0		0		55459
366		269		97		130		21.0509		2.51665		813
366		334		32		160		22.7808		2.76204		946
366		360		6		174		12.6014		2.30697		382
367		0		367		0		0		0		55477
367		269		98		130		20.4912		2.46854		793
367		334		33		160		21.6126		2.77713		939
367		360		7		174		12.9178		2.27487		391
368		0		368		0		0		0		55576
368		269		99		130		20.8357		2.54783		775
368		334		34		160		21.0383		2.79187		917
368		360		8		174		14.41		2.87538		332
369		0		369		0		0		0		55114
369		269		100		130		20.7323		2.50497		876
369		334		35		160		22.941		2.85617		1040
369		360		9		174		16.8959		2.8334		570
370		0		370		0		0		0		55446
370		269		101		130		20.2102		2.49037		770
370		334		36		160		21.4844		2.42674		928
370		360		10		174		16.3957		2.71715		456
371		0		371		0		0		0		55441
371		269		102		130		19.9219		2.4985		760
371		334		37		160		21.3741		2.42182		929
371		360		11		174		16.7922		2.68453		470
372		0		372		0		0		0		55411
372		269		103		130		25.2461		3.06049		767
372		334		38		160		21.4251		2.40682		956
372		360		12		174		17.6638		2.91737		464
372		372		0		176		1		0		2
373		0		373		0		0		0		54834
373		269		104		130		40.1193		5.03423		846
373		334		39		160		23.616		2.6876		1080
373		360		13		174		19.6933		2.84442		734
373		373		0		177		13.1297		0		35
373		373		0		178		10.9642		0		71
374		0		374		0		0		0		55080
374		269		105		130		19.6503		2.4963		744
374		334		40		160		23.0712		2.61848		983
374		360		14		174		19.1792		2.71824		657
374		373		1		177		10.3527		6.89711		136
375		0		375		0		0		0		55044
375		269		106		130		19.1252		2.43021		748
375		334		41		160		23.5943		2.64347		973
375		360		15		174		19.2312		2.66345		668
375		373		2		177		12.7598		3.11409		163
375		375		0		179		2		0		4
376		0		376		0		0		0		54966
376		269		107		130		19.7201		2.51545		730
376		334		42		160		25.4863		2.87571		980
376		360		16		174		19.8324		2.58351		699
376		373		3		177		13.9623		3.22648		225
377		0		377		0		0		0		54304
377		269		108		130		41.8597		5.08626		849
377		334		43		160		26.5998		2.85035		1077
377		360		17		174		21.1726		2.57028		837
377		373		4		177		16.7386		3.29895		356
377		377		0		180		15.4632		0		177
378		0		378		0		0		0		54774
378		269		109		130		19.5415		2.5152		723
378		334		44		160		25.6242		2.85744		978
378		360		18		174		20.7053		2.41166		734
378		373		5		177		17.9197		3.18981		391
379		0		379		0		0		0		54683
379		269		110		130		33.7958		4.17917		747
379		334		45		160		26.0771		2.87553		966
379		360		19		174		22.1877		2.54175		786
379		373		6		177		17.4025		2.85173		418
380		0		380		0		0		0		54656
380		269		111		130		19.5138		2.47138		735
380		334		46		160		25.5487		2.81629		965
380		360		20		174		21.7905		2.54699		771
380		373		7		177		18.7798		2.96101		473
381		0		381		0		0		0		53867
381		269		112		130		42.8825		5.30531		833
381		334		47		160		25.8346		2.76425		1063
381		360		21		174		24.4364		2.73583		981
381		373		8		177		22.53		3.10266		637
381		381		0		181		12.083		0		219
382		0		382		0		0		0		54380
382		269		113		130		19.346		2.45449		720
382		334		48		160		24.9583		2.74433		953
382		360		22		174		22.5157		2.4908		839
382		373		9		177		21.3575		3.03204		697
382		381		1		181		7.34901		0		10
382		382		0		182		0		0		1
383		0		383		0		0		0		54376
383		269		114		130		19.3581		2.49328		693
383		334		49		160		25.152		2.73527		951
383		360		23		174		22.6171		2.47994		830
383		373		10		177		21.8925		3.11563		750
384		0		384		0		0		0		54315
384		269		115		130		19.7982		2.52831		703
384		334		50		160		24.5954		2.66836		936
384		360		24		174		22.5271		2.5067		836
384		373		11		177		22.5291		3.13057		810
385		0		385		0		0		0		53699
385		269		116		130		42.3892		5.42475		823
385		334		51		160		24.9396		2.77138		997
385		360		25		174		22.6834		2.49678		999
385		373		12		177		25.9215		2.99745		961
385		385		0		183		14.3952		0		109
385		385		0		184		3		0		12
386		0		386		0		0		0		54194
386		269		117		130		18.5749		2.37376		723
386		334		52		160		24.0429		2.76353		855
386		360		26		174		22.3315		2.35446		875
386		373		13		177		23.8014		3.17801		953
387		0		387		0		0		0		54150
387		269		118		130		18.976		2.44841		689
387		334		53		160		24.1433		2.75345		871
387		360		27		174		22.7824		2.59024		888
387		373		14		177		25.2045		2.97548		976
387		387		0		185		4.20845		0		26
388		0		388		0		0		0		54176
388		269		119		130		18.5869		2.43696		656
388		334		54		160		23.4034		2.66859		862
388		360		28		174		23.5511		2.53218		899
388		373		15		177		23.9019		3.03273		1007
389		0		389		0		0		0		53325
389		269		120		130		41.4343		5.39423		811
389		334		55		160		25.1003		3.06575		1013
389		360		29		174		23.9111		2.56516		1060
389		373		16		177		25.407		3.06503		1156
389		389		0		186		11.6739		0		235
390		0		390		0		0		0		54049
390		269		121		130		18.7729		2.39803		704
390		334		56		160		24.35		2.68158		878
390		360		30		174		24.2325		2.57897		890
390		373		17		177		25.1016		2.91272		1079
391		0		391		0		0		0		54143
391		269		122		130		19.4792		2.53419		673
391		334		57		160		23.5669		2.69163		868
391		360		31		174		24.1469		2.64529		865
391		373		18		177		26.1326		3.04943		1051
392		0		392		0		0		0		54184
392		269		123		130		18.987		2.56833		656
392		334		58		160		23.2816		2.68449		861
392		360		32		174		21.7875		2.44739		802
392		373		19		177		25.9184		3.05168		1097
393		0		393		0		0		0		53335
393		269		124		130		20.709		2.65872		797
393		334		59		160		23.8257		2.64777		960
393		360		33		174		23.6937		2.71613		864
393		373		20		177		26.7728		2.91979		1271
393		393		0		187		15.3861		0		373
394		0		394		0		0		0		54259
394		269		125		130		19.2754		2.47389		691
394		334		60		160		22.7103		2.61416		843
394		360		34		174		22.3081		2.71743		664
394		373		21		177		26.2533		2.8565		1143
395		0		395		0		0		0		54317
395		269		126		130		19.771		2.63438		662
395		334		61		160		22.5994		2.65889		840
395		360		35		174		20.0343		2.65026		651
395		373		22		177		26.6711		3.20754		1130
396		0		396		0		0		0		54287
396		269		127		130		19.4262		2.63589		661
396		334		62		160		22.6495		2.65201		854
396		360		36		174		18.3805		2.39205		624
396		373		23		177		26.9937		3.20258		1174
397		0		397		0		0		0		53337
397		269		128		130		21.5305		2.86669		808
397		334		63		160		22.619		2.59553		924
397		360		37		174		22.0541		2.74421		786
397		373		24		177		42.7937		3.53665		1356
397		397		0		188		13.3417		0		306
397		397		0		189		10.5251		0		75
397		397		0		190		1.879		0		8
398		0		398		0		0		0		54242
398		269		129		130		18.7715		2.49679		665
398		334		64		160		21.7296		2.51585		841
398		360		38		174		19.8584		2.64565		573
398		373		25		177		27.0327		3.13508		1279
399		0		399		0		0		0		54153
399		269		130		130		18.9556		2.50159		644
399		334		65		160		21.5642		2.49888		832
399		360		39		174		17.3622		2.49828		578
399		373		26		177		26.8721		3.10447		1246
399		399		0		191		8.2587		0		147
400		0		400		0		0		0		54450
400		269		131		130		18.6748		2.50924		655
400		334		66		160		22.0556		2.57994		828
400		360		40		174		17.5451		2.72941		482
400		373		27		177		26.7322		2.99154		1185
401		0		401		0		0		0		53383
401		269		132		130		19.7922		2.53427		764
401		334		67		160		23.0017		2.66102		929
401		360		41		174		18.9068		2.71167		654
401		373		28		177		27.1016		3.09819		1337
401		401		0		192		14.3003		0		393
401		401		0		193		8.92903		0		140
402		0		402		0		0		0		54536
402		269		133		130		18.9408		2.56811		619
402		334		68		160		22.0463		2.5736		836
402		360		42		174		18.1918		2.83944		426
402		373		29		177		26.2702		2.89944		1183
403		0		403		0		0		0		54656
403		269		134		130		18.793		2.64182		605
403		334		69		160		23.1327		2.74164		853
403		360		43		174		13.3236		2.38174		318
403		373		30		177		25.5613		2.90792		1168
404		0		404		0		0		0		54793
404		269		135		130		18.6525		2.63902		575
404		334		70		160		22.9104		2.69555		868
404		360		44		174		14.2128		3.91399		187
404		373		31		177		24.9533		2.90599		1177
405		0		405		0		0		0		54105
405		269		136		130		19.7522		2.76292		691
405		334		71		160		24.3748		2.79951		946
405		360		45		174		14.8316		4.59593		177
405		373		32		177		26.1014		2.86487		1315
405		405		0		194		14.3003		0		363
405		405		0		195		1.41421		0		3
406		0		406		0		0		0		54964
406		269		137		130		19.0826		2.55195		549
406		334		72		160		23.272		2.71085		874
406		360		46		174		13.8911		8.01337		21
406		373		33		177		24.936		2.7963		1152
406		405		1		194		8.5482		0		6
406		406		0		196		10.4433		0		34
407		0		407		0		0		0		54891
407		269		138		130		18.4526		2.77722		517
407		334		73		160		22.5768		2.61971		857
407		360		47		174		12.732		7.15368		56
407		373		34		177		23.8161		2.74912		1160
407		406		1		196		10.0044		0		119
408		0		408		0		0		0		54904
408		269		139		130		17.9832		2.73156		508
408		334		74		160		22.027		2.62902		825
408		360		48		174		10.0358		3.3114		118
408		373		35		177		23.5414		2.75369		1131
408		406		2		196		7.86366		2.53044		114
409		0		409		0		0		0		54069
409		269		140		130		19.7871		2.88587		587
409		334		75		160		22.9421		2.67764		951
409		373		36		177		24.8682		2.7145		1290
409		406		3		196		11.3211		3.43		259
409		409		0		197		33.9085		0		71
409		409		0		198		14.3003		0		362
409		409		0		199		3.53553		0		11
410		0		410		0		0		0		54994
410		269		141		130		17.7492		2.57041		448
410		334		76		160		21.7258		2.60733		824
410		373		37		177		23.5345		2.79375		1097
410		406		4		196		10.6568		2.4596		237
411		0		411		0		0		0		54977
411		269		142		130		16.4338		2.68358		390
411		334		77		160		21.154		2.55465		848
411		373		38		177		22.9624		2.7784		1101
411		406		5		196		11.7877		2.46197		284
412		0		412		0		0		0		54908
412		269		143		130		16.6629		2.76727		416
412		334		78		160		20.8218		2.49994		857
412		373		39		177		23.005		2.77776		1074
412		406		6		196		14.7179		2.80433		345
413		0		413		0		0		0		53988
413		269		144		130		17.0728		2.70755		459
413		334		79		160		21.1413		2.59296		940
413		373		40		177		24.2952		2.91792		1263
413		406		7		196		15.0576		2.78542		446
413		413		0		200		7.2361		0		118
413		413		0		201		17.2047		0		386
414		0		414		0		0		0		54909
414		269		145		130		17.1702		2.79822		370
414		334		80		160		21.0313		2.51043		857
414		373		41		177		23.1858		2.39397		1147
414		406		8		196		14.0649		2.46309		317
415		0		415		0		0		0		54941
415		269		146		130		14.7459		2.52399		323
415		334		81		160		21.0279		2.49768		830
415		373		42		177		24.2766		2.47134		1124
415		406		9		196		16.0354		2.97051		382
416		0		416		0		0		0		54871
416		269		147		130		14.3163		2.5857		292
416		334		82		160		20.6241		2.48079		879
416		373		43		177		25.7626		2.6547		1166
416		406		10		196		16.2946		2.7193		389
416		416		0		202		1.11803		0		3
417		0		417		0		0		0		53627
417		269		148		130		15.2351		2.73		375
417		334		83		160		21.4536		2.55274		945
417		373		44		177		27.3666		2.75587		1319
417		406		11		196		19.7505		3.242		661
417		417		0		203		10.1242		0		127
417		417		0		204		9.23273		0		176
417		417		0		205		17.2047		0		370
418		0		418		0		0		0		54708
418		269		149		130		14.1287		2.32985		241
418		334		84		160		21.3726		2.52472		878
418		373		45		177		25.9009		2.60781		1121
418		406		12		196		18.4888		2.63635		591
418		417		1		203		5.67639		2.06753		56
418		418		0		206		2.23607		0		5
419		0		419		0		0		0		54741
419		269		150		130		13.8119		2.69348		247
419		334		85		160		21.4817		2.53421		849
419		373		46		177		25.6873		2.66544		1144
419		406		13		196		18.3609		2.68715		619
420		0		420		0		0		0		54831
420		269		151		130		10.8784		2.32123		160
420		334		86		160		21.7172		2.57325		851
420		373		47		177		25.726		2.65446		1127
420		406		14		196		18.2148		2.62091		631
421		0		421		0		0		0		53730
421		269		152		130		15.6154		3.24848		261
421		334		87		160		22.6124		2.65137		933
421		373		48		177		26.595		2.70809		1261
421		406		15		196		22.2754		2.78649		858
421		421		0		207		7.2111		0		117
421		421		0		208		12.24		0		373
421		421		0		209		11		0		67
422		0		422		0		0		0		54799
422		269		153		130		10.6978		2.2353		106
422		334		88		160		22.1931		2.63883		852
422		373		49		177		25.3477		2.59183		1102
422		406		16		196		20.3365		2.3934		734
422		421		1		207		4.07008		1.22214		7
423		0		423		0		0		0		54769
423		269		154		130		7.71734		2.09859		86
423		334		89		160		21.9726		2.60378		858
423		373		50		177		25.1938		2.6657		1071
423		406		17		196		21.1066		2.47717		816
424		0		424		0		0		0		54763
424		334		90		160		21.7323		2.5697		827
424		373		51		177		25.0867		2.638		1076
424		406		18		196		20.7789		2.42137		787
424		424		0		210		8.47114		0		147
425		0		425		0		0		0		53916
425		334		91		160		22.0049		2.61346		913
425		373		52		177		25.8473		2.64264		1198
425		406		19		196		24.386		2.62846		1083
425		424		1		210		7.94997		2.26152		165
425		425		0		211		16.6433		0		325
426		0		426		0		0		0		54753
426		334		92		160		21.9151		2.62169		825
426		373		53		177		25.293		2.68247		1009
426		406		20		196		24.6028		2.42139		948
426		426		0		212		11.8242		0		65
427		0		427		0		0		0		54546
427		334		93		160		22.5155		2.69474		844
427		373		54		177		25.1244		2.66935		1027
427		406		21		196		26.2691		2.72206		1023
427		426		1		212		11.5918		0		160
428		0		428		0		0		0		54565
428		334		94		160		22.8872		2.73579		832
428		373		55		177		25.029		2.6534		989
428		406		22		196		25.842		2.66095		1024
428		426		2		212		12.4574		3.29439		177
428		428		0		213		4.2		0		13
429		0		429		0		0		0		53369
429		334		95		160		41.9516		5.12839		931
429		373		56		177		24.8496		2.61074		1130
429		406		23		196		26.8568		2.59808		1353
429		426		3		212		14.0311		3.55972		296
429		428		1		213		8.53568		0		134
429		429		0		214		12.9385		0		376
429		429		0		215		34.4589		0		11
430		0		430		0		0		0		54325
430		334		96		160		22.7029		2.71645		831
430		373		57		177		23.8482		2.65448		955
430		406		24		196		26.577		2.50707		1150
430		426		4		212		16.7487		3.05313		339
431		0		431		0		0		0		54306
431		334		97		160		22.21		2.62289		832
431		373		58		177		24.8249		2.63208		980
431		406		25		196		25.9296		2.5745		1091
431		426		5		212		17.1763		3.16126		376
431		431		0		216		1.5		0		3
431		431		0		217		4.01386		0		12
432		0		432		0		0		0		54257
432		334		98		160		22.1669		2.58532		847
432		373		59		177		24.3329		2.75495		950
432		406		26		196		25.6411		2.58974		1122
432		426		6		212		18.8241		3.03372		424
433		0		433		0		0		0		53275
433		334		99		160		37.2017		4.58016		918
433		373		60		177		26.5277		2.80522		1160
433		406		27		196		26.996		2.6267		1201
433		426		7		212		41.0371		6.3738		679
433		433		0		218		16.7108		0		316
433		433		0		219		6.90335		0		51
434		0		434		0		0		0		54091
434		334		100		160		21.8578		2.53085		836
434		373		61		177		25.2909		2.68591		975
434		406		28		196		21.5368		2.3794		934
434		426		8		212		22.8338		3.00062		764
435		0		435		0		0		0		54027
435		334		101		160		21.4096		2.5559		804
435		373		62		177		25.3292		2.80801		982
435		406		29		196		20.647		2.36965		982
435		426		9		212		23.7053		2.94921		805
436		0		436		0		0		0		54041
436		334		102		160		21.3283		2.57765		831
436		373		63		177		25.4033		2.78352		935
436		406		30		196		20.7454		2.31555		927
436		426		10		212		23.6782		2.93934		866
437		0		437		0		0		0		53232
437		334		103		160		42.7436		5.09178		905
437		373		64		177		26.8757		2.90075		1044
437		406		31		196		23.2896		2.54208		1101
437		426		11		212		33.6673		2.98617		1008
437		437		0		220		7.28011		0		57
437		437		0		221		10		0		174
437		437		0		222		9.05539		0		79
438		0		438		0		0		0		54021
438		334		104		160		20.7813		2.49384		814
438		373		65		177		25.9434		2.97297		861
438		406		32		196		22.0231		2.47981		886
438		426		12		212		25.1008		2.98035		1018
439		0		439		0		0		0		53997
439		334		105		160		20.6505		2.49377		807
439		373		66		177		26.2525		3.04238		880
439		406		33		196		20.7602		2.51671		846
439		426		13		212		25.7198		2.88919		1070
440		0		440		0		0		0		53979
440		334		106		160		20.2458		2.45163		803
440		373		67		177		25.7797		2.95332		901
440		406		34		196		20.4046		2.39475		821
440		426		14		212		25.4825		2.87386		1096
441		0		441		0		0		0		53208
441		334		107		160		20.924		2.49276		892
441		373		68		177		26.4993		2.88981		1107
441		406		35		196		23.9672		2.70916		1094
441		426		15		212		25.8928		2.95986		1230
441		441		0		223		10.198		0		69
442		0		442		0		0		0		53961
442		334		108		160		21.0638		2.55403		799
442		373		69		177		24.3454		2.53581		998
442		406		36		196		21.0796		2.21228		686
442		426		16		212		26.8032		2.86037		1156
443		0		443		0		0		0		53955
443		334		109		160		20.729		2.5338		812
443		373		70		177		24.0341		2.50048		990
443		406		37		196		17.9763		2.4534		654
443		426		17		212		26.3573		2.4296		1189
444		0		444		0		0		0		54067
444		334		110		160		21.1212		2.55486		777
444		373		71		177		24.3839		2.57034		958
444		406		38		196		18.6748		2.33645		623
444		426		18		212		26.5743		2.79747		1175
445		0		445		0		0		0		53442
445		334		111		160		31.4784		3.94233		875
445		373		72		177		24.9587		2.6102		1033
445		406		39		196		24.3343		3.05214		893
445		426		19		212		42.5997		4.65801		1281
445		445		0		224		9.25126		0		76
446		0		446		0		0		0		54025
446		334		112		160		20.312		2.46546		793
446		373		73		177		24.0832		2.54957		938
446		406		40		196		21.2468		2.58841		637
446		426		20		212		27.1132		3.11012		1207
447		0		447		0		0		0		54139
447		334		113		160		20.7614		2.52449		789
447		373		74		177		24.8203		2.73265		982
447		406		41		196		19.378		2.58053		469
447		426		21		212		27.8678		3.14414		1221
448		0		448		0		0		0		54186
448		334		114		160		20.8099		2.56664		776
448		373		75		177		24.5005		2.65968		993
448		406		42		196		20.9513		3.49254		337
448		426		22		212		28.1418		3.10902		1308
449		0		449		0		0		0		53284
449		334		115		160		21.5211		2.63275		844
449		373		76		177		24.6626		2.64036		1136
449		406		43		196		20.3378		3.09068		686
449		426		23		212		28.5662		3.13438		1451
449		449		0		225		21.2562		0		146
449		449		0		226		8.76554		0		53
450		0		450		0		0		0		54122
450		334		116		160		20.6255		2.54249		770
450		373		77		177		23.8417		2.59473		1003
450		406		44		196		16.4595		2.25902		400
450		426		24		212		27.9183		3.02192		1296
450		449		1		225		20.7766		4.90094		9
451		0		451		0		0		0		54628
451		334		117		160		20.8179		2.61915		755
451		373		78		177		23.7179		2.60226		961
451		406		45		196		13.8145		4.31101		30
451		426		25		212		26.8334		2.90036		787
451		449		2		225		20.7766		4.90094		439
452		0		452		0		0		0		54636
452		334		118		160		20.3744		2.54993		753
452		373		79		177		22.9948		2.55847		961
452		406		46		196		15.4928		5.42369		38
452		426		26		212		22.4953		3.07795		667
452		449		3		225		20.6288		4.71984		545
453		0		453		0		0		0		54111
453		334		119		160		21.3864		2.67711		828
453		373		80		177		23.7161		2.57579		1043
453		406		47		196		19.6875		9.76888		190
453		426		27		212		22.5153		2.98658		719
453		449		4		225		36.0724		5.24867		709
454		0		454		0		0		0		54756
454		334		120		160		20.7772		2.64066		741
454		373		81		177		22.2147		2.54716		891
454		406		48		196		11.6716		1.85378		3
454		426		28		212		20.1236		2.99793		673
454		449		5		225		19.4302		3.69049		536
455		0		455		0		0		0		54687
455		334		121		160		20.6139		2.646		740
455		373		82		177		22.3403		2.54612		952
455		426		29		212		20.5037		2.896		624
455		449		6		225		21.1107		3.6456		597
456		0		456		0		0		0		54761
456		334		122		160		19.4273		2.45623		719
456		373		83		177		22.1076		2.49621		920
456		426		30		212		20.5999		3.04631		602
456		449		7		225		20.3139		3.53272		598
457		0		457		0		0		0		54306
457		334		123		160		21.7318		2.83724		811
457		373		84		177		23.0562		2.51407		1074
457		426		31		212		18.5216		2.63738		668
457		449		8		225		20.4889		3.65558		661
457		457		0		227		7.625		0		66
457		457		0		228		3.28824		0		14
458		0		458		0		0		0		54789
458		334		124		160		20.3837		2.59446		714
458		373		85		177		22.6629		2.49187		929
458		426		32		212		17.9977		2.41456		638
458		449		9		225		19.6159		3.43412		530
459		0		459		0		0		0		54794
459		334		125		160		18.0945		2.43364		698
459		373		86		177		21.9649		2.44802		943
459		426		33		212		18.0607		2.43064		638
459		449		10		225		19.614		3.54409		527
460		0		460		0		0		0		54688
460		334		126		160		21.7415		2.85271		728
460		373		87		177		22.3442		2.46832		962
460		426		34		212		18.0826		2.47056		627
460		449		11		225		19.0611		3.58787		517
460		460		0		229		5.73241		0		76
460		460		0		230		1		0		2
461		0		461		0		0		0		53839
461		334		127		160		34.4888		4.2185		918
461		373		88		177		22.94		2.67801		1075
461		426		35		212		20.1987		3.08649		696
461		449		12		225		20.1216		3.66392		591
461		460		1		229		35.18		8.71771		196
461		461		0		231		11.2322		0		285
462		0		462		0		0		0		54776
462		334		128		160		19.6738		2.48873		706
462		373		89		177		22.6341		2.51075		981
462		426		36		212		19.576		2.57858		635
462		449		13		225		20.1216		3.66392		502
463		0		463		0		0		0		54737
463		334		129		160		20.185		2.6357		731
463		373		90		177		22.7402		2.47883		977
463		426		37		212		18.4914		2.54704		637
463		449		14		225		18.935		3.00919		518
464		0		464		0		0		0		54743
464		334		130		160		19.8556		2.57522		709
464		373		91		177		23.2854		2.55717		966
464		426		38		212		19.0284		2.53528		651
464		449		15		225		18.8956		2.67042		531
465		0		465		0		0		0		54039
465		334		131		160		40.4679		4.85391		1135
465		373		92		177		23.8123		2.54167		1085
465		426		39		212		19.679		2.56556		727
465		449		16		225		19.449		2.86166		595
465		465		0		232		3.60555		0		19
466		0		466		0		0		0		54780
466		334		132		160		22.8241		2.2217		708
466		373		93		177		23.8626		2.67714		927
466		426		40		212		18.7966		2.51068		669
466		449		17		225		18.0758		2.57994		516
467		0		467		0		0		0		54738
467		334		133		160		18.8864		2.42231		703
467		373		94		177		23.5774		2.64665		982
467		426		41		212		19.2263		2.55872		640
467		449		18		225		18.9801		2.90852		532
467		467		0		233		2		0		5
468		0		468		0		0		0		54789
468		334		134		160		19.0021		2.5052		701
468		373		95		177		22.7517		2.49099		961
468		426		42		212		19.0912		2.63234		618
468		449		19		225		19.1029		2.88688		531
469		0		469		0		0		0		53805
469		334		135		160		19.875		2.59206		784
469		373		96		177		23.5513		2.53564		1074
469		426		43		212		20.3558		2.70842		695
469		449		20		225		20.8375		3.05741		590
469		469		0		234		20.309		0		377
469		469		0		235		19.7231		0		275
470		0		470		0		0		0		54706
470		334		136		160		18.8634		2.48136		694
470		373		97		177		23.2007		2.56112		953
470		426		44		212		19.9102		2.65595		627
470		449		21		225		19.2257		2.85776		519
470		469		1		234		15.7509		2.17606		101
471		0		471		0		0		0		54767
471		334		137		160		18.9588		2.52373		669
471		373		98		177		23.4694		2.57479		946
471		426		45		212		18.9883		2.84042		575
471		449		22		225		20.2975		3.0577		545
471		469		2		234		7.51897		2.67086		98
472		0		472		0		0		0		54704
472		334		138		160		18.5336		2.51503		693
472		373		99		177		23.0352		2.53312		956
472		426		46		212		18.9916		2.79265		546
472		449		23		225		19.7662		2.87312		575
472		469		3		234		7.908		2.53731		126
473		0		473		0		0		0		54083
473		334		139		160		19.5829		2.52392		765
473		373		100		177		23.9327		2.55975		1061
473		426		47		212		20.7188		2.85211		618
473		449		24		225		20.2421		2.77116		611
473		469		4		234		12.5156		3.19836		335
473		473		0		236		8.27983		0		106
473		473		0		237		3.45733		0		21
474		0		474		0		0		0		54629
474		334		140		160		18.7915		2.44515		670
474		373		101		177		23.8167		2.61397		955
474		426		48		212		19.1064		2.64295		532
474		449		25		225		19.8054		2.76385		547
474		469		5		234		12.5398		2.39386		267
475		0		475		0		0		0		54707
475		334		141		160		18.7222		2.48908		684
475		373		102		177		24.4578		2.72595		909
475		426		49		212		19.5963		2.88977		515
475		449		26		225		19.1578		2.76887		544
475		469		6		234		14.4643		2.94972		241
476		0		476		0		0		0		54803
476		334		142		160		18.1465		2.45375		622
476		373		103		177		24.3421		2.71345		959
476		426		50		212		18.882		2.85799		508
476		449		27		225		19.3431		2.74704		547
476		469		7		234		11.2109		2.7573		161
477		0		477		0		0		0		53757
477		334		143		160		20.146		2.7164		748
477		373		104		177		23.9917		2.54182		1044
477		426		51		212		20.1702		2.80363		600
477		449		28		225		19.9276		3.37123		594
477		469		8		234		21.4276		4.53149		452
477		477		0		238		10.1729		0		153
477		477		0		239		12.7135		0		252
478		0		478		0		0		0		54645
478		334		144		160		18.7205		2.44794		651
478		373		105		177		23.5479		2.57452		943
478		426		52		212		18.6016		2.66221		508
478		449		29		225		18.7448		2.48015		479
478		469		9		234		17.3709		2.84997		374
479		0		479		0		0		0		54538
479		334		145		160		18.4506		2.54287		658
479		373		106		177		24.0658		2.63501		927
479		426		53		212		17.3642		2.76303		511
479		449		30		225		17.4121		3.3714		527
479		469		10		234		17.7969		3.02259		439
480		0		480		0		0		0		54500
480		334		146		160		18.949		2.54437		662
480		373		107		177		24.0644		2.65793		945
480		426		54		212		17.5689		2.68839		514
480		449		31		225		17.0369		3.0159		490
480		469		11		234		19.2545		3.00067		489
481		0		481		0		0		0		53612
481		334		147		160		20.3454		2.67738		753
481		373		108		177		24.3527		2.59867		1043
481		426		55		212		18.4055		2.64845		584
481		449		32		225		18.6248		3.45631		610
481		469		12		234		20.0251		2.87028		746
481		481		0		240		7.51696		0		128
481		481		0		241		7.34091		0		88
481		481		0		242		23.3327		0		36
482		0		482		0		0		0		54405
482		334		148		160		19.2609		2.63217		659
482		373		109		177		23.5476		2.47954		940
482		426		56		212		18.0902		2.58402		541
482		449		33		225		17.4742		3.18553		476
482		469		13		234		19.3088		2.59151		579
483		0		483		0		0		0		54381
483		334		149		160		19.1104		2.57175		657
483		373		110		177		23.499		2.61629		911
483		426		57		212		17.5104		2.52758		523
483		449		34		225		17.5484		2.62664		491
483		469		14		234		19.8975		2.43881		637
484		0		484		0		0		0		54350
484		334		150		160		20.3664		2.83575		666
484		373		111		177		22.9552		2.57277		942
484		426		58		212		16.972		2.51733		483
484		449		35		225		17.9585		3.11331		501
484		469		15		234		21.9183		2.56113		629
484		484		0		243		3.60555		0		29
485		0		485		0		0		0		53673
485		334		151		160		26.1129		3.34667		782
485		373		112		177		23.3106		2.50267		1027
485		426		59		212		18.1961		2.69807		568
485		449		36		225		19.4227		3.36905		560
485		469		16		234		24.0793		2.98024		918
485		485		0		244		6.24887		0		72
486		0		486		0		0		0		54187
486		334		152		160		19.5418		2.50458		647
486		373		113		177		22.4308		2.45479		929
486		426		60		212		17.8873		2.6683		545
486		449		37		225		17.3331		3.25344		469
486		469		17		234		22.2382		2.50386		823
487		0		487		0		0		0		54254
487		334		153		160		18.8697		2.6992		619
487		373		114		177		22.7341		2.54778		891
487		426		61		212		16.7622		2.49029		500
487		449		38		225		16.7911		3.07145		480
487		469		18		234		21.9665		2.53901		856
488		0		488		0		0		0		54216
488		334		154		160		19.2513		2.67288		644
488		373		115		177		22.3314		2.50329		915
488		426		62		212		17.4734		2.55744		504
488		449		39		225		18.2128		3.07892		487
488		469		19		234		23.9064		2.70798		834
489		0		489		0		0		0		53583
489		334		155		160		41.4578		5.3973		768
489		373		116		177		22.8724		2.52368		997
489		426		63		212		18.6512		2.68948		566
489		449		40		225		18.5273		3.18373		528
489		469		20		234		23.3511		2.59602		1044
489		489		0		245		6.64662		0		30
489		489		0		246		16.2628		0		76
489		489		0		247		3		0		8
490		0		490		0		0		0		54295
490		334		156		160		19.0432		2.67804		620
490		373		117		177		22.0995		2.45827		908
490		426		64		212		18.0193		2.40823		524
490		449		41		225		18.5273		3.18373		415
490		469		21		234		21.7926		2.35166		834
490		489		1		246		12.104		5.68243		4
491		0		491		0		0		0		54312
491		334		157		160		17.5314		2.54732		434
491		373		118		177		22.6901		2.57497		863
491		426		65		212		16.0571		2.52052		501
491		449		42		225		16.7913		2.60567		455
491		469		22		234		21.2491		2.47309		823
491		489		2		246		13.6986		5.68243		212
492		0		492		0		0		0		54355
492		334		158		160		15.0178		2.43522		351
492		373		119		177		22.4597		2.56591		889
492		426		66		212		16.2151		2.46781		500
492		449		43		225		15.9909		2.58936		455
492		469		23		234		22.8848		2.41853		804
492		489		3		246		12.9604		3.06316		246
493		0		493		0		0		0		53600
493		334		159		160		15.0585		3.02646		362
493		373		120		177		22.9476		2.55664		991
493		426		67		212		17.3949		2.60152		557
493		449		44		225		16.1692		2.90095		505
493		469		24		234		24.4771		2.47704		1051
493		489		4		246		36.1983		8.02807		302
493		493		0		248		14.5673		0		232
494		0		494		0		0		0		54279
494		334		160		160		14.0521		2.72215		334
494		373		121		177		23.4644		2.69463		852
494		426		68		212		16.5038		2.3886		552
494		449		45		225		16.1428		2.59785		449
494		469		25		234		21.9702		2.3328		903
494		489		5		246		13.3575		2.97342		231
495		0		495		0		0		0		54278
495		334		161		160		14.2659		2.8298		286
495		373		122		177		23.0466		2.67224		869
495		426		69		212		18.019		2.56397		535
495		449		46		225		17.2582		2.85483		461
495		469		26		234		23.3103		2.43748		926
495		489		6		246		13.3575		2.99497		214
495		495		0		249		7.07107		0		31
496		0		496		0		0		0		54135
496		334		162		160		13.8211		3.13198		298
496		373		123		177		22.6636		2.60255		860
496		426		70		212		18.5512		2.60033		529
496		449		47		225		19.3887		3.10671		490
496		469		27		234		23.7627		2.35201		923
496		489		7		246		13.6134		3.11007		235
496		495		1		249		15.8631		0		130
497		0		497		0		0		0		53345
497		334		163		160		15.5663		3.08759		300
497		373		124		177		22.9464		2.62563		980
497		426		71		212		19.7562		2.70566		601
497		449		48		225		20.3197		2.97722		533
497		469		28		234		26.3263		2.45787		1073
497		489		8		246		15.8055		3.03839		270
497		495		2		249		15.7386		0		375
497		497		0		250		7.23543		0		117
497		497		0		251		3.5		0		6
498		0		498		0		0		0		54022
498		334		164		160		12.5559		2.37029		259
498		373		125		177		22.5049		2.63198		839
498		426		72		212		18.8894		2.53733		556
498		449		49		225		18.0532		2.73841		446
498		469		29		234		19.4962		2.2027		814
498		489		9		246		14.8041		2.71526		230
498		495		3		249		17.9069		5.1574		434
499		0		499		0		0		0		53983
499		334		165		160		10.8894		2.35097		217
499		373		126		177		22.193		2.56623		837
499		426		73		212		17.9152		2.42824		542
499		449		50		225		18.1516		2.82659		451
499		469		30		234		24.0495		2.71036		861
499		489		10		246		12.0781		2.55083		228
499		495		4		249		18.2907		4.14382		481
500		0		500		0		0		0		54088
500		334		166		160		11.3974		2.75598		201
500		373		127		177		22.3678		2.64374		835
500		426		74		212		18.0343		2.49422		483
500		449		51		225		17.4496		2.68479		457
500		469		31		234		22.499		2.47416		789
500		489		11		246		12.0781		2.55083		218
500		495		5		249		19.5948		3.81622		529
501		0		501		0		0		0		53426
501		334		167		160		11.6998		2.7063		236
501		373		128		177		23.5098		2.69027		949
501		426		75		212		18.0601		2.48046		530
501		449		52		225		19.1532		2.86202		518
501		469		32		234		24.1032		2.57028		927
501		489		12		246		11.1119		2.56701		231
501		495		6		249		21.5973		3.61633		666
501		501		0		252		8.1199		0		99
501		501		0		253		7.13507		0		18
502		0		502		0		0		0		54002
502		334		168		160		10.1467		2.32051		172
502		373		129		177		22.1775		2.51699		833
502		426		76		212		17.1731		2.46854		487
502		449		53		225		17.511		2.7583		451
502		469		33		234		21.4044		2.37893		771
502		489		13		246		10.0472		2.4756		171
502		495		7		249		21.5547		3.45957		713
503		0		503		0		0		0		54027
503		334		169		160		10.1097		2.55623		193
503		373		130		177		22.473		2.7197		803
503		426		77		212		17.2165		2.42947		493
503		449		54		225		17.5933		2.73104		473
503		469		34		234		20.978		2.62138		738
503		489		14		246		10.0472		2.55778		174
503		495		8		249		22.3066		3.34882		699
504		0		504		0		0		0		53907
504		334		170		160		9.77885		2.53668		167
504		373		131		177		22.7518		2.75124		853
504		426		78		212		16.4874		2.53761		483
504		449		55		225		17.4519		2.67745		486
504		469		35		234		21.1206		2.55717		715
504		489		15		246		9.23978		2.43278		166
504		495		9		249		23.4511		3.3494		823
505		0		505		0		0		0		53307
505		334		171		160		28.7674		7.60879		199
505		373		132		177		22.8824		2.6479		932
505		426		79		212		17.8541		2.59042		544
505		449		56		225		18.1735		3.00552		546
505		469		36		234		21.8285		2.62024		760
505		489		16		246		27.2858		6.11659		188
505		495		10		249		24.4119		3.28228		946
505		505		0		254		12.5477		0		178
506		0		506		0		0		0		54064
506		334		172		160		10.0002		2.04501		121
506		373		133		177		21.6785		2.64372		774
506		426		80		212		16.1525		2.39108		491
506		449		57		225		16.9923		2.57755		450
506		469		37		234		20.5061		2.71111		600
506		489		17		246		9.7971		2.41903		118
506		495		11		249		23.8012		3.07268		982
507		0		507		0		0		0		54014
507		334		173		160		8.67551		2.7282		119
507		373		134		177		22.9436		2.84493		833
507		426		81		212		17.1121		2.58827		503
507		449		58		225		17.246		2.64322		466
507		469		38		234		19.3568		2.86956		537
507		489		18		246		7.66744		2.45454		119
507		495		12		249		24.2071		3.06767		1009
508		0		508		0		0		0		54104
508		334		174		160		9.01739		2.93058		119
508		373		135		177		22.6303		2.7775		763
508		426		82		212		17.4105		2.6318		492
508		449		59		225		17.5392		2.60873		476
508		469		39		234		17.4151		2.69921		464
508		489		19		246		7.47575		2.4645		119
508		495		13		249		24.8279		3.12324		1063
509		0		509		0		0		0		53659
509		334		175		160		9.6261		3.15083		143
509		373		136		177		23.3344		2.73859		934
509		426		83		212		18.3134		2.65919		565
509		449		60		225		19.1166		2.96275		539
509		469		40		234		17.5396		2.81933		508
509		489		20		246		22.2345		5.99563		137
509		495		14		249		24.7012		2.92013		1115
510		0		510		0		0		0		54448
510		334		176		160		7.38196		2.79246		47
510		373		137		177		22.0708		2.59133		811
510		426		84		212		17.1251		2.46121		499
510		449		61		225		16.8548		2.78412		446
510		469		41		234		17.7175		2.90793		203
510		489		21		246		7.74128		1.88394		44
510		495		15		249		25.3792		2.54945		1102
511		0		511		0		0		0		54474
511		334		177		160		5.2793		0.377638		39
511		373		138		177		23.2607		2.88589		780
511		426		85		212		17.4469		2.55857		520
511		449		62		225		17.4742		2.73254		460
511		469		42		234		15.461		2.53537		168
511		489		22		246		6.35428		3.50627		38
511		495		16		249		25.9091		2.58424		1121
512		0		512		0		0		0		54514
512		334		178		160		4.17683		0.458266		26
512		373		139		177		22.5815		2.75965		816
512		426		86		212		17.6742		2.67344		499
512		449		63		225		18.254		2.72459		463
512		469		43		234		17.7579		4.15592		136
512		495		17		249		25.708		2.48255		1146
513		0		513		0		0		0		54018
513		373		140		177		24.1783		2.76776		931
513		426		87		212		18.8269		2.77701		559
513		449		64		225		19.7824		3.21527		530
513		469		44		234		12.3362		3.76937		211
513		495		18		249		26.0199		3.3529		1253
513		513		0		255		10.4403		0		98
514		0		514		0		0		0		54651
514		373		141		177		22.1097		2.69628		755
514		426		88		212		16.8678		2.58378		485
514		449		65		225		17.2177		2.94099		455
514		469		45		234		11.6308		2.50766		51
514		495		19		249		27.4566		3.28761		1203
515		0		515		0		0		0		54599
515		373		142		177		21.2381		2.63402		791
515		426		89		212		18.0458		2.81412		512
515		449		66		225		17.7878		2.76449		467
515		469		46		234		4.4022		1.61016		4
515		495		20		249		27.0159		3.29726		1221
515		515		0		256		1.79505		0		6
516		0		516		0		0		0		54621
516		373		143		177		22.3653		2.77706		789
516		426		90		212		17.9321		2.83662		497
516		449		67		225		18.1446		2.75503		470
516		495		21		249		26.9124		3.30946		1223
517		0		517		0		0		0		54059
517		373		144		177		22.6998		2.68849		905
517		426		91		212		17.7212		2.73902		548
517		449		68		225		18.5796		3.17173		516
517		495		22		249		27.9255		3.30523		1352
517		517		0		257		8.36841		0		141
517		517		0		258		7.07107		0		79
518		0		518		0		0		0		54719
518		373		145		177		20.6875		2.474		782
518		426		92		212		16.5223		2.4248		482
518		449		69		225		17.6781		2.66772		447
518		495		23		249		27.0278		3.25202		1170
519		0		519		0		0		0		54733
519		373		146		177		21.7938		2.73075		747
519		426		93		212		16.6979		2.62741		477
519		449		70		225		17.4017		2.62785		484
519		495		24		249		25.7596		3.19084		1159
520		0		520		0		0		0		54719
520		373		147		177		20.4362		2.54472		764
520		426		94		212		16.7846		2.66511		469
520		449		71		225		17.1902		2.57827		476
520		495		25		249		25.7356		3.13788		1172
521		0		521		0		0		0		54370
521		373		148		177		21.1551		2.58468		857
521		426		95		212		17.8552		2.70079		528
521		449		72		225		18.1262		2.65256		517
521		495		26		249		26.3948		3.19141		1278
521		521		0		259		2.06155		0		8
521		521		0		260		8.06226		0		42
522		0		522		0		0		0		54794
522		373		149		177		20.8195		2.60822		744
522		426		96		212		15.6831		2.4864		476
522		449		73		225		16.4831		2.43648		458
522		495		27		249		25.9422		2.99406		1128
523		0		523		0		0		0		54803
523		373		150		177		19.7227		2.54234		722
523		426		97		212		16.1285		2.64079		473
523		449		74		225		16.8113		2.60824		485
523		495		28		249		23.8673		3.06659		1117
524		0		524		0		0		0		54844
524		373		151		177		20.7676		2.66509		704
524		426		98		212		15.6758		2.42271		468
524		449		75		225		15.9538		2.58223		477
524		495		29		249		23.6896		3.055		1107
525		0		525		0		0		0		54263
525		373		152		177		21.7917		2.72287		857
525		426		99		212		16.3431		2.57894		515
525		449		76		225		16.7282		2.54776		516
525		495		30		249		25.3446		3.04054		1210
525		525		0		261		28.627		0		81
525		525		0		262		10.0328		0		158
526		0		526		0		0		0		54865
526		373		153		177		20.5111		2.62704		665
526		426		100		212		15.4271		2.44837		493
526		449		77		225		16.3234		2.64761		461
526		495		31		249		24.1647		2.96859		1116
527		0		527		0		0		0		54803
527		373		154		177		20.5152		2.64716		734
527		426		101		212		16.4445		2.7469		469
527		449		78		225		15.8887		2.64301		478
527		495		32		249		23.8247		3.00575		1116
528		0		528		0		0		0		54873
528		373		155		177		20.3245		2.61817		708
528		426		102		212		14.9214		2.3405		484
528		449		79		225		14.7033		2.46786		438
528		495		33		249		24.0801		3.0084		1097
529		0		529		0		0		0		54890
529		373		156		177		20.4133		2.58551		698
529		426		103		212		15.0665		2.50309		460
529		449		80		225		15.4087		2.56203		453
529		495		34		249		24.2639		3.01415		1099
530		0		530		0		0		0		54186
530		373		157		177		22.0161		2.74215		830
530		426		104		212		17.9664		2.54367		534
530		449		81		225		17.4851		2.87012		502
530		495		35		249		24.8944		3.1011		1192
530		530		0		263		11.5963		0		277
530		530		0		264		8.43274		0		78
530		530		0		265		0		0		1
531		0		531		0		0		0		54593
531		373		158		177		22.2176		2.77411		730
531		426		105		212		15.0755		2.46294		484
531		449		82		225		15.5157		2.63799		413
531		495		36		249		23.7006		2.45981		1110
531		530		1		263		10.926		2.31818		270
532		0		532		0		0		0		54566
532		373		159		177		19.9904		2.53076		710
532		426		106		212		14.8367		2.33985		482
532		449		83		225		14.7151		2.61518		401
532		495		37		249		23.5837		2.4212		1119
532		530		2		263		12.1138		2.32223		322
533		0		533		0		0		0		54544
533		373		160		177		23.353		3.10705		723
533		426		107		212		16.5675		2.57315		484
533		449		84		225		15.8871		2.71715		428
533		495		38		249		24.3606		2.53742		1118
533		530		3		263		11.2229		2.3472		300
533		533		0		266		1.11803		0		3
534		0		534		0		0		0		53950
534		373		161		177		22.4575		2.74887		861
534		426		108		212		20.9933		3.3412		537
534		449		85		225		17.3037		2.78685		466
534		495		39		249		25.4877		2.58404		1228
534		530		4		263		13.344		2.5068		423
534		534		0		267		9.05539		0		91
534		534		0		268		7.03356		0		44
535		0		535		0		0		0		54541
535		373		162		177		22.7896		2.9457		661
535		426		109		212		15.8179		2.25126		485
535		449		86		225		15.1041		2.46769		397
535		495		40		249		25.8633		2.70084		1132
535		530		5		263		13.4758		2.29548		384
536		0		536		0		0		0		54437
536		373		163		177		22.5616		2.92823		757
536		426		110		212		15.9665		2.68317		431
536		449		87		225		15.7705		2.67185		410
536		495		41		249		25.7367		2.68863		1106
536		530		6		263		14.3084		2.48145		459
537		0		537		0		0		0		54443
537		373		164		177		21.1283		2.67156		740
537		426		111		212		15.7944		2.5768		506
537		449		88		225		15.5643		2.67667		415
537		495		42		249		25.3415		2.6425		1099
537		530		7		263		15.0326		2.58942		397
538		0		538		0		0		0		53885
538		373		165		177		21.7156		2.73413		859
538		426		112		212		16.807		2.4449		549
538		449		89		225		17.7115		2.87006		440
538		495		43		249		26.7748		3.01312		1193
538		530		8		263		17.8035		2.91049		642
538		538		0		269		5.75202		0		25
538		538		0		270		1.88679		0		7
539		0		539		0		0		0		54481
539		373		166		177		21.0537		2.80312		651
539		426		113		212		16.8789		2.52758		451
539		449		90		225		16.7149		2.6789		398
539		495		44		249		26.418		2.74733		1100
539		530		9		263		17.6107		2.73708		519
540		0		540		0		0		0		54297
540		373		167		177		20.777		2.73169		734
540		426		114		212		15.9893		2.61226		482
540		449		91		225		16.3265		2.63999		412
540		495		45		249		26.141		2.69776		1113
540		530		10		263		18.935		2.84758		561
540		540		0		271		0		0		1
541		0		541		0		0		0		54404
541		373		168		177		21.1216		2.68942		714
541		426		115		212		14.7975		2.46325		401
541		449		92		225		14.4836		2.57719		363
541		495		46		249		25.3908		2.62648		1082
541		530		11		263		19.4348		2.78539		636
542		0		542		0		0		0		53774
542		373		169		177		22.1525		2.80627		835
542		426		116		212		17.8943		2.78889		535
542		449		93		225		17.3754		2.9456		443
542		495		47		249		26.1368		2.67781		1159
542		530		12		263		20.7714		2.6736		827
542		542		0		272		3.53553		0		23
542		542		0		273		2		0		4
543		0		543		0		0		0		54248
543		373		170		177		21.2483		2.77524		678
543		426		117		212		16.1735		2.44066		483
543		449		94		225		35.6948		6.28017		380
543		495		48		249		25.3075		2.6383		1055
543		530		13		263		20.378		2.54611		756
544		0		544		0		0		0		54363
544		373		171		177		20.9162		2.79046		619
544		426		118		212		15.6596		2.8741		409
544		449		95		225		15.9946		2.7529		390
544		495		49		249		25.5766		2.66561		1049
544		530		14		263		19.9843		2.45277		770
545		0		545		0		0		0		54160
545		373		172		177		21.4851		2.93201		703
545		426		119		212		16.9716		2.68076		469
545		449		96		225		16.6862		2.87697		415
545		495		50		249		25.161		2.65003		1038
545		530		15		263		21.9424		2.52616		815
546		0		546		0		0		0		53740
546		373		173		177		21.6609		2.81284		767
546		426		120		212		17.2473		2.73746		507
546		449		97		225		17.1279		2.75071		459
546		495		51		249		25.4368		2.9324		1113
546		530		16		263		24.2885		2.567		996
546		546		0		274		3.60555		0		8
546		546		0		275		38.0789		0		10
547		0		547		0		0		0		54334
547		373		174		177		20.6622		2.76284		650
547		426		121		212		15.8554		2.48002		424
547		449		98		225		16.6743		2.6565		388
547		495		52		249		25.404		2.82312		935
547		530		17		263		22.6638		2.47554		869
548		0		548		0		0		0		54389
548		373		175		177		18.7005		2.74032		530
548		426		122		212		16.1822		2.60798		446
548		449		99		225		17.1033		2.68628		419
548		495		53		249		25.0866		2.70155		966
548		530		18		263		22.3213		2.45863		850
549		0		549		0		0		0		54200
549		373		176		177		19.7585		2.7796		642
549		426		123		212		14.9747		2.50199		383
549		449		100		225		16.0609		2.54287		406
549		495		54		249		25.5702		2.8087		978
549		530		19		263		23.1475		2.55183		862
549		549		0		276		18.7328		0		129
550		0		550		0		0		0		53198
550		373		177		177		19.9873		2.69617		672
550		426		124		212		17.1623		2.85803		496
550		449		101		225		17.022		2.86484		448
550		495		55		249		26.1054		3.10828		1148
550		530		20		263		23.6075		2.57852		1052
550		549		1		276		19.3071		3.73653		291
550		550		0		277		32.2762		0		263
550		550		0		278		7.07107		0		32
551		0		551		0		0		0		54132
551		373		178		177		18.4625		2.59251		589
551		426		125		212		15.6564		2.50557		403
551		449		102		225		16.5635		2.41466		389
551		495		56		249		26.026		2.70505		969
551		530		21		263		22.5756		2.56111		865
551		549		2		276		14.9573		2.78181		253
552		0		552		0		0		0		54128
552		373		179		177		17.622		2.63849		494
552		426		126		212		13.9681		2.59138		391
552		449		103		225		14.6631		2.67926		373
552		495		57		249		25.0148		2.70425		972
552		530		22		263		22.0157		2.47766		883
552		549		3		276		16.9024		2.99625		359
553		0		553		0		0		0		54043
553		373		180		177		17.4218		2.65421		536
553		426		127		212		15.9959		2.85687		403
553		449		104		225		15.9252		2.66417		394
553		495		58		249		24.4585		2.66252		971
553		530		23		263		22.3604		2.584		889
553		549		4		276		15.9833		2.70493		364
554		0		554		0		0		0		53379
554		373		181		177		18.9086		2.78046		578
554		426		128		212		15.5364		2.696		487
554		449		105		225		16.5913		2.70572		415
554		495		59		249		25.1225		2.772		1075
554		530		24		263		23.9418		2.56835		1076
554		549		5		276		19.9246		2.68434		490
554		554		0		279		7.10901		0		100
555		0		555		0		0		0		54070
555		373		182		177		17.0301		2.51884		473
555		426		129		212		15.4094		2.33635		426
555		449		106		225		15.6693		2.6486		369
555		495		60		249		24.4222		2.68972		954
555		530		25		263		22.832		2.6148		838
555		549		6		276		17.7529		2.63285		470
556		0		556		0		0		0		54010
556		373		183		177		16.2496		2.57371		437
556		426		130		212		15.7174		2.76779		383
556		449		107		225		15.5407		2.60352		377
556		495		61		249		24.5671		2.70315		946
556		530		26		263		23.0701		2.56145		861
556		549		7		276		18.4245		2.84807		577
556		556		0		280		3.07739		0		9
557		0		557		0		0		0		53953
557		373		184		177		16.9068		2.71692		452
557		426		131		212		14.8586		2.65299		423
557		449		108		225		14.0017		2.62473		321
557		495		62		249		24.1954		2.69051		954
557		530		27		263		22.0902		2.46557		830
557		549		8		276		20.7112		2.76934		667
558		0		558		0		0		0		53393
558		373		185		177		16.5483		2.61078		485
558		426		132		212		16.8025		2.68568		509
558		449		109		225		16.8796		2.97523		419
558		495		63		249		24.136		2.74154		1032
558		530		28		263		23.8779		2.56462		950
558		549		9		276		40.276		5.32843		810
558		558		0		281		1		0		2
559		0		559		0		0		0		54024
559		373		186		177		16.1463		2.48148		400
559		426		133		212		15.5252		2.59199		377
559		449		110		225		14.6601		2.6375		344
559		495		64		249		23.2602		2.62969		934
559		530		29		263		21.8484		2.4446		729
559		549		10		276		20.337		2.63715		792
560		0		560		0		0		0		53972
560		373		187		177		14.3369		2.56392		309
560		426		134		212		16.107		2.53185		468
560		449		111		225		14.4831		2.61723		340
560		495		65		249		22.9701		2.51827		938
560		530		30		263		21.0102		2.67326		716
560		549		11		276		23.3076		2.59354		857
561		0		561		0		0		0		53991
561		373		188		177		14.9949		2.79057		349
561		426		135		212		14.9221		2.64055		379
561		449		112		225		15.312		2.70811		359
561		495		66		249		22.8721		2.54278		944
561		530		31		263		20.1792		2.55618		670
561		549		12		276		25.0382		2.73159		908
562		0		562		0		0		0		53337
562		373		189		177		16.1347		2.76984		408
562		426		136		212		17.5788		2.8377		537
562		449		113		225		25.1745		4.50552		417
562		495		67		249		23.4702		2.59446		1021
562		530		32		263		21.1987		2.53443		783
562		549		13		276		26.2969		3.0099		1087
562		562		0		282		2.33331		0		10
563		0		563		0		0		0		54133
563		373		190		177		14.3258		2.58703		313
563		426		137		212		14.54		2.19387		384
563		449		114		225		15.2804		2.38314		333
563		495		68		249		23.0928		2.57196		934
563		530		33		263		18.8824		2.5013		544
563		549		14		276		25.3803		2.67083		959
564		0		564		0		0		0		54104
564		373		191		177		11.3977		2.38207		187
564		426		138		212		15.482		2.54115		459
564		449		115		225		35.328		6.64033		339
564		495		69		249		35.9669		4.22447		964
564		530		34		263		15.7282		2.50378		508
564		549		15		276		25.0612		2.6183		1039
565		0		565		0		0		0		54217
565		373		192		177		14.7966		3.76385		266
565		426		139		212		14.5978		2.57607		377
565		449		116		225		14.9924		2.70024		341
565		495		70		249		23.6645		2.64828		936
565		530		35		263		16.6407		2.58146		480
565		549		16		276		25.4903		2.76377		983
566		0		566		0		0		0		53370
566		373		193		177		15.3768		3.08548		307
566		426		140		212		17.0669		2.81614		530
566		449		117		225		15.9882		2.88862		375
566		495		71		249		24.3871		2.65235		1036
566		530		36		263		17.2137		2.46293		611
566		549		17		276		37.2456		2.9645		1206
566		566		0		283		30.7743		0		165
567		0		567		0		0		0		54305
567		373		194		177		12.6045		3.00276		146
567		426		141		212		14.891		2.41509		409
567		449		118		225		14.6624		2.67124		342
567		495		72		249		24.2448		2.7463		932
567		530		37		263		16.2039		2.84365		311
567		549		18		276		26.2248		2.60335		1155
568		0		568		0		0		0		54404
568		373		195		177		8.23847		7.69035		81
568		426		142		212		15.167		2.55578		422
568		449		119		225		15.228		2.65886		352
568		495		73		249		24.3568		2.75383		954
568		530		38		263		12.7438		2.66645		224
568		549		19		276		26.3632		2.52458		1163
569		0		569		0		0		0		54498
569		373		196		177		8.14603		3.27953		83
569		426		143		212		15.2079		2.58155		366
569		449		120		225		15.3852		2.67627		320
569		495		74		249		23.7702		2.68342		922
569		530		39		263		15.5194		4.86281		266
569		549		20		276		26.4884		2.60685		1145
570		0		570		0		0		0		54000
570		373		197		177		7.68277		2.85477		84
570		426		144		212		16.5899		2.72333		482
570		449		121		225		17.4658		3.30896		392
570		495		75		249		24.5041		2.67874		1045
570		530		40		263		14.2102		2.65786		250
570		549		21		276		40.2557		3.74895		1331
570		570		0		284		39.7292		0		16
571		0		571		0		0		0		54696
571		426		145		212		14.9711		2.35602		426
571		449		122		225		15.4123		2.64709		332
571		495		76		249		23.7463		2.70393		914
571		549		22		276		27.8823		2.84317		1232
572		0		572		0		0		0		54783
572		426		146		212		15.8853		2.59724		361
572		449		123		225		15.4016		2.87326		330
572		495		77		249		22.7299		2.59027		902
572		549		23		276		28.5422		2.82518		1221
572		572		0		285		1.5		0		3
573		0		573		0		0		0		54684
573		426		147		212		15.0405		2.59948		427
573		449		124		225		15.0415		2.80819		329
573		495		78		249		22.7152		2.6225		907
573		549		24		276		27.8286		2.72176		1253
574		0		574		0		0		0		54268
574		426		148		212		16.3238		2.57537		490
574		449		125		225		16.5861		2.94376		368
574		495		79		249		22.5305		2.66695		997
574		549		25		276		27.8397		2.73827		1379
574		574		0		286		12.4393		0		98
575		0		575		0		0		0		54846
575		426		149		212		15.1336		2.42824		438
575		449		126		225		14.8681		2.63765		313
575		495		80		249		21.9752		2.47968		896
575		549		26		276		26.6686		2.56616		1107
576		0		576		0		0		0		54870
576		426		150		212		15.5789		2.62517		372
576		449		127		225		15.6052		2.87257		317
576		495		81		249		21.524		2.47396		925
576		549		27		276		26.2166		2.49139		1116
577		0		577		0		0		0		54807
577		426		151		212		16.0748		2.71627		414
577		449		128		225		15.8229		2.736		340
577		495		82		249		21.2491		2.46006		902
577		549		28		276		25.6619		2.43562		1137
578		0		578		0		0		0		54162
578		426		152		212		16.4992		2.65662		473
578		449		129		225		17.238		2.86017		372
578		495		83		249		22.9752		2.6694		1013
578		549		29		276		25.9156		2.59103		1271
578		578		0		287		31.2942		0		309
579		0		579		0		0		0		54865
579		426		153		212		16.2379		2.55923		427
579		449		130		225		15.6234		2.68791		318
579		495		84		249		22.3095		2.56786		908
579		549		30		276		24.792		2.49602		1082
580		0		580		0		0		0		54824
580		426		154		212		14.6972		2.47284		377
580		449		131		225		15.8919		2.70904		338
580		495		85		249		22.2556		2.57863		949
580		549		31		276		24.3051		2.43338		1112
581		0		581		0		0		0		54834
581		426		155		212		15.9687		2.72774		402
581		449		132		225		15.7433		2.75374		350
581		495		86		249		22.2173		2.52344		926
581		549		32		276		24.387		2.39495		1088
582		0		582		0		0		0		54342
582		426		156		212		16.0545		2.73726		470
582		449		133		225		16.8313		2.69756		393
582		495		87		249		23.2878		2.65192		1019
582		549		33		276		25.6658		2.50983		1240
582		582		0		288		34.4201		0		120
582		582		0		289		3		0		16
583		0		583		0		0		0		54856
583		426		157		212		14.8462		2.43828		414
583		449		134		225		15.4424		2.75381		349
583		495		88		249		22.3039		2.48445		925
583		549		34		276		24.3113		2.42034		1056
584		0		584		0		0		0		54936
584		426		158		212		14.6571		2.57387		363
584		449		135		225		14.4933		2.60938		342
584		495		89		249		22.5951		2.59929		920
584		549		35		276		24.0732		2.41356		1039
585		0		585		0		0		0		54867
585		426		159		212		14.7101		2.61868		394
585		449		136		225		15.0641		2.75121		364
585		495		90		249		23.0533		2.66013		914
585		549		36		276		24.1883		2.43105		1061
586		0		586		0		0		0		54471
586		426		160		212		16.2751		2.69276		485
586		449		137		225		16.0099		2.86384		405
586		495		91		249		22.9115		2.6669		981
586		549		37		276		25.0612		2.56388		1191
586		586		0		290		6.78263		0		67
587		0		587		0		0		0		54870
587		426		161		212		14.7223		2.41787		411
587		449		138		225		14.1184		2.62064		329
587		495		92		249		22.6205		2.61099		908
587		549		38		276		23.8253		2.53365		1068
587		587		0		291		3.5		0		14
588		0		588		0		0		0		54921
588		426		162		212		15.0895		2.50696		353
588		449		139		225		14.6963		2.8247		360
588		495		93		249		22.5705		2.59182		885
588		549		39		276		23.2813		2.36064		1031
588		587		1		291		9.6453		0		50
589		0		589		0		0		0		54809
589		426		163		212		14.1947		2.60451		371
589		449		140		225		13.4316		2.53304		358
589		495		94		249		22.2389		2.55794		882
589		549		40		276		23.5373		2.46205		1076
589		587		2		291		14.8805		0		104
590		0		590		0		0		0		54162
590		426		164		212		16.7557		2.66268		454
590		449		141		225		16.1299		2.92671		418
590		495		95		249		22.9557		2.71203		975
590		549		41		276		26.2549		2.68016		1250
590		587		3		291		15.1688		10.6124		283
590		590		0		292		31.5312		0		58
591		0		591		0		0		0		54573
591		426		165		212		14.2793		2.38649		402
591		449		142		225		16.1299		2.92671		339
591		495		96		249		22.0281		2.547		870
591		549		42		276		24.923		2.60294		1077
591		587		4		291		17.2448		4.39767		339
592		0		592		0		0		0		54588
592		426		166		212		14.9254		2.51437		356
592		449		143		225		14.4256		2.80011		303
592		495		97		249		21.2792		2.50868		847
592		549		43		276		24.6056		2.57377		1110
592		587		5		291		18.7225		3.21602		396
593		0		593		0		0		0		54535
593		426		167		212		14.5708		2.48907		372
593		449		144		225		13.5102		2.67009		344
593		495		98		249		21.8001		2.57671		843
593		549		44		276		24.9943		2.6193		1063
593		587		6		291		18.6671		3.1796		443
594		0		594		0		0		0		53924
594		426		168		212		16.1816		2.85021		409
594		449		145		225		16.0596		2.89877		399
594		495		99		249		24.0395		2.81243		963
594		549		45		276		26.1348		2.72112		1215
594		587		7		291		23.1518		3.47987		670
594		594		0		293		6.04862		0		20
595		0		595		0		0		0		54253
595		426		169		212		15.4704		2.55893		383
595		449		146		225		13.6601		2.70638		303
595		495		100		249		23.0123		2.6705		843
595		549		46		276		25.2754		2.56591		1081
595		587		8		291		24.7106		3.4916		737
596		0		596		0		0		0		54246
596		426		170		212		13.7018		2.73038		336
596		449		147		225		12.8836		2.64365		278
596		495		101		249		22.3769		2.65997		852
596		549		47		276		25.2207		2.68771		1047
596		587		9		291		26.9235		3.46058		834
596		596		0		294		2.23607		0		7
597		0		597		0		0		0		54125
597		426		171		212		16.279		2.62774		354
597		449		148		225		13.8332		2.84833		280
597		495		102		249		23.5101		2.74255		891
597		549		48		276		25.2754		2.66172		1048
597		587		10		291		26.9366		3.21335		902
598		0		598		0		0		0		53543
598		426		172		212		16.312		2.83718		381
598		449		149		225		15.4157		2.97387		328
598		495		103		249		22.9164		2.61946		956
598		549		49		276		25.7214		2.67077		1154
598		587		11		291		28.4558		3.28969		1094
598		598		0		295		37.7011		0		111
598		598		0		296		6.02015		0		33
599		0		599		0		0		0		54020
599		426		173		212		16.3833		2.66403		340
599		449		150		225		14.9248		2.96407		262
599		495		104		249		22.499		2.61588		863
599		549		50		276		25.3326		2.70431		1015
599		587		12		291		27.4752		3.40502		1100
600		0		600		0		0		0		53999
600		426		174		212		16.4143		2.59116		317
600		449		151		225		14.377		3.0449		237
600		495		105		249		22.6541		2.62862		869
600		549		51		276		25.285		2.69368		1008
600		587		13		291		27.8328		3.23339		1165
600		600		0		297		2.23607		0		5
601		0		601		0		0		0		53996
601		426		175		212		16.0365		2.65676		304
601		449		152		225		14.7141		2.98486		258
601		495		106		249		21.4213		2.57024		840
601		549		52		276		25.3586		2.70744		990
601		587		14		291		28.4204		3.30229		1212
602		0		602		0		0		0		53099
602		426		176		212		16.0596		2.78642		322
602		449		153		225		16.9523		3.07865		287
602		495		107		249		22.1964		2.59678		939
602		549		53		276		25.1865		2.63029		1105
602		587		15		291		28.6745		3.18289		1364
602		602		0		298		10.6706		0		248
602		602		0		299		12.6293		0		236
603		0		603		0		0		0		53907
603		426		177		212		13.1227		2.67571		280
603		449		154		225		15.0928		2.60942		245
603		495		108		249		21.1302		2.46037		849
603		549		54		276		24.2343		2.55825		942
603		587		16		291		27.721		3.11139		1361
603		602		1		298		6.28034		1.37402		14
603		602		1		299		5.34439		3.27724		2
604		0		604		0		0		0		53909
604		426		178		212		11.1889		2.43468		225
604		449		155		225		12.3542		2.57246		230
604		495		109		249		21.0813		2.49506		828
604		549		55		276		24.496		2.63042		863
604		587		17		291		28.157		2.98496		1374
604		602		2		298		6.46274		3.61935		74
604		602		2		299		10.5512		3.59608		97
605		0		605		0		0		0		53927
605		426		179		212		11.2881		2.54529		221
605		449		156		225		11.6517		2.47716		264
605		495		110		249		20.7197		2.50763		832
605		549		56		276		24.3566		2.65399		854
605		587		18		291		28.0193		3.02231		1428
605		602		3		298		7.6625		2.66377		74
606		0		606		0		0		0		52798
606		426		180		212		12.7456		2.89937		266
606		449		157		225		12.3923		2.57849		273
606		495		111		249		21.3331		2.57992		924
606		549		57		276		27.2679		2.98138		1051
606		587		19		291		29.0202		3.04761		1576
606		602		4		298		37.3726		8.24603		387
606		606		0		300		15.7696		0		325
607		0		607		0		0		0		53884
607		426		181		212		10.8342		2.47976		214
607		449		158		225		12.3923		2.57849		226
607		495		112		249		20.6861		2.42108		821
607		549		58		276		26.493		3.00319		810
607		587		20		291		28.3122		2.47513		1400
607		602		5		298		9.85946		2.04995		245
608		0		608		0		0		0		54141
608		426		182		212		10.8783		2.72992		199
608		449		159		225		10.7042		2.39173		190
608		495		113		249		20.4164		2.41855		807
608		549		59		276		26.8696		3.03212		847
608		587		21		291		28.4898		3.07389		1416
609		0		609		0		0		0		53707
609		426		183		212		9.96223		2.48786		197
609		449		160		225		10.8575		2.60314		212
609		495		114		249		21.0421		2.52638		814
609		549		60		276		26.0094		2.91018		845
609		587		22		291		28.5693		2.51345		1440
609		609		0		301		15.5724		0		385
610		0		610		0		0		0		52775
610		426		184		212		11.2872		2.75251		219
610		449		161		225		10.9158		2.45526		228
610		495		115		249		20.9004		2.52215		902
610		549		61		276		26.9362		2.99282		988
610		587		23		291		29.627		2.47661		1663
610		609		1		301		14.9671		23.6212		557
610		610		0		302		17.2047		0		268
611		0		611		0		0		0		54048
611		426		185		212		8.72869		2.56996		104
611		449		162		225		9.62538		2.17991		147
611		495		116		249		20.8495		2.54761		789
611		549		62		276		25.7471		2.88654		834
611		587		24		291		29.1923		2.48		1571
611		609		2		301		10.0413		1.7737		107
612		0		612		0		0		0		53724
612		426		186		212		10.648		3.94274		189
612		449		163		225		9.34182		2.50218		149
612		495		117		249		28.4708		3.31493		887
612		549		63		276		26.3889		3.02902		756
612		587		25		291		28.9901		2.4398		1563
612		609		3		301		12.8066		3.41124		331
612		612		0		303		0		0		1
613		0		613		0		0		0		53983
613		426		187		212		8.31622		2.2724		121
613		449		164		225		8.48251		2.35711		139
613		495		118		249		20.7754		2.44399		777
613		549		64		276		26.2364		2.95272		774
613		587		26		291		29.3874		3.29154		1585
613		609		4		301		10.9147		2.51389		221
614		0		614		0		0		0		52692
614		426		188		212		11.0513		3.68885		204
614		449		165		225		9.86824		2.58291		164
614		495		119		249		21.6022		2.59259		909
614		549		65		276		26.4138		2.95895		908
614		587		27		291		30.6043		3.38186		1805
614		609		5		301		14.659		3.12443		535
614		614		0		304		15.7535		0		383
615		0		615		0		0		0		53898
615		426		189		212		8.11543		2.6085		73
615		449		166		225		8.13721		2.19445		90
615		495		120		249		20.7926		2.56544		739
615		549		66		276		25.6832		2.8545		735
615		587		28		291		30.0656		3.42098		1723
615		609		6		301		12.3638		2.31814		269
615		614		1		304		7.92327		0		73
616		0		616		0		0		0		53611
616		426		190		212		10.4239		5.15542		133
616		449		167		225		7.12872		2.27526		101
616		495		121		249		20.6094		2.5688		793
616		549		67		276		24.9442		2.70037		786
616		587		29		291		30.1177		3.39607		1748
616		609		7		301		13.6592		2.67941		428
617		0		617		0		0		0		53700
617		426		191		212		7.18241		3.33407		74
617		449		168		225		7.13945		2.16856		101
617		495		122		249		21.5557		2.63603		787
617		549		68		276		24.9848		2.66707		747
617		587		30		291		30.6899		3.36387		1759
617		609		8		301		11.7548		2.26691		266
617		617		0		305		9.74852		0		166
618		0		618		0		0		0		52853
618		426		192		212		13.2203		7.6329		155
618		449		169		225		7.15372		2.17567		96
618		495		123		249		21.9117		2.67649		881
618		549		69		276		25.1141		2.61991		956
618		587		31		291		30.6972		3.37529		1912
618		609		9		301		15.4482		3.00824		575
618		617		1		305		12.1282		0		172
619		0		619		0		0		0		53882
619		426		193		212		6.71785		1.69713		32
619		495		124		249		20.9244		2.50424		802
619		549		70		276		24.0391		2.54372		840
619		587		32		291		29.4396		3.40125		1635
619		609		10		301		13.2883		2.06556		409
620		0		620		0		0		0		54129
620		426		194		212		4.37015		0.820899		20
620		495		125		249		20.5994		2.513		741
620		549		71		276		24.9001		2.65392		795
620		587		33		291		28.2005		3.19642		1609
620		609		11		301		13.2527		2.47856		306
621		0		621		0		0		0		53900
621		426		195		212		4.45116		0.711153		28
621		495		126		249		21.1916		2.62479		791
621		549		72		276		24.8763		2.623		831
621		587		34		291		27.9159		3.17808		1624
621		609		12		301		13.9457		2.57115		425
621		621		0		306		0		0		1
622		0		622		0		0		0		53279
622		495		127		249		21.2153		2.63163		857
622		549		73		276		30.2026		3.19347		1008
622		587		35		291		30.2806		3.14755		1823
622		609		13		301		15.2765		2.45777		553
622		622		0		307		29.9618		0		80
623		0		623		0		0		0		54305
623		495		128		249		20.9551		2.59497		769
623		549		74		276		23.5687		2.56127		756
623		587		36		291		37.0555		3.20979		1619
623		609		14		301		11.6155		1.98792		149
623		622		1		307		23.5847		2.31347		2
624		0		624		0		0		0		54144
624		495		129		249		21.9703		2.66758		746
624		549		75		276		23.6595		2.76559		760
624		587		37		291		28.6425		3.08292		1581
624		609		15		301		14.0116		3.8161		349
624		624		0		308		39.2046		0		20
625		0		625		0		0		0		54317
625		495		130		249		20.4102		2.58778		738
625		549		76		276		25.4527		2.92749		770
625		587		38		291		28.6737		3.11415		1593
625		609		16		301		13.9424		4.50689		182
626		0		626		0		0		0		53118
626		495		131		249		20.1792		2.63154		852
626		549		77		276		29.4797		3.31315		915
626		587		39		291		29.787		3.10074		1813
626		609		17		301		17.6989		3.87219		487
626		626		0		309		13.3417		0		263
626		626		0		310		23.3345		0		152
627		0		627		0		0		0		54166
627		495		132		249		20.0242		2.55189		709
627		549		78		276		29.2969		3.17816		676
627		587		40		291		28.6884		3.12047		1569
627		609		18		301		12.8968		2.16971		338
627		626		1		309		8.3531		1.94764		141
627		626		1		310		14.1722		1.80738		1
628		0		628		0		0		0		54095
628		495		133		249		19.6217		2.52103		743
628		549		79		276		22.3348		2.80275		676
628		587		41		291		28.0893		3.11243		1551
628		609		19		301		11.6217		2.33116		338
628		626		2		309		9.70655		2.58907		197
629		0		629		0		0		0		54384
629		495		134		249		19.343		2.42918		716
629		549		80		276		22.4268		2.73853		717
629		587		42		291		27.9318		2.44312		1544
629		609		20		301		10.3927		3.42252		88
629		626		3		309		9.28527		2.47476		151
630		0		630		0		0		0		53052
630		495		135		249		20.4929		2.58833		840
630		549		81		276		28.9954		3.40976		950
630		587		43		291		29.5308		3.18763		1735
630		609		21		301		18.289		6.2002		445
630		626		4		309		11.5071		3.10423		287
630		630		0		311		12.5241		0		277
630		630		0		312		2.57539		0		14
631		0		631		0		0		0		54052
631		495		136		249		21.1065		2.75457		742
631		549		82		276		28.499		3.31925		773
631		587		44		291		28.4365		3.09862		1563
631		609		22		301		13.4002		2.41547		304
631		626		5		309		9.72107		2.0325		166
632		0		632		0		0		0		54394
632		495		137		249		19.5218		2.43076		741
632		549		83		276		21.5621		2.70219		769
632		587		45		291		28.4165		2.50594		1538
632		626		6		309		9.58691		2.65587		158
633		0		633		0		0		0		54059
633		495		138		249		18.5902		2.45974		686
633		549		84		276		21.4721		2.5577		801
633		587		46		291		29.0836		2.5933		1532
633		626		7		309		11.8472		3.15954		207
633		633		0		313		15.5242		0		303
633		633		0		314		2.5386		0		12
634		0		634		0		0		0		52918
634		495		139		249		40.3786		5.50013		1059
634		549		85		276		29.1013		3.20797		946
634		587		47		291		29.2055		2.53604		1680
634		626		8		309		13.8988		2.84383		309
634		633		1		313		40.3651		18.7738		425
634		633		1		314		14.9454		0		263
635		0		635		0		0		0		54302
635		495		140		249		22.637		2.60195		744
635		549		86		276		28.9569		3.22797		835
635		587		48		291		29.1516		2.63903		1470
635		626		9		309		10.399		2.36074		190
635		633		2		313		7.65179		1.05053		11
635		633		2		314		8.33657		1.94452		48
636		0		636		0		0		0		54128
636		495		141		249		19.2221		2.41977		716
636		549		87		276		29.0362		3.32576		825
636		587		49		291		29.551		2.66472		1446
636		626		10		309		11.5933		2.85626		218
636		633		3		313		11.1033		10.7825		239
636		633		3		314		4.06171		2.32001		28
637		0		637		0		0		0		54383
637		495		142		249		18.4133		2.49859		649
637		549		88		276		28.2242		3.22368		821
637		587		50		291		29.0654		2.64192		1459
637		626		11		309		11.2392		2.49451		203
637		633		4		314		7.31393		3.61435		84
637		637		0		315		0		0		1
638		0		638		0		0		0		53109
638		495		143		249		41.2065		5.84492		1001
638		549		89		276		28.8245		3.16768		978
638		587		51		291		29.1512		2.59106		1564
638		626		12		309		17.3738		3.17802		419
638		633		5		314		30.6492		13.4534		109
638		638		0		316		41.1593		0		302
638		638		0		317		28.2416		0		118
639		0		639		0		0		0		54122
639		495		144		249		21.3329		2.46388		740
639		549		90		276		21.9488		2.53325		883
639		587		52		291		28.7182		2.63657		1387
639		626		13		309		14.3878		2.4947		191
639		633		6		314		5.90406		5.05258		36
639		638		1		316		19.9217		2.58176		241
640		0		640		0		0		0		54454
640		495		145		249		19.1943		2.50963		703
640		549		91		276		22.8424		2.69635		778
640		587		53		291		28.4337		2.59115		1357
640		626		14		309		14.7191		3.39732		261
640		633		7		314		5.85499		4.93383		26
640		638		2		316		9.25166		1.76654		21
641		0		641		0		0		0		54331
641		495		146		249		18.5279		2.45287		662
641		549		92		276		22.9493		2.66369		879
641		587		54		291		28.4153		2.61309		1359
641		626		15		309		15.0915		2.94292		306
641		633		8		314		3.07185		2.26762		9
641		638		3		316		8.12181		4.96629		51
641		641		0		318		1.5		0		3
642		0		642		0		0		0		52796
642		495		147		249		40.6405		5.4897		1175
642		549		93		276		23.126		2.51066		1009
642		587		55		291		28.4444		2.58767		1533
642		626		16		309		19.9895		3.06684		598
642		633		9		314		26.8698		22.2943		254
642		638		4		316		41.4614		8.65681		205
642		642		0		319		6.3707		0		30
643		0		643		0		0		0		54171
643		495		148		249		24.0239		2.38291		711
643		549		94		276		23.1211		2.67123		840
643		587		56		291		28.4471		2.62914		1355
643		626		17		309		18.7872		2.81713		523
644		0		644		0		0		0		54004
644		495		149		249		19.0492		2.53966		639
644		549		95		276		28.3001		3.21124		833
644		587		57		291		28.0691		2.56821		1357
644		626		18		309		18.736		2.77973		566
644		644		0		320		21.4203		0		173
644		644		0		321		3.77359		0		28
645		0		645		0		0		0		53796
645		495		150		249		41.2004		5.49174		886
645		549		96		276		28.2287		3.12033		892
645		587		58		291		28.2464		2.79443		1365
645		626		19		309		18.4748		2.69041		568
645		645		0		322		9.20432		0		93
646		0		646		0		0		0		52669
646		495		151		249		37.2536		3.2705		1032
646		549		97		276		28.4234		2.98657		1025
646		587		59		291		28.1849		2.84459		1479
646		626		20		309		20.8858		2.74115		728
646		645		1		322		29.6973		10.6565		256
646		646		0		323		10.1242		0		189
646		646		0		324		32.6767		0		222
647		0		647		0		0		0		54035
647		495		152		249		21.6923		2.50086		683
647		549		98		276		27.7899		2.79641		885
647		587		60		291		27.6463		2.7814		1333
647		626		21		309		18.6266		2.61944		543
647		645		2		322		11.9527		2.18257		32
647		646		1		323		7.97506		2.54432		89
648		0		648		0		0		0		54127
648		495		153		249		38.525		5.21608		673
648		549		99		276		26.771		2.76112		907
648		587		61		291		27.4217		2.84334		1288
648		626		22		309		18.4651		2.47421		560
648		645		3		322		21.5714		65.4262		37
648		646		2		323		3.8297		1.71713		8
649		0		649		0		0		0		54181
649		495		154		249		19.5922		2.72922		661
649		549		100		276		27.2998		2.84315		885
649		587		62		291		27.4405		2.54332		1289
649		626		23		309		17.8729		2.52282		521
649		646		3		323		6.26404		5.56785		61
649		649		0		325		1		0		2
650		0		650		0		0		0		52575
650		495		155		249		42.5913		5.53291		1055
650		549		101		276		27.3662		2.77838		1055
650		587		63		291		27.0418		2.86633		1404
650		626		24		309		22.4474		2.7283		759
650		646		4		323		12.3748		5.19456		267
650		649		1		325		28.8796		0		215
650		650		0		326		30.6856		0		270
651		0		651		0		0		0		54107
651		495		156		249		35.3387		3.61963		786
651		549		102		276		26.8997		2.57095		936
651		587		64		291		26.231		2.46838		1244
651		626		25		309		17.8451		2.32672		521
651		646		5		323		8.39362		1.58374		5
651		651		0		327		0		0		1
652		0		652		0		0		0		54049
652		495		157		249		20.062		2.95059		648
652		549		103		276		26.472		2.66222		928
652		587		65		291		26.38		2.76882		1313
652		626		26		309		19.3553		2.73307		552
652		652		0		328		14.0431		0		110
653		0		653		0		0		0		53832
653		495		158		249		18.2021		2.55468		629
653		549		104		276		25.8674		2.64266		903
653		587		66		291		26.2449		2.79212		1292
653		626		27		309		17.5404		2.40369		543
653		652		1		328		18.462		4.88178		401
654		0		654		0		0		0		51898
654		495		159		249		40.8111		5.45018		1229
654		549		105		276		26.0427		2.70325		1040
654		587		67		291		25.9414		2.83081		1464
654		626		28		309		21.8402		2.7615		773
654		652		2		328		14.8953		4.86276		533
654		654		0		329		33.6291		0		398
654		654		0		330		5.09902		0		25
654		654		0		331		23.5577		0		240
655		0		655		0		0		0		54261
655		495		160		249		23.8518		2.46815		521
655		549		106		276		25.6463		2.66324		927
655		587		68		291		25.5651		2.82298		1280
655		626		29		309		19.4643		2.45493		598
655		652		3		328		13.6285		1.64971		13
656		0		656		0		0		0		53804
656		495		161		249		26.3393		3.80482		622
656		549		107		276		25.1576		2.58787		879
656		587		69		291		24.9852		2.79473		1251
656		626		30		309		17.1692		2.55326		499
656		652		4		328		21.0556		11.2498		427
656		656		0		332		10.2831		0		118
657		0		657		0		0		0		53948
657		495		162		249		37.2608		5.0479		854
657		549		108		276		24.8142		2.6061		925
657		587		70		291		24.7107		2.70844		1268
657		626		31		309		17.9395		2.64618		572
657		652		5		328		10.8552		1.51855		17
657		656		1		332		5.9142		0		16
658		0		658		0		0		0		52094
658		495		163		249		34.7752		3.03802		1129
658		549		109		276		25.3124		2.57713		1020
658		587		71		291		25.1189		2.86816		1407
658		626		32		309		22.5292		2.73517		846
658		652		6		328		21.6658		10.8292		572
658		656		2		332		16.5252		6.6987		496
658		658		0		333		3.16228		0		11
658		658		0		334		3.56001		0		25
659		0		659		0		0		0		53428
659		495		164		249		32.8576		2.62846		958
659		549		110		276		25.2261		2.66189		863
659		587		72		291		24.4768		2.75045		1265
659		626		33		309		20.1303		2.42113		699
659		652		7		328		13.6699		2.21021		375
659		656		3		332		14.6619		2.28074		12
660		0		660		0		0		0		53751
660		495		165		249		24.6486		2.68069		625
660		549		111		276		24.8149		2.63447		934
660		587		73		291		24.5661		2.40476		1250
660		626		34		309		19.5909		2.497		604
660		652		8		328		14.6812		2.67743		383
660		656		4		332		20.8241		12.4395		53
661		0		661		0		0		0		53867
661		495		166		249		19.0295		2.61831		617
661		549		112		276		24.9362		2.65804		856
661		587		74		291		24.5066		2.3993		1246
661		626		35		309		20.582		2.89267		648
661		652		9		328		12.8065		2.35031		352
661		656		5		332		3.90488		1.92022		14
662		0		662		0		0		0		52019
662		495		167		249		38.5528		5.37899		768
662		549		113		276		25.1057		2.66294		1015
662		587		75		291		24.9534		2.88428		1379
662		626		36		309		22.2748		2.64427		837
662		652		10		328		15.5948		3.0052		535
662		656		6		332		31.0836		10.0325		396
662		662		0		335		18.1246		0		602
662		662		0		336		29.5113		0		49
663		0		663		0		0		0		53755
663		495		168		249		18.6441		2.52603		635
663		549		114		276		24.6312		2.5304		937
663		587		76		291		24.2731		2.41039		1210
663		626		37		309		20.4434		2.78258		627
663		652		11		328		13.5564		2.3657		312
663		656		7		332		15.1679		7.33299		25
663		662		1		335		11.6591		2.00853		96
663		663		0		337		2		0		3
664		0		664		0		0		0		54066
664		495		169		249		20.8107		3.06502		479
664		549		115		276		24.7354		2.63328		865
664		587		77		291		25.2888		2.50677		1243
664		626		38		309		18.5723		2.55994		566
664		652		12		328		14.5828		3.28113		381
665		0		665		0		0		0		53847
665		495		170		249		41.1573		5.43563		676
665		549		116		276		24.5571		2.53894		906
665		587		78		291		25.1576		2.48477		1199
665		626		39		309		16.9102		2.34762		554
665		652		13		328		42.9057		10.1822		321
665		665		0		338		2.36343		0		6
665		665		0		339		41.7776		0		91
666		0		666		0		0		0		52089
666		495		171		249		19.9379		2.66246		766
666		549		117		276		25.4026		2.72921		1006
666		587		79		291		25.7048		2.78827		1377
666		626		40		309		18.92		2.65598		678
666		652		14		328		16.2521		2.95317		543
666		665		1		338		18.5578		26.6935		376
666		665		1		339		41.7776		5.08987		594
666		666		0		340		30.734		0		171
667		0		667		0		0		0		54111
667		495		172		249		15.4587		2.3507		383
667		549		118		276		24.9802		2.58006		931
667		587		80		291		24.4833		2.70559		1196
667		626		41		309		21.1225		3.27321		548
667		652		15		328		12.3946		2.33337		346
667		665		2		338		14.8911		3.94787		15
667		665		2		339		15.5062		2.60636		70
668		0		668		0		0		0		53470
668		495		173		249		32.9532		4.71681		678
668		549		119		276		24.8512		2.64789		861
668		587		81		291		24.8491		2.66196		1227
668		626		42		309		21.4187		3.41024		503
668		652		16		328		41.5802		7.79337		346
668		665		3		338		12.6962		15.7395		83
668		665		3		339		38.1048		20.7499		432
669		0		669		0		0		0		54283
669		495		174		249		19.3713		2.80944		572
669		549		120		276		24.3403		2.58903		903
669		587		82		291		24.212		2.63119		1212
669		626		43		309		15.4274		2.34294		478
669		652		17		328		19.1476		9.07077		127
669		665		4		338		12.9479		3.85759		25
670		0		670		0		0		0		52043
670		495		175		249		40.2161		5.24807		752
670		549		121		276		37.3667		4.14439		992
670		587		83		291		25.3905		2.79471		1363
670		626		44		309		18.3194		2.77248		574
670		652		18		328		40.8616		6.46478		844
670		665		5		338		17.6627		15.4935		384
670		670		0		341		33.0003		0		648
671		0		671		0		0		0		53887
671		495		176		249		18.2655		2.5709		556
671		549		122		276		24.5574		2.54548		863
671		587		84		291		25.4945		2.52003		1221
671		626		45		309		15.8087		2.25353		418
671		652		19		328		22.7801		2.03619		400
671		665		6		338		13.7491		4.39193		52
671		670		1		341		33.0003		2.49475		203
672		0		672		0		0		0		54090
672		495		177		249		18.5293		2.69863		590
672		549		123		276		24.8299		2.65709		856
672		587		85		291		24.3645		2.46056		1185
672		626		46		309		13.8276		2.42288		417
672		652		20		328		30.611		8.96287		137
672		665		7		338		8.89465		4.26044		67
672		670		2		341		36.0064		41.0639		258
673		0		673		0		0		0		54279
673		495		178		249		18.6612		2.74614		412
673		549		124		276		23.44		2.55532		832
673		587		86		291		23.4698		2.42481		1151
673		626		47		309		13.9612		2.47304		398
673		652		21		328		14.5557		3.93446		310
673		670		3		341		30.6927		71.9443		217
673		673		0		342		0		0		1
674		0		674		0		0		0		52759
674		495		179		249		18.9209		2.73866		721
674		549		125		276		23.6057		2.48122		950
674		587		87		291		24.1034		2.82225		1319
674		626		48		309		16.0007		2.62684		551
674		652		22		328		38.1639		7.67225		400
674		670		4		341		41.6684		7.12037		628
674		674		0		343		33.252		0		269
674		674		0		344		2		0		3
675		0		675		0		0		0		54344
675		495		180		249		19.2805		2.74449		608
675		549		126		276		24.0582		2.68769		782
675		587		88		291		23.375		2.72964		1194
675		626		49		309		14.6472		2.27955		345
675		652		23		328		11.2332		2.17734		292
675		670		5		341		9.21548		1.2		30
675		674		1		343		13.0637		3.14423		5
676		0		676		0		0		0		54316
676		495		181		249		15.351		2.54194		378
676		549		127		276		23.6302		2.631		843
676		587		89		291		22.439		2.3291		1119
676		626		50		309		42.4016		7.59218		441
676		652		24		328		10.9166		2.34288		196
676		670		6		341		17.0923		8.28354		243
676		674		2		343		11.4062		10.9486		64
677		0		677		0		0		0		54313
677		495		182		249		19.6445		3.12634		563
677		549		128		276		23.1644		2.59024		795
677		587		90		291		23.272		2.44896		1174
677		626		51		309		35.2979		3.00783		495
677		652		25		328		10.2429		2.5354		241
677		670		7		341		23.4217		22.402		19
678		0		678		0		0		0		52248
678		495		183		249		28.4898		3.92329		663
678		549		129		276		22.8251		2.9165		640
678		587		91		291		22.6907		2.69567		1254
678		626		52		309		32.7987		2.83288		777
678		652		26		328		28.3485		7.08191		268
678		670		8		341		29.7728		22.402		568
678		678		0		345		30.129		0		714
678		678		0		346		41.0559		0		468
679		0		679		0		0		0		54808
679		495		184		249		18.9119		2.87383		530
679		549		130		276		21.0662		2.59574		585
679		587		92		291		21.2991		2.18335		987
679		626		53		309		39.663		3.62632		314
679		670		9		341		19.0662		2.66732		303
679		678		1		345		15.1847		1.53794		73
680		0		680		0		0		0		55082
680		495		185		249		12.6122		2.04979		72
680		549		131		276		22.3301		2.83863		533
680		587		93		291		22.0491		2.57198		981
680		626		54		309		31.9195		5.50553		282
680		670		10		341		36.9491		6.02955		478
680		680		0		347		11.2614		0		144
680		680		0		348		4.30563		0		28
681		0		681		0		0		0		54644
681		495		186		249		20.6885		8.23615		553
681		549		132		276		18.0654		2.7933		535
681		587		94		291		20.8073		2.51869		857
681		626		55		309		40.8855		6.25648		440
681		670		11		341		16.4442		2.53126		513
681		681		0		349		9.19298		0		58
682		0		682		0		0		0		53117
682		495		187		249		17.878		2.62173		589
682		549		133		276		21.249		2.96081		616
682		587		95		291		22.6362		2.72426		883
682		626		56		309		37.0927		3.47206		675
682		670		12		341		33.4374		4.55025		787
682		681		1		349		41.0771		0		794
682		682		0		350		36.6439		0		131
682		682		0		351		2.83824		0		8
683		0		683		0		0		0		54741
683		495		188		249		19.8938		3.67413		386
683		549		134		276		19.5675		2.793		573
683		587		96		291		20.3151		2.40448		720
683		626		57		309		36.0142		2.9982		448
683		670		13		341		20.056		2.55601		564
683		681		2		349		22.8183		2.12697		145
683		682		1		350		16.8758		1.74236		23
684		0		684		0		0		0		54734
684		495		189		249		16.5286		3.01867		450
684		549		135		276		19.1908		2.93578		531
684		587		97		291		20.7137		2.75926		716
684		626		58		309		22.5824		2.73288		341
684		670		14		341		18.9728		2.58944		635
684		681		3		349		28.0538		7.85781		171
684		682		2		350		5.73407		2.07959		14
684		684		0		352		3		0		8
685		0		685		0		0		0		54780
685		495		190		249		19.1331		3.06261		472
685		549		136		276		19.0395		2.85708		582
685		587		98		291		20.7604		2.60812		673
685		626		59		309		15.1065		2.77636		452
685		670		15		341		19.2689		2.61176		611
685		682		3		350		6.16151		4.28752		27
685		684		1		352		1.86339		0		3
686		0		686		0		0		0		53484
686		495		191		249		29.6845		4.85779		549
686		549		137		276		20.8886		2.95713		636
686		587		99		291		21.5458		2.88398		716
686		626		60		309		17.7611		2.86391		568
686		670		16		341		30.2723		3.98711		794
686		682		4		350		34.1323		42.1827		51
686		686		0		353		32.0822		0		802
687		0		687		0		0		0		55359
687		495		192		249		16.0383		2.24079		11
687		549		138		276		20.4899		2.88441		547
687		587		100		291		19.9847		2.55651		631
687		626		61		309		16.7078		2.67851		421
687		670		17		341		20.1419		2.71027		622
687		686		1		353		22.9194		1.61938		9
688		0		688		0		0		0		54619
688		495		193		249		17.5907		11.9111		419
688		549		139		276		19.2492		2.78032		572
688		587		101		291		19.1661		2.58745		609
688		626		62		309		16.4309		2.60036		465
688		670		18		341		18.7983		2.52731		601
688		686		2		353		11.667		8.59252		274
688		688		0		354		6.00521		0		38
688		688		0		355		1.5		0		3
689		0		689		0		0		0		54928
689		495		194		249		12.9632		2.3417		370
689		549		140		276		19.3354		2.75185		499
689		587		102		291		18.922		2.55834		594
689		626		63		309		17.5596		2.69464		523
689		670		19		341		19.6588		2.72277		620
689		686		3		353		6.98631		1.72082		66
690		0		690		0		0		0		53687
690		495		195		249		17.754		2.9991		496
690		549		141		276		21.5238		2.80938		645
690		587		103		291		20.5171		2.73405		687
690		626		64		309		19.6591		2.98256		735
690		670		20		341		19.9794		2.65842		716
690		690		0		356		41.6796		0		392
690		690		0		357		11.2114		0		238
690		690		0		358		2.5		0		4
691		0		691		0		0		0		55238
691		549		142		276		18.7537		2.55225		573
691		587		104		291		19.28		2.45824		577
691		626		65		309		19.1913		2.7773		603
691		670		21		341		18.892		2.48683		607
691		690		1		356		40.9429		6.63353		2
692		0		692		0		0		0		54852
692		549		143		276		18.2406		2.63161		532
692		587		105		291		18.7829		2.59979		586
692		626		66		309		19.5676		2.75422		664
692		670		22		341		18.8765		2.50493		558
692		690		2		356		1.01612		0		2
692		692		0		359		15.7341		0		406
693		0		693		0		0		0		54793
693		549		144		276		18.6177		2.68236		574
693		587		106		291		18.4508		2.56767		618
693		626		67		309		19.2423		2.72718		693
693		670		23		341		18.4668		2.63312		590
693		690		3		356		1.01612		0		2
693		692		1		359		15.1249		0		330
694		0		694		0		0		0		54335
694		549		145		276		19.5482		2.69337		639
694		587		107		291		20.1878		2.7637		657
694		626		68		309		20.5612		2.63041		834
694		670		24		341		20.268		2.76859		694
694		690		4		356		36.4539		1.23302		12
694		692		2		359		15.1249		0		424
694		694		0		360		2.35702		0		5
695		0		695		0		0		0		55142
695		549		146		276		19.339		2.56331		575
695		587		108		291		18.0517		2.59052		577
695		626		69		309		19.2421		2.43108		719
695		670		25		341		18.0969		2.37979		584
695		692		3		359		9.43817		0		3
696		0		696		0		0		0		54848
696		549		147		276		17.8187		2.59144		554
696		587		109		291		17.6495		2.65593		615
696		626		70		309		19.7319		2.42727		702
696		670		26		341		18.4187		2.67292		534
696		692		4		359		15.7613		0		347
697		0		697		0		0		0		54965
697		549		148		276		18.274		2.60669		544
697		587		110		291		18.116		2.65916		568
697		626		71		309		19.7728		2.48838		720
697		670		27		341		17.7922		2.58637		574
697		692		5		359		10.4009		0		226
697		697		0		361		1.5		0		3
698		0		698		0		0		0		54218
698		549		149		276		20.1655		2.73303		641
698		587		111		291		20.8167		2.92632		655
698		626		72		309		24.2598		2.69587		930
698		670		28		341		19.7342		2.69302		676
698		692		6		359		15.3314		0		369
698		698		0		362		12.1655		0		111
699		0		699		0		0		0		55110
699		549		150		276		18.1615		2.63113		545
699		587		112		291		18.4127		2.49977		573
699		626		73		309		21.7934		2.39865		777
699		670		29		341		18.483		2.71733		553
699		698		1		362		6.19724		2.12086		42
700		0		700		0		0		0		54919
700		549		151		276		18.319		2.54977		581
700		587		113		291		18.9456		2.74219		571
700		626		74		309		20.5455		2.43331		786
700		670		30		341		18.3556		2.73388		521
700		698		2		362		6.17431		2.78232		34
700		700		0		363		10.3078		0		188
701		0		701		0		0		0		54931
701		549		152		276		17.4647		2.60857		529
701		587		114		291		18.2523		2.61283		581
701		626		75		309		19.9695		2.41343		781
701		670		31		341		17.428		2.66765		504
701		698		3		362		3.37067		1.92109		13
701		700		1		363		13.6685		0		261
702		0		702		0		0		0		53342
702		549		153		276		19.8841		2.79958		644
702		587		115		291		19.2521		2.74419		612
702		626		76		309		25.3218		2.68909		992
702		670		32		341		29.5424		4.32184		990
702		698		4		362		20.6186		35.8357		252
702		700		2		363		14.5638		0		281
702		702		0		364		30.6533		0		487
703		0		703		0		0		0		55130
703		549		154		276		18.4838		2.69203		567
703		587		116		291		18.1705		2.67396		538
703		626		77		309		21.3692		2.41482		751
703		670		33		341		18.2405		2.64623		468
703		700		3		363		10.3004		0		146
704		0		704		0		0		0		54990
704		549		155		276		16.7413		2.56305		570
704		587		117		291		17.0138		2.57019		546
704		626		78		309		22.106		2.59108		830
704		670		34		341		17.7137		2.62779		556
704		700		4		363		4.84454		0		4
704		704		0		365		8.26982		0		101
704		704		0		366		2		0		3
705		0		705		0		0		0		55152
705		549		156		276		18.7273		2.70999		530
705		587		118		291		18.5039		2.71121		535
705		626		79		309		20.535		2.41763		781
705		670		35		341		17.9358		2.77347		459
705		700		5		363		9.63703		0		143
706		0		706		0		0		0		54265
706		549		157		276		21.3841		3.01928		659
706		587		119		291		19.2135		2.75595		594
706		626		80		309		24.3562		2.62669		1035
706		670		36		341		42.9727		45.2261		861
706		700		6		363		18.0416		13.3722		185
706		706		0		367		0		0		1
707		0		707		0		0		0		55038
707		549		158		276		21.5282		2.87369		599
707		587		120		291		17.8242		2.71634		511
707		626		81		309		23.1247		2.42865		806
707		670		37		341		20.4809		1.99759		509
707		700		7		363		18.0041		5.49094		137
708		0		708		0		0		0		55244
708		549		159		276		18.3177		2.54273		561
708		587		121		291		18.144		2.75079		509
708		626		82		309		23.0294		2.55082		792
708		670		38		341		16.584		4.03247		466
708		700		8		363		15.7449		14.2596		28
709		0		709		0		0		0		55224
709		549		160		276		16.8898		2.57749		496
709		587		122		291		16.3756		2.44499		492
709		626		83		309		24.3164		2.63872		809
709		670		39		341		14.6367		2.26084		420
709		700		9		363		25.2523		4.26428		159
710		0		710		0		0		0		54067
710		549		161		276		19.6714		2.82357		602
710		587		123		291		18.9263		2.91612		539
710		626		84		309		24.299		2.81558		956
710		670		40		341		27.5969		5.26596		466
710		700		10		363		28.5176		4.08528		290
710		710		0		368		29.0736		0		663
710		710		0		369		33.2415		0		17
711		0		711		0		0		0		55369
711		549		162		276		17.8338		2.59324		522
711		587		124		291		16.7024		2.56113		448
711		626		85		309		20.6903		2.2981		719
711		670		41		341		13.7886		2.55849		339
711		700		11		363		12.3373		2.45585		203
712		0		712		0		0		0		55354
712		549		163		276		17.7054		2.64751		488
712		587		125		291		17.9981		2.83618		429
712		626		86		309		18.462		2.57572		621
712		670		42		341		12.5494		2.49879		322
712		700		12		363		13.2622		2.89806		316
712		712		0		370		11.3691		0		67
712		712		0		371		1.5		0		3
713		0		713		0		0		0		55279
713		549		164		276		17.4494		2.82977		499
713		587		126		291		16.8832		2.69941		405
713		626		87		309		19.7849		2.78206		685
713		670		43		341		14.0552		2.59805		342
713		700		13		363		12.0795		2.38466		277
713		712		1		371		8.78413		0		68
713		713		0		372		10.0918		0		45
714		0		714		0		0		0		53842
714		549		165		276		18.6008		2.925		534
714		587		127		291		18.1067		3.0487		453
714		626		88		309		21.0671		2.70574		799
714		670		44		341		27.4105		5.62563		415
714		700		14		363		24.7672		7.19249		473
714		712		2		371		27.1182		0		425
714		713		1		372		8.35999		3.69566		42
714		714		0		373		31.2609		0		617
715		0		715		0		0		0		55531
715		549		166		276		16.7263		2.46274		485
715		587		128		291		16.9123		2.93497		350
715		626		89		309		18.474		2.51011		566
715		670		45		341		14.1658		2.68762		305
715		700		15		363		13.4128		2.20469		332
715		714		1		373		28.4566		1.86232		31
716		0		716		0		0		0		55590
716		549		167		276		16.4308		2.62104		437
716		587		129		291		16.3514		2.8115		360
716		626		90		309		19.4816		2.83261		603
716		670		46		341		12.9361		2.66832		310
716		700		16		363		12.2602		2.64569		269
716		714		2		373		4.17395		2.45164		25
716		716		0		374		1.79506		0		6
717		0		717		0		0		0		55462
717		549		168		276		17.0311		2.7258		492
717		587		130		291		16.9356		2.84332		352
717		626		91		309		15.8204		2.32073		521
717		670		47		341		15.4628		2.78796		326
717		700		17		363		15.7535		3.07828		447
718		0		718		0		0		0		54304
718		549		169		276		18.2784		2.61235		506
718		587		131		291		17.2883		2.91007		380
718		626		92		309		19.2743		2.67899		697
718		670		48		341		15.3865		2.78234		404
718		700		18		363		14.8855		2.48558		499
718		718		0		375		42.9486		0		440
718		718		0		376		32.9752		0		370
719		0		719		0		0		0		55245
719		549		170		276		16.9041		2.49069		470
719		587		132		291		15.3417		2.66149		314
719		626		93		309		17.9158		2.66841		501
719		670		49		341		15.6743		2.61321		377
719		700		19		363		14.2657		2.41608		404
719		718		1		375		41.5523		7.96145		289
720		0		720		0		0		0		55747
720		549		171		276		16.1093		2.56393		409
720		587		133		291		15.0273		2.77722		310
720		626		94		309		15.5441		2.42486		449
720		670		50		341		13.5341		2.63637		312
720		700		20		363		14.33		2.54248		373
721		0		721		0		0		0		55546
721		549		172		276		16.5701		2.63197		473
721		587		134		291		15.3928		2.88114		301
721		626		95		309		16.9386		2.90984		497
721		670		51		341		16.76		2.87187		375
721		700		21		363		13.8759		2.50224		371
721		721		0		377		4.89798		0		37
722		0		722		0		0		0		54673
722		549		173		276		17.7788		2.57773		495
722		587		135		291		16.662		3.01599		350
722		626		96		309		16.1886		2.44641		597
722		670		52		341		16.2102		2.78658		413
722		700		22		363		15.5483		2.83688		519
722		721		1		377		11.4741		7.36196		100
722		722		0		378		34.0075		0		415
722		722		0		379		8.06226		0		38
723		0		723		0		0		0		55601
723		549		174		276		16.4001		2.46936		440
723		587		136		291		15.2054		2.79684		296
723		626		97		309		15.856		2.79079		401
723		670		53		341		15.3208		2.50782		357
723		700		23		363		15.0487		2.51898		388
723		721		2		377		8.66799		2.61329		62
723		722		1		379		6.7566		3.87846		55
724		0		724		0		0		0		55685
724		549		175		276		16.4635		2.59262		410
724		587		137		291		15.1191		2.6834		295
724		626		98		309		13.71		2.38469		326
724		670		54		341		13.8112		2.48067		339
724		700		24		363		15.4365		2.71039		412
724		721		3		377		8.49185		11.7627		3
724		724		0		380		11.6938		0		130
725		0		725		0		0		0		55419
725		549		176		276		16.17		2.65951		453
725		587		138		291		14.9556		2.78102		294
725		626		99		309		17.8746		3.79777		323
725		670		55		341		15.0251		2.70447		368
725		700		25		363		15.5512		2.73153		419
725		721		4		377		32.3125		30.3522		169
725		724		1		380		4.66433		0		6
725		725		0		381		11.4115		0		149
726		0		726		0		0		0		54209
726		549		177		276		18.3509		2.64124		498
726		587		139		291		17.2536		2.92224		341
726		626		100		309		19.4701		3.46642		492
726		670		56		341		34.9996		6.3305		432
726		700		26		363		16.8766		3.65774		495
726		721		5		377		38.9712		5.13014		155
726		724		2		380		40.5769		2.54683		389
726		725		1		381		10.9811		0		298
726		726		0		382		19.7737		0		291
727		0		727		0		0		0		55740
727		549		178		276		16.9759		2.51908		433
727		587		140		291		15.7037		2.73189		296
727		626		101		309		18.8649		3.35854		289
727		670		57		341		14.2683		2.23469		303
727		700		27		363		15.2684		2.73368		267
727		721		6		377		8.05139		1.22638		24
727		724		3		380		20.0463		2.32059		13
727		725		2		381		9.51865		2.33308		190
727		726		1		382		12.3408		3.61618		43
727		727		0		383		1		0		2
728		0		728		0		0		0		55709
728		549		179		276		16.9971		2.84091		389
728		587		141		291		16.06		2.64275		306
728		626		102		309		12.5878		2.64758		237
728		670		58		341		15.2001		2.92147		329
728		700		28		363		17.1368		3.09298		443
728		725		3		381		9.25274		2.40951		187
729		0		729		0		0		0		55803
729		549		180		276		15.3782		2.56869		422
729		587		142		291		16.06		2.79992		312
729		626		103		309		9.89832		2.69905		115
729		670		59		341		13.9472		2.6726		332
729		700		29		363		16.155		2.72013		338
729		725		4		381		7.38272		2.14728		109
729		729		0		384		36.2373		0		169
730		0		730		0		0		0		55776
730		549		181		276		17.0664		2.7707		396
730		587		143		291		16.5153		2.66426		321
730		626		104		309		8.40614		5.60508		90
730		670		60		341		14.8159		2.78795		317
730		700		30		363		16.7705		3.43351		451
730		725		5		381		6.32203		3.09852		16
730		729		1		384		24.665		4.29297		233
731		0		731		0		0		0		54136
731		549		182		276		18.1455		2.82794		463
731		587		144		291		18.3415		2.72788		369
731		626		105		309		11.9788		4.68773		225
731		670		61		341		16.6813		2.88736		433
731		700		31		363		15.8181		3.36237		498
731		725		6		381		13.6772		7.90249		417
731		729		2		384		14.8804		3.30676		417
731		731		0		385		15.7542		0		202
731		731		0		386		29.6057		0		423
731		731		0		387		3.07318		0		17
732		0		732		0		0		0		55923
732		549		183		276		16.681		2.61839		375
732		587		145		291		27.7965		5.57364		346
732		626		106		309		9.67979		2.58913		157
732		670		62		341		15.6883		2.46746		335
732		700		32		363		13.3685		2.79474		246
732		725		7		381		9.99293		2.03364		171
732		732		0		388		12.6415		0		47
733		0		733		0		0		0		55848
733		549		184		276		15.1344		2.56573		373
733		587		146		291		15.9531		2.48446		321
733		670		63		341		13.8346		2.86335		318
733		700		33		363		17.6197		3.73595		490
733		725		8		381		10.7773		3.4838		237
733		732		1		388		5.99995		1.92796		13
734		0		734		0		0		0		56003
734		549		185		276		15.7074		2.74176		301
734		587		147		291		16.007		2.40839		348
734		670		64		341		15.4792		2.74337		319
734		700		34		363		15.3571		2.54325		352
734		725		9		381		10.0702		2.77461		229
734		732		2		388		7.86886		6.51965		48
735		0		735		0		0		0		55096
735		549		186		276		14.4353		2.90827		364
735		587		148		291		17.179		2.34266		396
735		670		65		341		16.709		3.02307		460
735		700		35		363		17.2111		2.93435		535
735		725		10		381		12.7667		2.91938		428
735		735		0		389		8.63547		0		73
735		735		0		390		8.49837		0		67
735		735		0		391		42.0869		0		181
736		0		736		0		0		0		55857
736		549		187		276		13.5507		2.44534		282
736		587		149		291		15.6459		2.34704		355
736		670		66		341		14.874		2.45038		409
736		700		36		363		15.7608		2.56546		420
736		725		11		381		11.2346		2.02934		253
736		735		1		389		6.18694		1.74196		24
737		0		737		0		0		0		56074
737		549		188		276		12.4819		2.78954		293
737		587		150		291		14.6051		2.32859		344
737		670		67		341		15.1648		2.55094		406
737		700		37		363		15.5639		2.61817		419
737		725		12		381		8.61366		4.49926		62
737		737		0		392		1		0		2
738		0		738		0		0		0		55929
738		549		189		276		11.9801		2.39716		274
738		587		151		291		15.1172		2.28983		345
738		670		68		341		15.459		2.7909		346
738		700		38		363		15.6785		2.57148		309
738		725		13		381		10.5285		4.31658		214
738		738		0		393		11.025		0		183
739		0		739		0		0		0		55092
739		549		190		276		13.4149		2.91743		334
739		587		152		291		15.7421		2.30319		390
739		670		69		341		16.4333		2.76921		442
739		700		39		363		16.9842		2.91669		506
739		725		14		381		12.1612		2.61393		329
739		738		1		393		12.2699		4.18597		270
739		739		0		394		5		0		19
739		739		0		395		38.2238		0		218
740		0		740		0		0		0		56051
740		549		191		276		12.7961		2.46976		273
740		587		153		291		15.7421		2.30319		339
740		670		70		341		15.492		2.32292		401
740		700		40		363		16.3676		2.65346		404
740		725		15		381		8.37988		2.0354		93
740		739		1		395		29.0109		2.43477		39
741		0		741		0		0		0		56259
741		549		192		276		12.1584		2.58209		260
741		587		154		291		14.4328		2.2701		313
741		670		71		341		14.3595		2.53667		362
741		700		41		363		14.0284		2.44238		260
741		725		16		381		5.89085		2.84992		50
741		739		2		395		4.15615		1.83423		4
741		741		0		396		8.13941		0		92
742		0		742		0		0		0		56184
742		549		193		276		12.479		2.82125		259
742		587		155		291		15.0349		2.30171		338
742		670		72		341		14.4255		2.53637		336
742		700		42		363		15.4144		3.11718		405
742		725		17		381		6.14235		3.03019		78
743		0		743		0		0		0		55233
743		549		194		276		14.0753		2.85634		287
743		587		156		291		15.4206		2.26686		359
743		670		73		341		16.5192		2.62676		454
743		700		43		363		18.5267		3.024		493
743		725		18		381		11.4081		3.68444		281
743		743		0		397		8.19892		0		133
743		743		0		398		11.694		0		100
743		743		0		399		10.198		0		147
743		743		0		400		8.59261		0		113
744		0		744		0		0		0		56206
744		549		195		276		12.9341		2.63911		259
744		587		157		291		14.1743		2.18204		318
744		670		74		341		14.8682		2.2859		375
744		700		44		363		15.0217		2.52307		267
744		725		19		381		8.57095		2.30642		56
744		743		1		398		8.67427		11.2489		119
745		0		745		0		0		0		56276
745		549		196		276		12.0063		2.66121		237
745		587		158		291		13.9123		2.14686		272
745		670		75		341		14.6037		2.5645		343
745		700		45		363		14.5588		2.87276		410
745		725		20		381		6.108		4.34926		62
746		0		746		0		0		0		56290
746		549		197		276		13.466		2.8894		265
746		587		159		291		14.9662		2.47705		322
746		670		76		341		14.9961		2.57894		338
746		700		46		363		16.6522		2.84319		385
747		0		747		0		0		0		55819
747		549		198		276		15.5869		3.05665		310
747		587		160		291		15.1155		2.30217		348
747		670		77		341		15.1283		2.69515		390
747		700		47		363		17.3537		2.87616		443
747		747		0		401		7.61577		0		66
747		747		0		402		13.2358		0		79
747		747		0		403		10.2267		0		133
747		747		0		404		10.2956		0		12
748		0		748		0		0		0		56073
748		549		199		276		13.8416		2.60949		234
748		587		161		291		14.1		2.25388		289
748		670		78		341		13.9922		2.25949		334
748		700		48		363		15.9864		2.61903		413
748		747		1		403		14.3699		3.62759		257
749		0		749		0		0		0		56273
749		549		200		276		12.8292		2.73184		261
749		587		162		291		13.1067		2.36514		284
749		670		79		341		13.5901		2.33171		308
749		700		49		363		16.0225		2.93955		349
749		747		2		403		11.5246		6.83758		125
750		0		750		0		0		0		56253
750		549		201		276		12.3977		2.61031		270
750		587		163		291		13.1629		2.33918		283
750		670		80		341		13.4237		2.26376		255
750		700		50		363		12.0551		3.97469		290
750		747		3		403		10.5475		3.15546		234
750		750		0		405		4.54006		0		15
751		0		751		0		0		0		55480
751		549		202		276		13.4374		2.70786		302
751		587		164		291		13.1414		2.44864		304
751		670		81		341		31.1081		6.48223		344
751		700		51		363		18.605		3.54085		487
751		747		4		403		12.7797		2.83739		417
751		751		0		406		6.4791		0		84
751		751		0		407		33.017		0		182
752		0		752		0		0		0		56233
752		549		203		276		11.6218		2.59536		228
752		587		165		291		11.7611		2.38924		252
752		670		82		341		11.9687		2.43425		289
752		700		52		363		13.1414		2.23355		329
752		747		5		403		12.0866		2.2612		269
753		0		753		0		0		0		56330
753		549		204		276		11.8494		2.835		270
753		587		166		291		11.5475		2.30668		256
753		670		83		341		12.0748		2.63254		288
753		700		53		363		13.6235		2.568		342
753		747		6		403		12.3787		2.76799		114
754		0		754		0		0		0		56186
754		549		205		276		11.4156		2.71299		247
754		587		167		291		11.3339		2.29065		248
754		670		84		341		11.6545		2.41905		228
754		700		54		363		14.9907		3.24595		338
754		747		7		403		15.2997		3.50304		353
755		0		755		0		0		0		55591
755		549		206		276		12.6404		3.1615		298
755		587		168		291		13.2831		2.63588		287
755		670		85		341		13.6791		3.04041		334
755		700		55		363		16.7042		3.07253		452
755		747		8		403		15.9725		2.80898		622
755		755		0		408		39.4588		0		11
755		755		0		409		1.66667		0		5
756		0		756		0		0		0		56048
756		549		207		276		11.0146		2.26496		232
756		587		169		291		11.106		2.37471		239
756		670		86		341		11.6239		2.2626		268
756		700		56		363		15.9716		2.61911		332
756		747		9		403		14.7855		2.08872		481
757		0		757		0		0		0		55975
757		549		208		276		11.8943		2.57561		241
757		587		170		291		11.6506		2.43969		255
757		670		87		341		12.3816		2.7045		257
757		700		57		363		14.4929		2.68767		356
757		747		10		403		14.4138		2.31405		516
758		0		758		0		0		0		56006
758		549		209		276		11.1843		2.55116		270
758		587		171		291		11.0414		2.29305		249
758		670		88		341		11.517		2.57216		244
758		700		58		363		14.7681		2.7351		332
758		747		11		403		14.782		2.27133		499
759		0		759		0		0		0		55361
759		549		210		276		13.6322		2.94543		302
759		587		172		291		12.0276		2.4872		274
759		670		89		341		13.3129		3.02853		319
759		700		59		363		16.0617		2.85866		411
759		747		12		403		22.7117		3.44878		701
759		759		0		410		32.1147		0		232
760		0		760		0		0		0		56038
760		549		211		276		11.4081		2.36722		221
760		587		173		291		11.5234		2.38801		226
760		670		90		341		10.8169		2.32989		227
760		700		60		363		14.6994		2.48685		329
760		747		13		403		20.1858		2.63448		559
761		0		761		0		0		0		55999
761		549		212		276		11.0356		2.54838		262
761		587		174		291		11.4266		2.52412		215
761		670		91		341		13.0565		3.15391		252
761		700		61		363		11.6743		2.41897		285
761		747		14		403		18.6317		2.70603		587
762		0		762		0		0		0		55857
762		549		213		276		14.1608		3.37841		232
762		587		175		291		10.9545		2.42785		235
762		670		92		341		11.6119		2.45378		241
762		700		62		363		16.4619		3.43164		336
762		747		15		403		19.5943		2.62217		699
763		0		763		0		0		0		55362
763		549		214		276		15.0847		3.01874		304
763		587		176		291		11.8152		2.46825		246
763		670		93		341		12.7168		2.90236		291
763		700		63		363		15.0433		2.70233		364
763		747		16		403		39.785		4.85804		904
763		763		0		411		12.2656		0		103
763		763		0		412		5.54024		0		26
764		0		764		0		0		0		55803
764		549		215		276		13.0687		2.65301		263
764		587		177		291		10.7669		2.29924		200
764		670		94		341		11.6794		2.45403		229
764		700		64		363		13.4509		2.48771		308
764		747		17		403		20.5703		2.54107		793
764		764		0		413		2.5		0		4
765		0		765		0		0		0		55954
765		549		216		276		12.7036		2.71605		231
765		587		178		291		11.1226		2.59515		220
765		670		95		341		10.8055		2.26482		231
765		700		65		363		12.2495		2.8179		200
765		747		18		403		19.9699		2.53089		764
766		0		766		0		0		0		55808
766		549		217		276		10.5509		2.51718		244
766		587		179		291		11.1829		2.59515		210
766		670		96		341		11.4598		2.87198		225
766		700		66		363		12.8677		2.86815		304
766		747		19		403		20.3105		2.44934		809
767		0		767		0		0		0		55407
767		549		218		276		12.4698		2.65439		296
767		587		180		291		11.2856		2.5208		242
767		670		97		341		11.8961		2.63702		276
767		700		67		363		13.8203		2.77874		310
767		747		20		403		21.5812		2.54839		992
767		767		0		414		38.3275		0		77
768		0		768		0		0		0		55768
768		549		219		276		11.8679		2.43596		223
768		587		181		291		42.9134		9.37176		193
768		670		98		341		9.90291		2.26947		216
768		700		68		363		11.5729		2.38675		247
768		747		21		403		21.8842		2.36143		893
768		768		0		415		5.47159		0		35
768		768		0		416		19.8718		0		25
769		0		769		0		0		0		55840
769		549		220		276		10.9679		2.44897		258
769		587		182		291		11.0489		2.52027		179
769		670		99		341		9.62873		2.32327		204
769		700		69		363		11.4332		2.62236		250
769		747		22		403		20.2276		2.29401		782
769		768		1		416		19.8652		3.38715		87
770		0		770		0		0		0		55829
770		549		221		276		10.733		2.40587		243
770		587		183		291		10.4257		2.39928		185
770		670		100		341		10.1004		2.30291		214
770		700		70		363		11.2726		2.51602		239
770		747		23		403		17.3777		2.31856		586
770		768		2		416		19.8652		3.38715		301
770		770		0		417		1.11803		0		3
771		0		771		0		0		0		54939
771		549		222		276		11.2796		2.42375		279
771		587		184		291		10.7803		2.36977		232
771		670		101		341		11.4852		2.82939		248
771		700		71		363		12.9364		2.92454		283
771		747		24		403		17.2191		2.54785		667
771		768		3		416		19.6615		2.76983		434
771		770		1		417		14.3575		0		135
771		771		0		418		11.2089		0		192
771		771		0		419		40.6646		0		191
772		0		772		0		0		0		55565
772		549		223		276		10.7209		2.37983		242
772		587		185		291		9.71202		2.13948		164
772		670		102		341		9.60314		2.18351		183
772		700		72		363		11.2377		2.37357		238
772		747		25		403		16.1934		2.42058		543
772		768		4		416		15.1956		2.69446		347
772		770		2		417		15.5323		4.12584		275
772		771		1		418		8.01873		2.36317		43
773		0		773		0		0		0		55369
773		549		224		276		10.8238		2.57661		217
773		587		186		291		11.0562		2.581		192
773		670		103		341		11.0494		2.64472		217
773		700		73		363		10.9237		2.58651		246
773		747		26		403		16.8295		2.69071		501
773		768		5		416		29.9479		5.51197		440
773		770		3		417		17.04		2.74556		387
773		771		2		418		5.50265		3.21918		31
774		0		774		0		0		0		55418
774		549		225		276		10.0286		2.38838		229
774		587		187		291		9.85779		2.38107		160
774		670		104		341		9.43142		2.25476		187
774		700		74		363		11.2333		2.71402		204
774		747		27		403		16.3652		2.57222		579
774		768		6		416		15.7676		2.29418		282
774		770		4		417		17.4538		2.95701		443
774		771		3		418		7.14005		3.62295		98
775		0		775		0		0		0		54491
775		549		226		276		10.4175		2.50692		226
775		587		188		291		10.8679		2.42172		210
775		670		105		341		11.383		3.09663		243
775		700		75		363		11.8422		2.71402		261
775		747		28		403		18.403		2.56352		672
775		768		7		416		37.3277		5.99034		480
775		770		5		417		20.4009		3.23091		555
775		771		4		418		38.3122		21.2168		331
775		775		0		420		10.6769		0		131
776		0		776		0		0		0		55354
776		549		227		276		10.6702		2.50047		213
776		587		189		291		9.63578		2.17714		165
776		670		106		341		9.3192		2.14761		178
776		700		76		363		10.5057		2.41898		178
776		747		29		403		16.3954		2.52597		543
776		768		8		416		15.2437		2.35984		333
776		770		6		417		22.4462		3.20135		631
776		771		5		418		10.444		1.73561		5
777		0		777		0		0		0		54971
777		549		228		276		9.73256		2.51721		188
777		587		190		291		8.64464		2.15226		126
777		670		107		341		9.57492		2.54098		170
777		700		77		363		11.8468		2.98829		242
777		747		30		403		15.5395		2.48417		564
777		768		9		416		16.2421		2.6853		373
777		770		7		417		22.5996		2.89267		680
777		771		6		418		11.858		10.7121		286
778		0		778		0		0		0		54818
778		549		229		276		9.64209		2.46692		204
778		587		191		291		9.60801		2.41444		166
778		670		108		341		10.1511		2.56011		184
778		700		78		363		11.0781		2.61085		215
778		747		31		403		16.9523		2.58804		556
778		768		10		416		16.6191		3.0438		403
778		770		8		417		22.4497		3.03159		724
778		771		7		418		16.2238		3.19514		330
779		0		779		0		0		0		54078
779		549		230		276		10.4901		2.52402		220
779		587		192		291		10.1251		2.34474		194
779		670		109		341		10.5336		2.94825		214
779		700		79		363		10.9509		2.63197		234
779		747		32		403		20.4925		2.78232		802
779		768		11		416		18.2339		2.79205		535
779		770		9		417		23.5993		3.1023		820
779		771		8		418		40.953		6.99267		493
779		779		0		421		3.09609		0		10
780		0		780		0		0		0		54765
780		549		231		276		9.87275		2.40491		192
780		587		193		291		8.3386		1.92634		96
780		670		110		341		8.72605		2.41135		128
780		700		80		363		9.6489		2.31251		181
780		747		33		403		18.4358		2.44004		622
780		768		12		416		17.5755		2.85125		466
780		770		10		417		23.5884		2.83854		896
780		771		9		418		11.4521		2.17523		254
781		0		781		0		0		0		54634
781		549		232		276		9.15079		2.43043		165
781		587		194		291		10.2094		2.48208		165
781		670		111		341		10.6966		2.9989		163
781		700		81		363		8.69203		2.42335		145
781		747		34		403		16.6923		2.4404		548
781		768		13		416		42.6829		6.54891		493
781		770		11		417		25.0538		2.95706		965
781		771		10		418		9.26008		2.28205		156
781		781		0		422		9.972		0		166
782		0		782		0		0		0		54461
782		549		233		276		8.15188		2.50839		138
782		587		195		291		8.14873		2.07039		96
782		670		112		341		8.80087		2.52718		135
782		700		82		363		12.5325		3.06729		203
782		747		35		403		17.4832		2.50513		616
782		768		14		416		17.2893		2.60286		450
782		770		12		417		25.5094		3.03888		1032
782		771		11		418		14.6398		3.14247		389
782		781		1		422		10.95		2.36079		80
783		0		783		0		0		0		53854
783		549		234		276		9.84452		2.76686		189
783		587		196		291		10.6357		2.80731		202
783		670		113		341		10.8342		2.75831		182
783		700		83		363		11.1658		2.63996		194
783		747		36		403		19.2319		2.77082		664
783		768		15		416		19.6993		2.71453		550
783		770		13		417		26.1597		2.89007		1123
783		771		12		418		14.4603		2.49388		482
783		781		2		422		8.1124		2.88008		115
783		783		0		423		8.78169		0		44
783		783		0		424		0		0		1
784		0		784		0		0		0		54518
784		549		235		276		9.84452		2.76686		174
784		587		197		291		9.22791		2.32467		131
784		670		114		341		9.41168		2.55945		136
784		700		84		363		10.9668		2.68644		160
784		747		37		403		18.1942		2.55129		547
784		768		16		416		18.4348		2.57785		411
784		770		14		417		25.7069		2.87141		1168
784		771		13		418		12.3789		2.2061		355
785		0		785		0		0		0		54631
785		549		236		276		8.57328		2.55372		151
785		587		198		291		9.22791		2.32467		88
785		670		115		341		8.6162		2.49625		127
785		700		85		363		11.3512		2.9281		153
785		747		38		403		16.8945		2.56419		546
785		768		17		416		18.0376		2.65311		438
785		770		15		417		26.1079		2.86979		1210
785		771		14		418		12.5826		2.66468		255
785		785		0		425		0		0		1
786		0		786		0		0		0		54586
786		549		237		276		8.3594		2.83083		151
786		587		199		291		8.90499		2.29805		140
786		670		116		341		7.90175		2.24435		120
786		700		86		363		8.1267		2.31782		123
786		747		39		403		17.6448		2.6623		499
786		768		18		416		40.5941		6.59324		447
786		770		16		417		28.3202		2.86567		1245
786		771		15		418		11.1331		2.49178		288
786		786		0		426		0		0		1
787		0		787		0		0		0		53520
787		549		238		276		9.42603		2.78914		171
787		587		200		291		9.39794		2.32147		160
787		670		117		341		37.9345		11.6231		167
787		700		87		363		14.1183		4.12735		186
787		747		40		403		20.5481		2.82702		612
787		768		19		416		40.1902		5.40805		517
787		770		17		417		30.3084		2.94692		1357
787		771		16		418		27.4652		5.03067		479
787		787		0		427		10.7463		0		54
787		787		0		428		20.6893		0		287
787		787		0		429		18.0409		0		90
788		0		788		0		0		0		54605
788		549		239		276		8.72801		43.8271		65
788		587		201		291		7.63478		1.83531		73
788		670		118		341		8.25944		1.9854		89
788		700		88		363		8.70529		2.20993		126
788		747		41		403		17.3036		2.61251		517
788		768		20		416		20.0325		2.83453		396
788		770		18		417		28.7513		2.61605		1317
788		771		17		418		11.5714		2.18535		311
788		787		1		427		5.62468		2.03823		16
788		787		1		428		20.573		4.74445		85
789		0		789		0		0		0		54428
789		549		240		276		10.9052		43.8271		170
789		587		202		291		9.50793		2.60645		123
789		670		119		341		7.03918		2.64587		106
789		700		89		363		11.7404		4.06289		117
789		747		42		403		15.8688		2.55083		490
789		768		21		416		16.0306		2.72428		363
789		770		19		417		28.6616		2.57083		1326
789		771		18		418		10.9772		2.69085		252
789		787		2		427		9.74333		8.01948		58
789		787		2		428		9.15065		3.63457		167
790		0		790		0		0		0		54428
790		549		241		276		7.67352		3.51316		132
790		587		203		291		8.04301		2.07668		131
790		670		120		341		7.38625		2.59247		105
790		700		90		363		8.32192		2.46493		110
790		747		43		403		16.8596		2.5299		454
790		768		22		416		16.0069		2.84785		405
790		770		20		417		29.218		2.60533		1362
790		771		19		418		12.5095		3.91759		132
790		787		3		427		7.89694		3.16478		65
790		787		3		428		20.0962		4.47952		268
790		790		0		430		2.08891		0		8
791		0		791		0		0		0		53305
791		549		242		276		10.002		4.37787		155
791		587		204		291		23.3913		5.30437		174
791		670		121		341		8.48619		2.81805		141
791		700		91		363		10.1895		2.88437		128
791		747		44		403		17.529		2.88312		499
791		768		23		416		17.2242		2.9459		459
791		770		21		417		30.1278		2.63884		1471
791		771		20		418		40.9961		9.69913		406
791		787		4		427		14.5065		5.81996		156
791		787		4		428		18.4734		3.73756		527
791		790		1		430		34.8514		0		139
791		791		0		431		28.5876		0		40
792		0		792		0		0		0		54404
792		549		243		276		8.76828		3.79776		142
792		587		205		291		7.20576		1.83365		91
792		670		122		341		8.00732		2.29987		105
792		700		92		363		8.28726		2.56063		126
792		747		45		403		17.0906		2.59323		395
792		768		24		416		16.5594		2.70564		348
792		770		22		417		29.068		2.57442		1458
792		771		21		418		8.71245		1.9368		198
792		787		5		427		11.318		3.15066		21
792		787		5		428		14.3628		2.34012		305
792		792		0		432		25.3314		0		7
793		0		793		0		0		0		54434
793		549		244		276		8.2238		3.67314		134
793		587		206		291		7.74748		2.10681		100
793		670		123		341		7.88872		2.69288		104
793		700		93		363		8.13777		2.46716		110
793		747		46		403		15.8649		2.76335		387
793		768		25		416		14.6784		2.77998		327
793		770		23		417		29.8807		2.58613		1502
793		771		22		418		41.4834		9.61635		262
793		787		6		427		3.59849		2.1867		4
793		787		6		428		11.1504		2.29945		236
794		0		794		0		0		0		54703
794		549		245		276		7.82494		6.14572		117
794		587		207		291		6.8246		1.87214		80
794		670		124		341		7.79194		2.32704		87
794		700		94		363		8.35211		2.63156		116
794		747		47		403		14.7643		2.84259		347
794		768		26		416		14.6784		2.8285		329
794		770		24		417		29.9699		2.57695		1519
794		787		7		427		11.0294		17.7229		93
794		787		7		428		9.72052		2.39275		209
795		0		795		0		0		0		53679
795		549		246		276		7.48219		8.05504		116
795		587		208		291		8.25859		2.16084		129
795		670		125		341		9.74272		2.88951		132
795		700		95		363		8.44734		2.77776		124
795		747		48		403		17.5045		2.88401		409
795		768		27		416		17.272		3.10676		358
795		770		25		417		30.3862		2.60966		1612
795		787		8		427		13.709		5.04638		185
795		787		8		428		18.0522		3.82816		532
795		795		0		433		10.1242		0		250
795		795		0		434		6.16649		0		61
795		795		0		435		10.3078		0		13
796		0		796		0		0		0		54388
796		549		247		276		7.78169		1.43847		114
796		587		209		291		7.21833		1.88125		89
796		670		126		341		7.2518		2.25978		88
796		700		96		363		7.9542		2.33466		92
796		747		49		403		14.9701		2.67127		313
796		768		28		416		13.9718		2.61934		271
796		770		26		417		30.1983		2.56793		1561
796		787		9		427		14.0667		3.59437		175
796		787		9		428		14.3861		2.27452		455
796		795		1		433		8.09779		2.27645		54
797		0		797		0		0		0		54390
797		549		248		276		6.85964		1.25684		68
797		587		210		291		5.93115		1.51966		44
797		670		127		341		5.79589		2.19534		50
797		700		97		363		7.82228		2.64599		102
797		747		50		403		14.731		2.75289		266
797		768		29		416		14.408		2.84207		272
797		770		27		417		30.4142		3.05475		1566
797		787		10		427		13.1699		4.00091		134
797		787		10		428		15.7418		2.33562		503
797		795		2		433		10.4666		3.51701		205
798		0		798		0		0		0		54737
798		549		249		276		8.96188		1.67614		103
798		587		211		291		7.14285		2.17323		80
798		670		128		341		8.07938		3.66607		75
798		700		98		363		7.59668		2.70322		91
798		747		51		403		15.1299		2.73702		307
798		768		30		416		16.4764		3.27205		274
798		770		28		417		30.7797		2.60248		1579
798		787		11		427		14.9237		3.72973		9
798		787		11		428		14.9919		2.49438		345
799		0		799		0		0		0		53759
799		549		250		276		7.59355		1.36643		102
799		587		212		291		6.98568		1.94462		96
799		670		129		341		9.01195		2.98766		108
799		700		99		363		10.0283		3.54596		130
799		747		52		403		14.3124		2.43523		308
799		768		31		416		17.1679		3.27205		295
799		770		29		417		30.9752		3.15138		1721
799		787		12		427		15.8961		10.6849		263
799		787		12		428		18.2379		3.18834		698
799		799		0		436		7.96019		0		120
800		0		800		0		0		0		54776
800		549		251		276		7.32077		1.58201		83
800		587		213		291		5.71771		1.52342		53
800		670		130		341		7.34323		2.50615		66
800		700		100		363		8.22332		2.30584		77
800		747		53		403		14.0553		3.09732		216
800		768		32		416		16.6494		3.46122		117
800		770		30		417		30.6327		3.13002		1652
800		787		13		427		13.2487		2.59331		73
800		787		13		428		15.7408		2.23004		469
800		800		0		437		4.12311		0		18
801		0		801		0		0		0		54526
801		549		252		276		6.68998		1.27253		72
801		587		214		291		5.60777		1.55381		41
801		670		131		341		4.84703		2.18658		51
801		700		101		363		9.70959		4.94524		46
801		747		54		403		13.5591		2.77172		329
801		768		33		416		14.8655		3.03818		216
801		770		31		417		30.2649		3.14336		1662
801		787		14		427		16.7302		6.01557		187
801		787		14		428		16.3473		2.63202		414
801		801		0		438		5.35189		0		56
802		0		802		0		0		0		54777
802		549		253		276		5.5475		1.00322		51
802		587		215		291		5.24771		1.35883		51
802		670		132		341		5.53134		2.75859		58
802		700		102		363		4.77505		2.27961		34
802		747		55		403		13.7758		2.37552		312
802		768		34		416		14.3916		2.86702		315
802		770		32		417		29.6936		3.05231		1612
802		787		15		428		13.9424		2.42132		385
802		801		1		438		3.83764		3.16337		5
803		0		803		0		0		0		54074
803		549		254		276		7.01391		0.954085		66
803		587		216		291		7.72672		2.30206		78
803		670		133		341		13.2481		5.66325		134
803		700		103		363		14.5974		7.05194		73
803		747		56		403		12.6295		2.20402		197
803		768		35		416		17.0899		2.88561		460
803		770		33		417		30.7949		3.1763		1745
803		787		16		428		16.4914		2.82071		480
803		801		2		438		4.68341		5.42196		34
803		803		0		439		17.2288		0		259
804		0		804		0		0		0		55059
804		549		255		276		5.52858		0.805546		4
804		587		217		291		36.8372		7.26107		19
804		670		134		341		9.40897		2.86021		17
804		700		104		363		6.78526		2.64424		24
804		747		57		403		9.93894		1.93676		45
804		768		36		416		15.8339		2.41436		474
804		770		34		417		29.939		2.95347		1541
804		787		17		428		15.2315		2.77357		363
804		803		1		439		10.0269		0		54
805		0		805		0		0		0		54973
805		549		256		276		6.39678		1.07237		52
805		587		218		291		6.19901		1.18367		39
805		670		135		341		9.27535		3.24242		98
805		700		105		363		5.98012		3.30643		52
805		747		58		403		7.77356		1.7883		4
805		768		37		416		15.0849		2.4324		463
805		770		35		417		28.5261		2.98353		1559
805		787		18		428		14.6507		2.71125		360
806		0		806		0		0		0		55146
806		549		257		276		6.32042		1.09619		30
806		670		136		341		5.73271		1.88299		18
806		700		106		363		5.26791		2.10356		25
806		747		59		403		1.5809		0		1
806		768		38		416		15.9759		2.55566		480
806		770		36		417		28.4441		2.94263		1470
806		787		19		428		14.7944		2.74074		384
806		806		0		440		5.2904		0		46
807		0		807		0		0		0		54478
807		549		258		276		7.16717		0.748518		64
807		670		137		341		8.39114		3.66627		68
807		700		107		363		8.76809		4.38438		85
807		768		39		416		17.6139		2.73814		562
807		770		37		417		29.6566		3.01662		1633
807		787		20		428		17.2463		2.75586		481
807		806		1		440		7.47711		0		123
807		807		0		441		3		0		18
807		807		0		442		12.6248		0		88
808		0		808		0		0		0		55182
808		768		40		416		16.7559		2.64472		548
808		770		38		417		28.5241		2.84048		1479
808		787		21		428		15.1749		2.57687		391
809		0		809		0		0		0		55076
809		768		41		416		17.1402		2.54045		570
809		770		39		417		27.3799		2.88091		1448
809		787		22		428		16.8982		2.81679		432
809		809		0		443		6.47765		0		62
809		809		0		444		2.53106		0		12
810		0		810		0		0		0		55115
810		768		42		416		16.4418		2.59816		578
810		770		40		417		27.6508		2.91196		1446
810		787		23		428		16.5416		2.71339		453
810		809		1		443		2.8281		0		7
810		809		1		444		1.14396		0		1
811		0		811		0		0		0		54590
811		768		43		416		18.5306		2.71395		673
811		770		41		417		28.7251		3.01919		1584
811		787		24		428		18.6126		2.8329		525
811		809		2		443		14.1663		10.4359		166
811		811		0		445		3.07318		0		14
811		811		0		446		6.8469		0		48
812		0		812		0		0		0		55001
812		768		44		416		17.1948		2.63309		626
812		770		42		417		28.8617		2.89169		1448
812		787		25		428		16.4126		2.73137		429
812		809		3		443		7.20906		1.70553		53
812		812		0		447		12.2304		0		43
813		0		813		0		0		0		54961
813		768		45		416		17.2789		2.63514		615
813		770		43		417		28.296		2.83226		1450
813		787		26		428		17.7072		2.94471		456
813		809		4		443		21.8011		10.2949		118
814		0		814		0		0		0		55120
814		768		46		416		17.5363		2.61432		606
814		770		44		417		28.983		2.59744		1444
814		787		27		428		17.5547		2.86911		430
815		0		815		0		0		0		54572
815		768		47		416		18.4926		2.5699		710
815		770		45		417		30.6541		2.88537		1566
815		787		28		428		18.6148		2.83668		518
815		815		0		448		18.3267		0		225
815		815		0		449		2.56898		0		9
816		0		816		0		0		0		55069
816		768		48		416		17.9077		2.54733		635
816		770		46		417		29.8355		2.63427		1444
816		787		29		428		17.9837		2.86937		452
817		0		817		0		0		0		55106
817		768		49		416		17.9359		2.51836		580
817		770		47		417		29.4108		2.64191		1431
817		787		30		428		16.9762		2.56498		461
817		817		0		450		4.26651		0		22
818		0		818		0		0		0		55058
818		768		50		416		18.2181		2.5703		609
818		770		48		417		30.1217		2.71294		1451
818		787		31		428		17.5308		2.8831		482
819		0		819		0		0		0		54281
819		768		51		416		19.7544		2.61988		737
819		770		49		417		30.1859		2.66042		1563
819		787		32		428		19.1447		2.81423		576
819		819		0		451		32.1978		0		253
819		819		0		452		19.1001		0		105
819		819		0		453		23.4912		0		85
820		0		820		0		0		0		54988
820		768		52		416		18.7061		2.43489		669
820		770		50		417		30.451		2.74336		1434
820		787		33		428		19.1029		2.6648		468
820		819		1		451		3.6847		0.612677		16
820		819		1		452		9.10574		0		25
821		0		821		0		0		0		55041
821		768		53		416		19.0379		2.50768		663
821		770		51		417		29.9508		2.6708		1386
821		787		34		428		19.2662		2.80064		510
822		0		822		0		0		0		55081
822		768		54		416		18.8631		2.57232		617
822		770		52		417		29.8832		2.70659		1409
822		787		35		428		19.2423		2.74022		472
822		822		0		454		4.20195		0		21
823		0		823		0		0		0		54653
823		768		55		416		20.264		2.77453		653
823		770		53		417		30.0841		2.82054		1535
823		787		36		428		19.7859		2.81265		554
823		823		0		455		16.408		0		142
823		823		0		456		41.6413		0		63
824		0		824		0		0		0		55173
824		768		56		416		18.8974		2.60868		596
824		770		54		417		29.2627		2.60418		1386
824		787		37		428		18.1213		2.71204		421
824		824		0		457		7.81025		0		24
825		0		825		0		0		0		55229
825		768		57		416		19.3298		2.68835		572
825		770		55		417		28.7867		2.64394		1340
825		787		38		428		18.7774		2.9773		413
825		825		0		458		5.83095		0		46
826		0		826		0		0		0		55216
826		768		58		416		18.3752		2.68227		536
826		770		56		417		28.4214		2.61657		1360
826		787		39		428		17.3232		2.77689		426
826		825		1		458		7.06944		2.35672		62
827		0		827		0		0		0		54606
827		768		59		416		20.1375		2.75873		570
827		770		57		417		29.4399		2.68387		1486
827		787		40		428		18.8368		2.89386		482
827		825		2		458		20.2038		7.15724		149
827		827		0		459		38.1742		0		307
828		0		828		0		0		0		55376
828		768		60		416		17.777		2.51125		499
828		770		58		417		28.5608		2.62764		1325
828		787		41		428		17.4783		2.83378		397
828		825		3		458		10.793		1.64297		2
828		828		0		460		0		0		1
829		0		829		0		0		0		55432
829		768		61		416		18.4383		2.73679		475
829		770		59		417		30.0831		2.79454		1297
829		787		42		428		16.7		2.80164		385
829		829		0		461		3.2596		0		11
830		0		830		0		0		0		55386
830		768		62		416		18.5896		2.74942		442
830		770		60		417		30.6751		2.86661		1318
830		787		43		428		19.2198		3.0209		410
830		830		0		462		7.66051		0		44
831		0		831		0		0		0		54900
831		768		63		416		18.0806		2.79065		451
831		770		61		417		30.8503		2.77991		1474
831		787		44		428		19.083		2.94668		470
831		830		1		462		19.0933		0		231
831		831		0		463		7.85723		0		74
832		0		832		0		0		0		55543
832		768		64		416		16.5542		2.70541		385
832		770		62		417		30.0944		2.77852		1295
832		787		45		428		17.3925		2.63361		343
832		830		2		462		7.00323		0		34
833		0		833		0		0		0		55587
833		768		65		416		15.2793		2.63306		356
833		770		63		417		29.8935		2.76657		1287
833		787		46		428		16.2034		2.86062		370
834		0		834		0		0		0		55403
834		768		66		416		14.4602		2.55147		331
834		770		64		417		29.8137		2.75488		1302
834		787		47		428		14.5968		2.73717		336
834		834		0		464		10.7511		0		228
835		0		835		0		0		0		55049
835		768		67		416		14.6416		2.60293		335
835		770		65		417		29.7952		2.73999		1416
835		787		48		428		14.5968		2.73717		372
835		834		1		464		15.4705		0		336
835		835		0		465		8.94427		0		92
836		0		836		0		0		0		55710
836		768		68		416		13.1642		2.50592		243
836		770		66		417		28.3764		2.66368		1186
836		787		49		428		13.3719		2.45006		259
836		834		2		464		12.8958		0		199
836		836		0		466		2.14144		0		3
837		0		837		0		0		0		55520
837		768		69		416		11.007		2.54309		200
837		770		67		417		28.3367		2.66435		1250
837		787		50		428		10.8918		2.38287		235
837		834		3		464		12.3359		0		116
837		837		0		467		9.54945		0		129
837		837		0		468		16.0183		0		150
838		0		838		0		0		0		55653
838		768		70		416		9.98361		2.83025		160
838		770		68		417		28.7365		2.74358		1246
838		787		51		428		10.9275		2.44168		257
838		834		4		464		8.10114		0		3
838		837		1		468		12.7777		3.52842		195
838		838		0		469		7.2111		0		86
839		0		839		0		0		0		54530
839		768		71		416		13.4948		3.53002		212
839		770		69		417		28.8552		3.0215		1390
839		787		52		428		12.767		2.79887		254
839		834		5		464		18.9859		0		323
839		837		2		468		17.2568		2.95789		320
839		838		1		469		9.20265		0		191
839		839		0		470		14.8858		0		236
839		839		0		471		15.8969		0		122
839		839		0		472		3.67696		0		22
840		0		840		0		0		0		55815
840		768		72		416		9.34644		2.13374		79
840		770		70		417		28.411		2.69167		1191
840		787		53		428		10.1785		2.14518		139
840		837		3		468		17.0697		2.74881		312
840		838		2		469		7.12802		1.93992		61
840		839		1		471		8.07505		2.50192		3
841		0		841		0		0		0		55782
841		768		73		416		7.57342		2.83188		45
841		770		71		417		28.3913		2.71472		1230
841		787		54		428		8.53585		2.69454		124
841		837		4		468		18.4075		2.91001		349
841		838		3		469		5.64201		3.38286		70
842		0		842		0		0		0		55689
842		768		74		416		12.7543		8.63242		32
842		770		72		417		27.8647		2.61491		1224
842		787		55		428		7.00411		2.05799		72
842		837		5		468		19.8859		3.00987		405
842		838		4		469		3.12644		1.30845		2
842		842		0		473		9.24417		0		176
843		0		843		0		0		0		55190
843		768		75		416		10.2539		26.2738		48
843		770		73		417		28.4806		2.68731		1367
843		837		6		468		19.5531		3.02718		511
843		838		5		469		8.34543		13.8034		171
843		842		1		473		11.7839		19.5379		283
843		843		0		474		3.13249		0		22
843		843		0		475		2.61008		0		8
844		0		844		0		0		0		55772
844		770		74		417		27.9875		2.59758		1216
844		837		7		468		18.7907		2.75119		547
844		838		6		469		3.00338		0.888494		10
844		842		2		473		6.778		1.51759		55
845		0		845		0		0		0		55740
845		770		75		417		27.251		2.60452		1200
845		837		8		468		19.5147		2.90023		659
845		845		0		476		0		0		1
846		0		846		0		0		0		55662
846		770		76		417		27.1517		2.59716		1209
846		837		9		468		20.8982		2.9075		729
847		0		847		0		0		0		55008
847		770		77		417		27.8756		2.70825		1332
847		837		10		468		24.9693		3.00534		857
847		847		0		477		9.66061		0		65
847		847		0		478		11.1938		0		258
847		847		0		479		7.06723		0		22
847		847		0		480		5.25163		0		58
848		0		848		0		0		0		55518
848		770		78		417		26.7936		2.60521		1176
848		837		11		468		22.1728		2.80128		853
848		847		1		478		8.9566		0		51
848		847		1		480		4.7157		2.50288		2
849		0		849		0		0		0		55468
849		770		79		417		26.3248		2.56203		1179
849		837		12		468		24.8827		2.65703		903
849		847		2		480		5.75411		111.611		50
850		0		850		0		0		0		55437
850		770		80		417		27.0854		2.65578		1161
850		837		13		468		25.7496		2.67994		947
850		850		0		481		6.16458		0		55
851		0		851		0		0		0		54807
851		770		81		417		27.9372		2.65445		1317
851		837		14		468		25.9675		2.77699		1098
851		850		1		481		19.8193		0		278
851		851		0		482		42.4784		0		80
851		851		0		483		7.00446		0		17
851		851		0		484		3.04138		0		3
852		0		852		0		0		0		55396
852		770		82		417		27.0752		2.66205		1159
852		837		15		468		24.1712		2.70844		1044
852		852		0		485		0		0		1
853		0		853		0		0		0		55441
853		770		83		417		26.805		2.61832		1176
853		837		16		468		24.7133		2.57655		983
854		0		854		0		0		0		55408
854		770		84		417		27.4034		2.6466		1201
854		837		17		468		25.6245		2.59045		991
855		0		855		0		0		0		54838
855		770		85		417		27.9037		2.63814		1324
855		837		18		468		25.4521		2.75619		1211
855		855		0		486		4.07922		0		31
855		855		0		487		15.8114		0		169
855		855		0		488		11.6458		0		23
855		855		0		489		5.09902		0		4
856		0		856		0		0		0		55068
856		770		86		417		27.3121		2.62773		1209
856		837		19		468		25.786		2.49346		1144
856		855		1		488		9.3994		1.61664		4
856		855		1		489		10.2902		0		175
857		0		857		0		0		0		55059
857		770		87		417		27.7037		2.68296		1187
857		837		20		468		25.5323		3.0748		1108
857		855		2		488		7.25		8.57293		11
857		855		2		489		10.3057		0		235
858		0		858		0		0		0		54937
858		770		88		417		27.4476		2.65765		1195
858		837		21		468		26.0147		2.54794		1140
858		855		3		488		6.71996		4.15929		21
858		855		3		489		10.6652		2.39202		256
858		858		0		490		6.5494		0		51
859		0		859		0		0		0		54207
859		770		89		417		28.0484		2.63393		1337
859		837		22		468		26.7816		3.13475		1309
859		855		4		488		30.1886		9.7824		207
859		855		4		489		12.6728		36.4796		370
859		858		1		490		12.2032		0		161
859		859		0		491		4.38431		0		9
860		0		860		0		0		0		54888
860		770		90		417		27.2535		2.62264		1172
860		837		23		468		27.6551		3.05019		1200
860		855		5		488		10.1535		3.7943		21
860		855		5		489		11.3852		2.2891		268
860		858		2		490		8.54487		0		51
861		0		861		0		0		0		54878
861		770		91		417		27.695		2.65997		1216
861		837		24		468		27.3386		2.99223		1224
861		855		6		488		8.31687		3.23245		44
861		855		6		489		10.2758		2.23035		238
862		0		862		0		0		0		54991
862		770		92		417		26.5242		2.60977		1175
862		837		25		468		26.5429		2.96904		1164
862		855		7		489		11.4553		2.42046		270
863		0		863		0		0		0		53838
863		770		93		417		27.7988		2.65699		1341
863		837		26		468		27.1857		2.98306		1292
863		855		8		489		15.0546		2.74767		529
863		863		0		492		16.7129		0		330
863		863		0		493		16.6104		0		270
864		0		864		0		0		0		55131
864		770		94		417		31.6723		3.30729		1163
864		837		27		468		26.6069		2.46791		1097
864		855		9		489		16.8615		3.1078		207
864		864		0		494		1		0		2
865		0		865		0		0		0		55020
865		770		95		417		25.4267		2.56892		1145
865		837		28		468		25.7087		2.48327		1031
865		855		10		489		17.5651		2.92866		404
866		0		866		0		0		0		55043
866		770		96		417		26.5392		2.63328		1170
866		837		29		468		24.3445		2.52417		962
866		855		11		489		15.3724		2.69076		425
867		0		867		0		0		0		54367
867		770		97		417		26.8824		2.63074		1299
867		837		30		468		25.373		2.64184		1181
867		855		12		489		18.0036		2.96983		573
867		867		0		495		31.4721		0		89
867		867		0		496		7.53693		0		91
868		0		868		0		0		0		55066
868		770		98		417		25.7756		2.59747		1122
868		837		31		468		24.6057		2.54504		960
868		855		13		489		17.9337		2.82941		452
869		0		869		0		0		0		55064
869		770		99		417		25.2099		2.54707		1092
869		837		32		468		23.0277		2.52537		931
869		855		14		489		18.4015		2.83641		513
870		0		870		0		0		0		55077
870		770		100		417		26.0416		2.68528		1106
870		837		33		468		21.93		2.35723		922
870		855		15		489		17.9889		2.73159		495
871		0		871		0		0		0		54252
871		770		101		417		26.5119		2.68483		1291
871		837		34		468		23.804		2.66881		1122
871		855		16		489		20.4757		2.88236		735
871		871		0		497		10.5112		0		138
871		871		0		498		5.22012		0		47
871		871		0		499		18.3064		0		15
872		0		872		0		0		0		54851
872		770		102		417		26.0093		2.62958		1143
872		837		35		468		23.0532		2.34822		921
872		855		17		489		19.4013		2.53721		666
872		871		1		498		3.2567		0		19
873		0		873		0		0		0		54890
873		770		103		417		24.9664		2.57358		1087
873		837		36		468		21.7283		2.40038		955
873		855		18		489		20.6987		2.61589		658
873		873		0		500		2.68742		0		10
874		0		874		0		0		0		54869
874		770		104		417		26.0088		2.73124		1103
874		837		37		468		21.4478		2.35097		979
874		855		19		489		18.4004		2.39091		649
875		0		875		0		0		0		53905
875		770		105		417		26.1699		2.65785		1281
875		837		38		468		23.5384		2.69283		1131
875		855		20		489		24.1101		2.97991		842
875		875		0		501		10.9499		0		107
875		875		0		502		15.7584		0		271
875		875		0		503		8.00391		0		56
875		875		0		504		2.66667		0		7
876		0		876		0		0		0		54765
876		770		106		417		26.6145		2.69711		1149
876		837		39		468		22.5046		2.34708		983
876		855		21		489		22.0862		2.68371		703
877		0		877		0		0		0		54880
877		770		107		417		26.1099		2.65237		1077
877		837		40		468		21.5849		2.42035		947
877		855		22		489		21.7777		2.67017		696
878		0		878		0		0		0		54840
878		770		108		417		24.7092		2.55966		1097
878		837		41		468		21.4211		2.37776		972
878		855		23		489		23.3099		2.86702		691
879		0		879		0		0		0		53990
879		770		109		417		25.8699		2.59005		1251
879		837		42		468		23.712		2.59971		1157
879		855		24		489		23.5214		2.75283		933
879		879		0		505		18.455		0		184
879		879		0		506		23.7697		0		72
879		879		0		507		2.5		0		7
879		879		0		508		2		0		6
880		0		880		0		0		0		54628
880		770		110		417		25.1272		2.5443		1104
880		837		43		468		23.4574		2.51565		1019
880		855		25		489		20.3483		2.44533		711
880		879		1		505		17.8252		12.3864		120
880		879		1		507		3.93138		0		18
881		0		881		0		0		0		54808
881		770		111		417		25.1969		2.61944		1047
881		837		44		468		24.1077		2.58369		1024
881		855		26		489		20.2926		2.40315		721
882		0		882		0		0		0		54736
882		770		112		417		24.6073		2.59624		1095
882		837		45		468		25.0395		2.71099		1017
882		855		27		489		21.0706		2.48785		733
882		882		0		509		4.14886		0		19
883		0		883		0		0		0		53849
883		770		113		417		25.7427		2.57141		1219
883		837		46		468		25.291		2.61086		1160
883		855		28		489		23.1816		2.51194		1002
883		882		1		509		7.97619		13.6566		148
883		883		0		510		10.4403		0		222
884		0		884		0		0		0		54515
884		770		114		417		25.2047		2.5747		1113
884		837		47		468		25.0523		2.70299		1025
884		855		29		489		22.2214		2.4824		839
884		882		2		509		8.19149		23.5096		108
885		0		885		0		0		0		54630
885		770		115		417		24.9322		2.66811		974
885		837		48		468		25.4867		2.77003		997
885		855		30		489		22.6026		2.61561		795
885		882		3		509		9.71393		2.89807		197
885		885		0		511		2.82843		0		7
886		0		886		0		0		0		54649
886		770		116		417		24.6925		2.62786		1087
886		837		49		468		25.7096		2.80945		1024
886		855		31		489		22.5735		2.54454		840
887		0		887		0		0		0		53809
887		770		117		417		26.0823		2.57659		1204
887		837		50		468		25.6853		2.6457		1135
887		855		32		489		23.9205		2.6815		959
887		887		0		512		10.4159		0		255
887		887		0		513		13.4446		0		228
887		887		0		514		2.23607		0		10
888		0		888		0		0		0		54817
888		770		118		417		25.4497		2.60369		1079
888		837		51		468		25.0694		2.6743		989
888		855		33		489		22.9805		2.73297		715
889		0		889		0		0		0		54949
889		770		119		417		24.7369		2.5989		1034
889		837		52		468		24.6381		2.69202		957
889		855		34		489		21.3995		2.73398		651
889		889		0		515		2.33522		0		9
890		0		890		0		0		0		54773
890		770		120		417		26.8206		2.90337		1008
890		837		53		468		24.9871		2.67735		960
890		855		35		489		21.1802		2.83757		614
890		890		0		516		10.547		0		245
891		0		891		0		0		0		54460
891		770		121		417		26.9149		2.83674		1230
891		837		54		468		25.0746		2.66795		1089
891		855		36		489		22.4971		2.8992		783
891		890		1		516		9.0769		2.59307		38
892		0		892		0		0		0		55103
892		770		122		417		25.4948		2.59358		991
892		837		55		468		25.1467		2.73081		892
892		855		37		489		19.9406		2.5993		614
893		0		893		0		0		0		55062
893		770		123		417		26.1004		2.80176		1082
893		837		56		468		25.0399		2.75924		900
893		855		38		489		18.9126		2.69757		556
894		0		894		0		0		0		55156
894		770		124		417		25.5877		2.61091		1052
894		837		57		468		24.9507		2.71863		857
894		855		39		489		18.8211		2.83546		535
895		0		895		0		0		0		54562
895		770		125		417		26.3658		2.59836		1219
895		837		58		468		25.8465		2.73579		1015
895		855		40		489		41.8349		5.45505		789
895		895		0		517		3.83424		0		15
896		0		896		0		0		0		55179
896		770		126		417		25.327		2.58303		1062
896		837		59		468		24.9602		2.8328		791
896		855		41		489		33.6706		2.66608		568
897		0		897		0		0		0		55191
897		770		127		417		26.1072		2.8064		936
897		837		60		468		24.6579		2.76038		801
897		855		42		489		30.9339		2.75899		639
897		897		0		518		6.94622		0		33
898		0		898		0		0		0		55210
898		770		128		417		25.9617		2.85442		1059
898		837		61		468		25.931		3.01718		784
898		855		43		489		30.1964		2.68049		547
899		0		899		0		0		0		53990
899		770		129		417		25.426		2.61566		1180
899		837		62		468		26.9173		3.03732		978
899		855		44		489		35.3917		2.62688		929
899		899		0		519		10.2622		0		120
899		899		0		520		24.4723		0		262
899		899		0		521		8.55132		0		135
899		899		0		522		2.5		0		6
900		0		900		0		0		0		55270
900		770		130		417		24.0796		2.42005		1001
900		837		63		468		24.6003		2.76777		764
900		855		45		489		32.3984		2.49885		491
900		899		1		520		23.9181		0		74
901		0		901		0		0		0		55462
901		770		131		417		22.2756		2.39173		716
901		837		64		468		25.3994		2.97297		713
901		855		46		489		42.7645		4.16157		384
901		899		2		520		23.9181		0		325
902		0		902		0		0		0		55472
902		770		132		417		16.0324		2.3018		557
902		837		65		468		25.3199		2.95334		810
902		855		47		489		18.4101		2.38085		330
902		899		3		520		23.9181		0		431
903		0		903		0		0		0		54625
903		770		133		417		18.2381		2.76508		610
903		837		66		468		24.6999		2.73835		946
903		855		48		489		17.3234		3.29765		558
903		899		4		520		18.618		0		587
903		903		0		523		9.02489		0		187
903		903		0		524		18.8856		0		87
904		0		904		0		0		0		55463
904		770		134		417		23.9515		4.04292		490
904		837		67		468		24.3755		2.83643		713
904		855		49		489		13.8433		2.22012		440
904		899		5		520		15.1179		0		484
904		903		1		524		14.6165		9.85371		10
905		0		905		0		0		0		55267
905		770		135		417		24.154		4.09176		506
905		837		68		468		24.0174		2.74587		742
905		855		50		489		16.0278		2.40192		532
905		899		6		520		15.765		0		537
905		903		2		524		8.53439		16.9925		16
906		0		906		0		0		0		55570
906		770		136		417		24.0415		3.97654		501
906		837		69		468		23.8959		2.79559		631
906		855		51		489		16.9486		2.80863		388
906		899		7		520		16.423		0		510
907		0		907		0		0		0		54557
907		770		137		417		24.0579		3.84814		579
907		837		70		468		24.1903		2.7413		877
907		855		52		489		21.8259		3.59242		842
907		899		8		520		18.1553		0		598
907		907		0		525		33.379		0		85
907		907		0		526		9.01022		0		62
908		0		908		0		0		0		55174
908		770		138		417		23.7892		3.81217		466
908		837		71		468		23.2533		2.63273		698
908		855		53		489		19.0787		2.46612		713
908		899		9		520		16.1231		0		549
909		0		909		0		0		0		55357
909		770		139		417		23.2289		3.89626		457
909		837		72		468		23.815		2.56041		623
909		855		54		489		18.9635		2.49958		707
909		899		10		520		16.0269		0		456
910		0		910		0		0		0		55143
910		770		140		417		23.2289		3.89626		478
910		837		73		468		23.6738		2.53671		725
910		855		55		489		18.8869		2.57756		702
910		899		11		520		16.3493		0		552
911		0		911		0		0		0		54235
911		770		141		417		22.7918		3.50891		550
911		837		74		468		23.4302		2.49722		880
911		855		56		489		20.8514		2.62999		943
911		899		12		520		17.8575		0		606
911		911		0		527		33.9013		0		184
911		911		0		528		14.4042		0		202


==> images/03_DistanceFunctions/UD3/santhoshkk/logTempDoc.txt <==
Temporal Document Preparation Log.
timestamp 	startTime 	ime 	ClusterLabel 	maxUD 		maxMD 		numPix
1		0		1		0		0		0		57184
1		1		0		1		19.0012		0		416
2		0		2		0		0		0		57224
2		1		1		1		18.9479		4.18809		376
3		0		3		0		0		0		56839
3		1		2		1		21.3432		4.1492		710
3		3		0		2		8.51469		0		16
3		3		0		3		14.0366		0		26
3		3		0		4		2.33522		0		9
4		0		4		0		0		0		56976
4		1		3		1		20.4079		8.08923		452
4		3		1		3		18.1196		0		172
5		0		5		0		0		0		56935
5		1		4		1		18.0679		3.16055		328
5		3		2		3		19.2757		7.95198		337
6		0		6		0		0		0		56741
6		1		5		1		17.7439		3.42376		429
6		3		3		3		18.8997		6.14858		430
7		0		7		0		0		0		56417
7		1		6		1		21.1443		3.43095		644
7		3		4		3		20.1871		4.62975		539
8		0		8		0		0		0		56733
8		1		7		1		13.9213		2.23384		291
8		3		5		3		20.8403		3.86159		576
9		0		9		0		0		0		56669
9		1		8		1		13.6		2.38364		317
9		3		6		3		21.3421		3.58807		614
10		0		10		0		0		0		56743
10		1		9		1		14.774		2.98777		198
10		3		7		3		21.531		3.48886		659
11		0		11		0		0		0		56200
11		1		10		1		18.6285		3.83425		552
11		3		8		3		23.8827		3.22109		825
11		11		0		5		6.75463		0		23
12		0		12		0		0		0		56548
12		1		11		1		11.9362		1.89102		116
12		3		9		3		25.8415		3.24401		934
12		12		0		6		1		0		2
13		0		13		0		0		0		56342
13		1		12		1		16.0794		4.76581		249
13		3		10		3		26.1893		3.21266		1009
14		0		14		0		0		0		56431
14		1		13		1		11.0575		2.43518		102
14		3		11		3		25.864		3.2632		1067
15		0		15		0		0		0		56012
15		1		14		1		30.3747		6.66133		410
15		3		12		3		26.9819		3.29251		1178
16		0		16		0		0		0		56277
16		1		15		1		10.2824		1.47244		88
16		3		13		3		26.7031		3.16857		1235
17		0		17		0		0		0		56168
17		1		16		1		27.4501		9.46218		164
17		3		14		3		27.3746		3.01633		1268
18		0		18		0		0		0		56244
18		1		17		1		22.5921		2.57079		52
18		3		15		3		28.0932		3.04902		1304
19		0		19		0		0		0		55544
19		1		18		1		30.8073		2.87095		657
19		3		16		3		27.8981		3.11575		1399
20		0		20		0		0		0		55954
20		1		19		1		29.19		2.45118		245
20		3		17		3		27.7787		2.56481		1401
21		0		21		0		0		0		55919
21		1		20		1		39.4624		3.36831		253
21		3		18		3		28.2449		2.56693		1428
22		0		22		0		0		0		56159
22		3		19		3		28.5394		3.22581		1441
23		0		23		0		0		0		55577
23		3		20		3		29.2012		3.22451		1533
23		23		0		7		40.0323		0		482
23		23		0		8		3		0		8
24		0		24		0		0		0		55838
24		3		21		3		30.0657		2.66109		1493
24		23		1		7		24.5815		2.80576		221
24		24		0		9		10.651		0		47
24		24		0		10		0		0		1
25		0		25		0		0		0		55978
25		3		22		3		29.7701		3.55092		1518
25		25		0		11		9.10267		0		104
26		0		26		0		0		0		55805
26		3		23		3		29.6633		3.53102		1555
26		25		1		11		42.3446		12.1844		240
27		0		27		0		0		0		55455
27		3		24		3		30.225		3.57571		1643
27		25		2		11		40.5147		3.50595		502
28		0		28		0		0		0		56115
28		3		25		3		29.1568		3.51733		1485
29		0		29		0		0		0		55931
29		3		26		3		28.0819		3.45114		1430
29		29		0		12		12.1733		0		239
30		0		30		0		0		0		56164
30		3		27		3		28.1107		3.39204		1436
31		0		31		0		0		0		55623
31		3		28		3		29.2644		3.60904		1610
31		31		0		13		17.3033		0		367
32		0		32		0		0		0		56175
32		3		29		3		28.226		3.14377		1400
32		31		1		13		12.7681		1.69709		25
33		0		33		0		0		0		56003
33		3		30		3		26.3268		3.19244		1361
33		31		2		13		15.1804		14.7589		236
34		0		34		0		0		0		56192
34		3		31		3		26.0903		3.1716		1338
34		31		3		13		10.0433		2.98535		70
35		0		35		0		0		0		55651
35		3		32		3		28.0347		3.20498		1449
35		31		4		13		24.8555		7.45144		500
36		0		36		0		0		0		56081
36		3		33		3		26.576		3.12348		1347
36		31		5		13		16.2566		2.32965		172
37		0		37		0		0		0		55990
37		3		34		3		27.4747		3.1125		1375
37		31		6		13		14.6491		7.9991		235
38		0		38		0		0		0		56103
38		3		35		3		27.1597		3.13214		1369
38		38		0		14		13.3417		0		128
39		0		39		0		0		0		55427
39		3		36		3		28.7552		3.13913		1476
39		38		1		14		26.6923		13.3167		697
40		0		40		0		0		0		55926
40		3		37		3		28.8688		3.05297		1382
40		38		2		14		17.8798		2.48462		292
41		0		41		0		0		0		55614
41		3		38		3		29.1701		2.71523		1385
41		38		3		14		21.5657		4.09963		601
42		0		42		0		0		0		55735
42		3		39		3		28.8009		3.04822		1379
42		38		4		14		19.2797		2.75621		486
43		0		43		0		0		0		55249
43		3		40		3		29.9216		3.1323		1474
43		38		5		14		22.7654		2.8742		849
43		43		0		15		7.5074		0		28
44		0		44		0		0		0		55545
44		3		41		3		28.7875		2.68864		1350
44		38		6		14		20.641		2.60131		705
45		0		45		0		0		0		55974
45		3		42		3		28.4012		2.67258		1320
45		38		7		14		19.2124		2.48466		306
46		0		46		0		0		0		55636
46		3		43		3		27.814		2.63737		1298
46		38		8		14		21.4073		2.54166		666
47		0		47		0		0		0		55352
47		3		44		3		28.8549		2.73784		1410
47		38		9		14		20.5757		2.71687		838
48		0		48		0		0		0		55834
48		3		45		3		29.954		2.8883		1255
48		38		10		14		19.3559		2.23737		503
48		48		0		16		2.5		0		8
49		0		49		0		0		0		55882
49		3		46		3		29.3448		2.83116		1221
49		38		11		14		20.5818		3.60786		497
50		0		50		0		0		0		55795
50		3		47		3		29.7468		2.88152		1256
50		38		12		14		18.9178		2.71947		549
51		0		51		0		0		0		55169
51		3		48		3		29.9765		2.92762		1369
51		38		13		14		27.2239		3.54084		1051
51		51		0		17		3.97522		0		11
52		0		52		0		0		0		55639
52		3		49		3		28.4189		2.75695		1202
52		38		14		14		22.8035		2.54882		759
53		0		53		0		0		0		55636
53		3		50		3		27.6226		2.70838		1191
53		38		15		14		23.8349		2.74185		773
54		0		54		0		0		0		55688
54		3		51		3		27.6232		2.92988		1217
54		38		16		14		22.7801		2.46854		691
54		54		0		18		2.5		0		4
55		0		55		0		0		0		55092
55		3		52		3		29.2765		3.16481		1384
55		38		17		14		26.6823		3.42622		1107
55		55		0		19		5.09902		0		17
56		0		56		0		0		0		55547
56		3		53		3		27.879		2.8106		1138
56		38		18		14		24.0644		2.48259		915
57		0		57		0		0		0		55719
57		3		54		3		27.3793		2.73991		1152
57		38		19		14		22.1033		2.5091		729
58		0		58		0		0		0		55677
58		3		55		3		26.7509		2.69167		1156
58		38		20		14		22.0296		3.045		767
59		0		59		0		0		0		55218
59		3		56		3		27.3421		2.7619		1241
59		38		21		14		25.0984		2.8223		1141
60		0		60		0		0		0		55715
60		3		57		3		26.1907		2.6837		1140
60		38		22		14		21.5042		2.40043		745
61		0		61		0		0		0		55663
61		3		58		3		25.6984		2.71175		1135
61		38		23		14		23.9176		3.08265		802
62		0		62		0		0		0		55740
62		3		59		3		25.4466		2.69841		1113
62		38		24		14		22.0911		2.48056		741
62		62		0		20		2.5		0		6
63		0		63		0		0		0		55164
63		3		60		3		26.9985		2.72181		1242
63		38		25		14		24.805		2.68537		1192
63		63		0		21		1		0		2
64		0		64		0		0		0		55669
64		3		61		3		26.3515		2.71522		1126
64		38		26		14		21.7757		2.38419		805
65		0		65		0		0		0		55553
65		3		62		3		26.357		2.63976		1116
65		38		27		14		21.8716		2.53159		931
66		0		66		0		0		0		55493
66		3		63		3		26.8016		2.70837		1137
66		38		28		14		23.5933		2.53125		970
67		0		67		0		0		0		55111
67		3		64		3		27.1455		2.68717		1261
67		38		29		14		25.3518		2.57247		1228
68		0		68		0		0		0		55443
68		3		65		3		26.7466		2.68561		1166
68		38		30		14		24.7539		2.58115		991
69		0		69		0		0		0		55451
69		3		66		3		27.0611		2.69453		1183
69		38		31		14		24.4766		2.58494		966
70		0		70		0		0		0		55409
70		3		67		3		26.2551		2.6399		1186
70		38		32		14		26.2826		2.797		1005
71		0		71		0		0		0		55178
71		3		68		3		26.728		2.71104		1282
71		38		33		14		26.6253		2.76939		1140
72		0		72		0		0		0		55530
72		3		69		3		25.9445		2.66444		1144
72		38		34		14		21.235		2.22766		919
72		72		0		22		2.5		0		7
73		0		73		0		0		0		55653
73		3		70		3		25.3381		2.70716		1150
73		38		35		14		19.6528		2.3189		797
74		0		74		0		0		0		55667
74		3		71		3		24.7425		2.67756		1128
74		38		36		14		23.2363		2.875		805
75		0		75		0		0		0		55258
75		3		72		3		25.5477		2.76345		1219
75		38		37		14		25.2139		2.74486		1045
75		75		0		23		8.86707		0		78
76		0		76		0		0		0		55687
76		3		73		3		24.6019		2.63223		1140
76		38		38		14		20.3826		2.27386		773
77		0		77		0		0		0		55632
77		3		74		3		25.6388		2.66084		1144
77		38		39		14		22.3412		2.73336		824
78		0		78		0		0		0		55660
78		3		75		3		25.0912		2.68698		1153
78		38		40		14		21.8385		2.66206		787
79		0		79		0		0		0		55423
79		3		76		3		25.9605		2.71634		1227
79		38		41		14		23.6326		2.62931		950
80		0		80		0		0		0		55674
80		3		77		3		25.0434		2.61906		1157
80		38		42		14		22.0147		2.56513		769
81		0		81		0		0		0		55720
81		3		78		3		24.7583		2.64573		1137
81		38		43		14		21.361		2.65412		743
82		0		82		0		0		0		55770
82		3		79		3		24.4276		2.6709		1120
82		38		44		14		21.6168		2.71293		710
83		0		83		0		0		0		55267
83		3		80		3		25.7649		2.7316		1209
83		38		45		14		20.883		2.67676		828
83		83		0		24		14.9195		0		296
84		0		84		0		0		0		55870
84		3		81		3		33.085		3.64713		1106
84		38		46		14		20.9503		2.8621		624
85		0		85		0		0		0		55864
85		3		82		3		25.074		2.64254		1119
85		38		47		14		20.9696		2.91236		617
86		0		86		0		0		0		55901
86		3		83		3		24.5559		2.66802		1097
86		38		48		14		20.2155		2.7792		602
87		0		87		0		0		0		55342
87		3		84		3		26.1328		2.67547		1193
87		38		49		14		21.0603		2.67949		698
87		87		0		25		16.2672		0		356
87		87		0		26		3.16228		0		11
88		0		88		0		0		0		55960
88		3		85		3		25.2034		2.62163		1095
88		38		50		14		16.2532		2.26071		446
88		87		1		26		15.901		0		99
89		0		89		0		0		0		55995
89		3		86		3		24.7983		2.57891		1080
89		38		51		14		13.5275		2.32876		314
89		87		2		26		15.4446		0		211
90		0		90		0		0		0		55896
90		3		87		3		25.2629		2.62186		1111
90		38		52		14		19.0157		3.5191		296
90		87		3		26		16.7035		0		297
91		0		91		0		0		0		55192
91		3		88		3		25.1187		2.63921		1181
91		38		53		14		19.5906		2.9182		507
91		87		4		26		18.0367		0		430
91		91		0		27		15.4977		0		290
92		0		92		0		0		0		55743
92		3		89		3		24.531		2.54551		1105
92		38		54		14		16.1		2.55047		284
92		87		5		26		18.3873		4.21012		468
93		0		93		0		0		0		55812
93		3		90		3		24.3117		2.49631		1071
93		38		55		14		15.7768		2.69505		200
93		87		6		26		19.3081		3.55043		517
94		0		94		0		0		0		55834
94		3		91		3		24.1819		2.5345		1054
94		38		56		14		12.5206		2.58596		145
94		87		7		26		20.3081		2.90228		567
95		0		95		0		0		0		55328
95		3		92		3		25.2051		2.60681		1174
95		38		57		14		15.6228		3.34256		201
95		87		8		26		22.7226		3.61925		679
95		95		0		28		13.9129		0		218
96		0		96		0		0		0		55766
96		3		93		3		24.4009		2.51573		1057
96		38		58		14		13.0424		5.34631		102
96		87		9		26		21.3336		3.40454		675
97		0		97		0		0		0		55714
97		3		94		3		24.1164		2.49383		1078
97		38		59		14		7.9379		2.85832		53
97		87		10		26		22.9348		3.24114		755
98		0		98		0		0		0		55739
98		3		95		3		24.1451		2.521		1025
98		87		11		26		23.2313		3.19235		836
99		0		99		0		0		0		55366
99		3		96		3		25.2402		2.59892		1143
99		87		12		26		24.2084		3.31697		960
99		99		0		29		10.8121		0		131
100		0		100		0		0		0		55574
100		3		97		3		24.6404		2.61986		1023
100		87		13		26		24.6465		3.13002		1003
101		0		101		0		0		0		55481
101		3		98		3		24.7266		2.61738		1068
101		87		14		26		24.9582		3.09878		1051
102		0		102		0		0		0		55476
102		3		99		3		23.8085		2.4894		1054
102		87		15		26		25.687		3.02272		1070
103		0		103		0		0		0		55301
103		3		100		3		24.939		2.60191		1111
103		87		16		26		26.2639		3.07097		1124
103		103		0		30		7.30616		0		64
104		0		104		0		0		0		55532
104		3		101		3		24.2588		2.50384		1020
104		87		17		26		25.358		2.59932		1048
105		0		105		0		0		0		55474
105		3		102		3		23.3846		2.48186		1000
105		87		18		26		25.6131		2.59288		1125
105		105		0		31		0		0		1
106		0		106		0		0		0		55394
106		3		103		3		23.7708		2.58682		1044
106		87		19		26		25.4151		2.5351		1155
106		106		0		32		2.23607		0		7
107		0		107		0		0		0		54932
107		3		104		3		23.8824		2.53429		1088
107		87		20		26		26.2716		3.06751		1252
107		106		1		32		11.4086		0		142
107		107		0		33		16.2177		0		186
108		0		108		0		0		0		55356
108		3		105		3		23.2125		2.48441		1025
108		87		21		26		26.8585		3.01844		1219
109		0		109		0		0		0		55399
109		3		106		3		23.2109		2.57064		930
109		87		22		26		27.4235		3.42374		1271
110		0		110		0		0		0		55286
110		3		107		3		22.918		2.54191		1008
110		87		23		26		26.9753		3.42496		1294
110		110		0		34		9.43398		0		7
110		110		0		35		2.23607		0		5
111		0		111		0		0		0		54705
111		3		108		3		23.6399		2.51248		1084
111		87		24		26		27.6277		3.43811		1351
111		110		1		34		8.71565		0		183
111		111		0		36		13.6015		0		277
112		0		112		0		0		0		55285
112		3		109		3		22.6753		2.50223		1015
112		87		25		26		28.0199		3.3173		1300
113		0		113		0		0		0		55236
113		3		110		3		23.1549		2.58441		928
113		87		26		26		27.4442		3.36538		1340
113		113		0		37		7.7394		0		96
114		0		114		0		0		0		55210
114		3		111		3		23.1257		2.62911		993
114		87		27		26		26.6801		3.47527		1299
114		113		1		37		6.45682		2.43411		98
115		0		115		0		0		0		54548
115		3		112		3		40.8721		4.57414		1079
115		87		28		26		27.1815		3.56833		1324
115		113		2		37		15.8411		18.9055		370
115		115		0		38		16.4012		0		279
116		0		116		0		0		0		55216
116		3		113		3		22.6007		2.49004		1001
116		87		29		26		26.4879		3.1921		1207
116		113		3		37		11.6307		5.57338		176
117		0		117		0		0		0		55275
117		3		114		3		22.3837		2.51667		937
117		87		30		26		25.38		3.22548		1209
117		113		4		37		9.91539		2.56099		179
118		0		118		0		0		0		55343
118		3		115		3		22.7154		2.56358		983
118		87		31		26		24.939		3.2219		1208
118		113		5		37		8.1988		2.77496		66
119		0		119		0		0		0		54638
119		3		116		3		42.1649		4.75682		1062
119		87		32		26		25.7471		3.22909		1287
119		113		6		37		16.3763		5.99981		354
119		119		0		39		13.6015		0		259
120		0		120		0		0		0		55247
120		3		117		3		22.0669		2.39536		994
120		87		33		26		24.829		3.14716		1146
120		113		7		37		13.6919		2.26373		213
121		0		121		0		0		0		55294
121		3		118		3		21.8728		2.50765		908
121		87		34		26		23.4326		3.14154		1153
121		113		8		37		13.3785		3.08935		244
121		121		0		40		0		0		1
122		0		122		0		0		0		55150
122		3		119		3		21.7607		2.48354		975
122		87		35		26		23.7843		3.12482		1153
122		113		9		37		15.2324		3.23552		322
123		0		123		0		0		0		54656
123		3		120		3		42.2422		4.79178		1037
123		87		36		26		32.1403		3.71274		1248
123		113		10		37		15.719		2.95425		504
123		123		0		41		35.3768		0		155
124		0		124		0		0		0		55076
124		3		121		3		22.1608		2.41826		967
124		87		37		26		24.5909		3.07059		1116
124		113		11		37		15.4025		2.58442		437
124		124		0		42		2		0		4
125		0		125		0		0		0		55123
125		3		122		3		22.3578		2.52291		917
125		87		38		26		23.7397		2.42147		1108
125		113		12		37		17.1227		2.70023		452
126		0		126		0		0		0		55204
126		3		123		3		22.0219		2.5007		945
126		87		39		26		24.3079		2.53765		1125
126		113		13		37		19.4016		2.88328		326
127		0		127		0		0		0		54450
127		3		124		3		22.2624		2.49153		996
127		87		40		26		26.1207		3.10577		1246
127		113		14		37		38.8595		4.9779		787
127		127		0		43		13.0384		0		121
128		0		128		0		0		0		55178
128		3		125		3		21.2365		2.41042		878
128		87		41		26		24.4985		2.50313		1138
128		113		15		37		23.8262		2.34571		406
129		0		129		0		0		0		55089
129		3		126		3		21.869		2.49669		902
129		87		42		26		25.1612		2.56541		1164
129		113		16		37		15.5043		2.52713		445
130		0		130		0		0		0		55053
130		3		127		3		21.7794		2.46466		910
130		87		43		26		25.5495		2.60725		1173
130		113		17		37		18.2632		2.68109		464
131		0		131		0		0		0		55002
131		3		128		3		22.8678		2.59719		915
131		87		44		26		25.7482		2.60806		1173
131		113		18		37		22.2101		3.15189		510
132		0		132		0		0		0		54288
132		3		129		3		23.5961		2.64892		1041
132		87		45		26		26.3836		2.61629		1252
132		113		19		37		22.5357		2.94857		715
132		132		0		44		19.8494		0		304
133		0		133		0		0		0		54993
133		3		130		3		21.9272		2.37484		927
133		87		46		26		26.6718		2.72914		1153
133		113		20		37		20.5819		2.56276		527
134		0		134		0		0		0		55059
134		3		131		3		23.4576		2.75296		866
134		87		47		26		26.5733		2.69789		1131
134		113		21		37		19.9183		2.6031		544
135		0		135		0		0		0		54943
135		3		132		3		22.9141		2.6392		952
135		87		48		26		26.4614		2.71106		1148
135		113		22		37		19.5202		2.76658		550
135		135		0		45		3.66666		0		7
136		0		136		0		0		0		54399
136		3		133		3		24.5122		2.86691		1044
136		87		49		26		26.9293		3.07572		1225
136		113		23		37		23.8568		3.02357		803
136		136		0		46		9.61978		0		129
137		0		137		0		0		0		54961
137		3		134		3		21.1682		2.32726		939
137		87		50		26		26.1137		2.663		1126
137		113		24		37		19.4622		2.38828		574
138		0		138		0		0		0		54965
138		3		135		3		22.1507		2.58484		859
138		87		51		26		26.3085		2.69577		1131
138		113		25		37		20.2085		2.63614		645
139		0		139		0		0		0		55043
139		3		136		3		22.1385		2.61277		927
139		87		52		26		25.9553		2.63415		1111
139		113		26		37		21.1352		2.82069		519
140		0		140		0		0		0		54455
140		3		137		3		21.9562		2.58068		969
140		87		53		26		26.2447		2.63094		1183
140		113		27		37		22.0104		3.01903		811
140		140		0		47		6.66667		0		15
140		140		0		48		9.1799		0		165
140		140		0		49		1		0		2
141		0		141		0		0		0		55097
141		3		138		3		21.793		2.65535		817
141		87		54		26		25.141		2.5661		1095
141		113		28		37		18.4656		2.40369		591
142		0		142		0		0		0		55024
142		3		139		3		22.0247		2.82021		836
142		87		55		26		25.2554		2.62217		1057
142		113		29		37		21.7097		2.7442		683
143		0		143		0		0		0		55052
143		3		140		3		22.3341		2.82955		758
143		87		56		26		25.5259		2.67259		1056
143		113		30		37		21.2503		2.54194		734
144		0		144		0		0		0		54561
144		3		141		3		22.3225		2.82884		850
144		87		57		26		27.7675		2.88056		1145
144		113		31		37		22.7183		2.58355		921
144		144		0		50		22.4335		0		90
144		144		0		51		33.9516		0		33
145		0		145		0		0		0		55154
145		3		142		3		21.2616		2.95579		728
145		87		58		26		26.5442		2.88126		1031
145		113		32		37		20.7021		2.3837		683
145		145		0		52		2		0		4
146		0		146		0		0		0		55162
146		3		143		3		21.0804		2.73645		692
146		87		59		26		26.4171		2.85791		994
146		113		33		37		20.8068		2.51594		752
147		0		147		0		0		0		55194
147		3		144		3		17.6427		2.74149		654
147		87		60		26		25.9493		2.78499		1005
147		113		34		37		21.3646		2.508		747
148		0		148		0		0		0		54809
148		3		145		3		22.4256		2.99516		722
148		87		61		26		26.7073		3.16831		1188
148		113		35		37		23.1104		2.67268		881
149		0		149		0		0		0		55421
149		3		146		3		19.8434		2.57005		606
149		87		62		26		26.7414		2.73933		1006
149		113		36		37		19.1254		2.23058		563
149		149		0		53		2.5		0		4
150		0		150		0		0		0		55472
150		3		147		3		17.4487		2.4204		559
150		87		63		26		25.2175		2.70862		1010
150		113		37		37		17.7783		2.6394		559
151		0		151		0		0		0		55449
151		3		148		3		19.5723		2.8039		548
151		87		64		26		25.0878		2.66814		1021
151		113		38		37		17.3819		2.3633		578
151		151		0		54		2		0		4
152		0		152		0		0		0		54944
152		3		149		3		18.8415		2.6004		569
152		87		65		26		25.8661		2.78538		1110
152		113		39		37		39.1795		4.76515		952
152		152		0		55		4.68451		0		25
153		0		153		0		0		0		55585
153		3		150		3		16.2623		2.40345		470
153		87		66		26		25.321		2.71605		999
153		113		40		37		33.8386		3.52665		546
154		0		154		0		0		0		55435
154		3		151		3		17.1524		2.57324		461
154		87		67		26		24.8248		2.69948		992
154		113		41		37		36.1231		3.89685		712
155		0		155		0		0		0		55677
155		3		152		3		15.2831		2.44249		386
155		87		68		26		24.6306		2.70618		995
155		113		42		37		33.5321		3.22635		542
156		0		156		0		0		0		55078
156		3		153		3		16.9556		2.68334		447
156		87		69		26		37.1231		4.05665		1076
156		113		43		37		34.466		3.39084		952
156		156		0		56		7.17729		0		47
157		0		157		0		0		0		55672
157		3		154		3		15.6933		2.4464		358
157		87		70		26		24.3867		2.63331		973
157		113		44		37		28.9835		2.78391		589
157		157		0		57		2.23607		0		8
158		0		158		0		0		0		55715
158		3		155		3		14.3618		2.41951		258
158		87		71		26		23.8371		2.55899		973
158		113		45		37		29.0717		2.89996		653
158		158		0		58		0		0		1
159		0		159		0		0		0		55816
159		3		156		3		12.3022		2.39691		245
159		87		72		26		23.8788		2.5995		985
159		113		46		37		30.314		2.93674		554
160		0		160		0		0		0		55069
160		3		157		3		17.4662		3.23337		332
160		87		73		26		24.7045		2.64251		1059
160		113		47		37		30.1728		2.76956		865
160		160		0		59		11.3434		0		275
161		0		161		0		0		0		55981
161		3		158		3		8.91967		2.25261		86
161		87		74		26		24.6022		2.67495		967
161		113		48		37		28.782		2.50483		566
162		0		162		0		0		0		56142
162		3		159		3		8.52983		2.65757		59
162		87		75		26		24.7735		2.70985		985
162		113		49		37		28.5456		2.82683		414
163		0		163		0		0		0		56132
163		3		160		3		7.17281		1.92951		14
163		87		76		26		24.5403		2.62899		1001
163		113		50		37		28.3086		2.82629		453
164		0		164		0		0		0		55729
164		87		77		26		26.1078		2.78817		1088
164		113		51		37		28.014		2.77365		733
164		164		0		60		6.65319		0		47
164		164		0		61		1.5		0		3
165		0		165		0		0		0		56325
165		87		78		26		25.091		2.64186		998
165		113		52		37		25.7934		2.55824		277
166		0		166		0		0		0		56462
166		87		79		26		24.3506		2.64455		971
166		113		53		37		31.2565		4.61534		167
167		0		167		0		0		0		56425
167		87		80		26		24.13		2.65135		967
167		113		54		37		11.9696		2.80964		208
168		0		168		0		0		0		55847
168		87		81		26		25.185		2.67522		1081
168		113		55		37		34.7963		5.75386		614
168		168		0		62		5.06287		0		57
168		168		0		63		0		0		1
169		0		169		0		0		0		56167
169		87		82		26		23.9201		2.56183		958
169		113		56		37		34.9826		4.47351		466
169		169		0		64		2.5		0		4
169		169		0		65		2.23607		0		5
170		0		170		0		0		0		56203
170		87		83		26		22.9654		2.5726		960
170		113		57		37		18.8817		2.70708		437
171		0		171		0		0		0		56233
171		87		84		26		22.79		2.70161		943
171		113		58		37		19.5138		2.87482		419
171		171		0		66		2.23607		0		5
172		0		172		0		0		0		55892
172		87		85		26		23.6754		2.60093		1041
172		113		59		37		19.9418		2.83972		629
172		172		0		67		5.36184		0		35
172		172		0		68		1.5		0		3
173		0		173		0		0		0		56219
173		87		86		26		23.0269		2.58743		942
173		113		60		37		17.0241		2.43381		434
173		173		0		69		2.23607		0		5
174		0		174		0		0		0		56180
174		87		87		26		22.5191		2.5056		965
174		113		61		37		19.0763		2.92149		455
175		0		175		0		0		0		56167
175		87		88		26		22.8694		2.55535		951
175		113		62		37		16.8472		2.58219		482
176		0		176		0		0		0		55520
176		87		89		26		24.1066		2.71418		1040
176		113		63		37		23.8146		3.00738		743
176		176		0		70		14.8661		0		296
176		176		0		71		0		0		1
177		0		177		0		0		0		56156
177		87		90		26		23.9429		2.69322		945
177		113		64		37		18.706		2.4609		437
177		176		1		70		9.41653		1.95326		62
178		0		178		0		0		0		56223
178		87		91		26		22.8987		2.58849		952
178		113		65		37		20.3906		3.25353		418
178		178		0		72		2.66667		0		7
179		0		179		0		0		0		56045
179		87		92		26		23.2708		2.61696		945
179		113		66		37		18.6048		2.7692		601
179		179		0		73		2.33522		0		9
180		0		180		0		0		0		55657
180		87		93		26		23.9591		2.66126		1038
180		113		67		37		23.2013		3.02439		847
180		180		0		74		8.544		0		58
181		0		181		0		0		0		56115
181		87		94		26		23.4067		2.65653		929
181		113		68		37		20.1896		2.82795		556
182		0		182		0		0		0		56057
182		87		95		26		22.9958		2.57362		938
182		113		69		37		20.1024		2.86988		605
183		0		183		0		0		0		56160
183		87		96		26		22.9516		2.60187		934
183		113		70		37		18.5226		2.71472		506
184		0		184		0		0		0		55429
184		87		97		26		24.0057		2.81366		1024
184		113		71		37		23.2887		3.28209		946
184		184		0		75		14.8661		0		112
184		184		0		76		8.06226		0		89
185		0		185		0		0		0		55904
185		87		98		26		22.9756		2.53124		910
185		113		72		37		20.1499		2.29011		786
186		0		186		0		0		0		55876
186		87		99		26		22.4138		2.56101		909
186		113		73		37		20.6819		2.40147		793
186		186		0		77		4.33422		0		22
187		0		187		0		0		0		55960
187		87		100		26		23.6335		2.6957		910
187		113		74		37		21.4609		2.47972		730
188		0		188		0		0		0		55655
188		87		101		26		24.4177		2.76019		1005
188		113		75		37		23.4976		2.67422		938
188		188		0		78		1		0		2
189		0		189		0		0		0		55972
189		87		102		26		24.1852		2.76841		908
189		113		76		37		20.1674		2.42986		720
190		0		190		0		0		0		56002
190		87		103		26		23.7092		2.72201		888
190		113		77		37		19.9623		2.61527		710
191		0		191		0		0		0		56019
191		87		104		26		23.3589		2.68755		900
191		113		78		37		21.3745		2.94729		681
192		0		192		0		0		0		55689
192		87		105		26		24.9072		2.80504		1023
192		113		79		37		20.9586		2.78305		871
192		192		0		79		19.5937		0		17
193		0		193		0		0		0		56084
193		87		106		26		23.4355		2.55712		923
193		113		80		37		19.2446		2.36169		593
194		0		194		0		0		0		56170
194		87		107		26		23.2903		2.63617		876
194		113		81		37		15.6452		2.38101		537
194		194		0		80		3.64966		0		15
194		194		0		81		1		0		2
195		0		195		0		0		0		56070
195		87		108		26		22.7838		2.63171		901
195		113		82		37		23.1612		3.52967		629
196		0		196		0		0		0		55780
196		87		109		26		23.4946		2.67522		981
196		113		83		37		23.3838		3.1035		820
196		196		0		82		7.01783		0		19
197		0		197		0		0		0		56183
197		87		110		26		22.4316		2.51873		888
197		113		84		37		16.1278		2.26213		529
198		0		198		0		0		0		56244
198		87		111		26		22.6254		2.57094		874
198		113		85		37		15.2287		2.42387		482
199		0		199		0		0		0		56269
199		87		112		26		21.7768		2.49933		890
199		113		86		37		15.4436		2.40661		441
200		0		200		0		0		0		55938
200		87		113		26		22.2729		2.52974		961
200		113		87		37		18.3545		2.60966		681
200		200		0		83		6.6214		0		20
201		0		201		0		0		0		56394
201		87		114		26		21.5897		2.50247		854
201		113		88		37		14.805		2.39047		352
202		0		202		0		0		0		56369
202		87		115		26		21.261		2.52275		878
202		113		89		37		14.1384		2.57094		353
203		0		203		0		0		0		56338
203		87		116		26		21.1242		2.49038		855
203		113		90		37		21.6234		3.81112		407
204		0		204		0		0		0		56012
204		87		117		26		22.9045		2.66817		940
204		113		91		37		19.6364		3.13575		591
204		204		0		84		8.01561		0		53
204		204		0		85		2		0		4
205		0		205		0		0		0		56510
205		87		118		26		21.9537		2.57632		835
205		113		92		37		12.7324		2.15226		255
206		0		206		0		0		0		56437
206		87		119		26		21.5114		2.55081		871
206		113		93		37		13.7796		3.04394		289
206		206		0		86		1.11803		0		3
207		0		207		0		0		0		56405
207		87		120		26		21.0904		2.48767		847
207		113		94		37		13.8372		2.73283		348
208		0		208		0		0		0		56276
208		87		121		26		22.5247		2.65538		926
208		113		95		37		14.1321		2.54314		395
208		208		0		87		1.11803		0		3
209		0		209		0		0		0		56699
209		87		122		26		21.4947		2.50868		854
209		113		96		37		10.2858		2.05218		47
210		0		210		0		0		0		56736
210		87		123		26		21.467		2.49406		848
210		113		97		37		8.54418		2.46141		16
211		0		211		0		0		0		56634
211		87		124		26		20.9337		2.52108		817
211		113		98		37		9.71738		4.66603		149
212		0		212		0		0		0		56480
212		87		125		26		21.966		2.50506		926
212		113		99		37		16.1688		9.18422		112
212		212		0		88		34		0		82
213		0		213		0		0		0		56767
213		87		126		26		21.1722		2.44249		833
214		0		214		0		0		0		56796
214		87		127		26		20.6387		2.49763		804
215		0		215		0		0		0		56805
215		87		128		26		21.1849		2.62306		795
216		0		216		0		0		0		56598
216		87		129		26		42.6281		5.01234		928
216		216		0		89		7.61577		0		67
216		216		0		90		2.23607		0		4
216		216		0		91		1.11803		0		3
217		0		217		0		0		0		56806
217		87		130		26		20.4351		2.36069		794
218		0		218		0		0		0		56825
218		87		131		26		20.8023		2.59803		775
219		0		219		0		0		0		56804
219		87		132		26		20.1663		2.48356		796
220		0		220		0		0		0		56609
220		87		133		26		32.6765		3.75878		898
220		220		0		92		5.4923		0		62
220		220		0		93		3.60555		0		31
221		0		221		0		0		0		56833
221		87		134		26		20.0856		2.5353		767
222		0		222		0		0		0		56821
222		87		135		26		19.7974		2.47778		779
223		0		223		0		0		0		56809
223		87		136		26		21.5316		2.70377		791
224		0		224		0		0		0		56659
224		87		137		26		21.2464		2.61768		870
224		224		0		94		7.61577		0		69
224		224		0		95		1		0		2
225		0		225		0		0		0		56822
225		87		138		26		19.1306		2.39163		778
226		0		226		0		0		0		56821
226		87		139		26		21.313		2.73518		779
227		0		227		0		0		0		56818
227		87		140		26		19.7727		2.47937		768
227		227		0		96		2.82841		0		14
228		0		228		0		0		0		56458
228		87		141		26		21.337		2.62177		879
228		228		0		97		40.7039		0		242
228		228		0		98		5.05824		0		21
229		0		229		0		0		0		56843
229		87		142		26		20.1533		2.39708		753
229		229		0		99		2.5		0		4
230		0		230		0		0		0		56605
230		87		143		26		20.0406		2.52114		782
230		230		0		100		11.919		0		213
231		0		231		0		0		0		56827
231		87		144		26		19.185		2.40348		773
232		0		232		0		0		0		56456
232		87		145		26		20.2024		2.46372		841
232		232		0		101		15		0		278
232		232		0		102		5.35824		0		25
233		0		233		0		0		0		56821
233		87		146		26		19.4357		2.4204		779
234		0		234		0		0		0		56782
234		87		147		26		18.9558		2.42164		714
234		234		0		103		8.36742		0		100
234		234		0		104		2		0		4
235		0		235		0		0		0		56846
235		87		148		26		19.3321		2.47997		747
235		235		0		105		2.5		0		7
236		0		236		0		0		0		56055
236		87		149		26		20.3317		2.56235		852
236		236		0		106		42.1027		0		623
236		236		0		107		7.82624		0		70
237		0		237		0		0		0		56669
237		87		150		26		19.1194		2.49756		693
237		236		1		106		28.866		2.38564		238
238		0		238		0		0		0		56788
238		87		151		26		19.8582		2.51462		775
238		236		2		106		8.73034		1.90578		31
238		238		0		108		3.75832		0		6
239		0		239		0		0		0		56900
239		87		152		26		19.2864		2.47007		696
239		238		1		108		2.02759		1.41422		4
240		0		240		0		0		0		56461
240		87		153		26		20.1348		2.54959		828
240		238		2		108		11.7397		18.3698		303
240		240		0		109		2.66667		0		8
241		0		241		0		0		0		56833
241		87		154		26		19.3322		2.41788		757
241		238		3		108		8.3685		1.85482		10
242		0		242		0		0		0		56857
242		87		155		26		18.9672		2.49471		673
242		242		0		110		6.54058		0		70
243		0		243		0		0		0		56754
243		87		156		26		19.6541		2.55563		756
243		242		1		110		3.93912		2.14877		22
243		243		0		111		8.24705		0		56
243		243		0		112		2.37698		0		12
244		0		244		0		0		0		56147
244		87		157		26		20.695		2.53014		813
244		242		2		110		11.5818		7.40386		279
244		243		1		111		11.6577		3.56792		275
244		244		0		113		7.83422		0		86
245		0		245		0		0		0		56838
245		87		158		26		19.9101		2.51659		759
245		245		0		114		2		0		3
246		0		246		0		0		0		56745
246		87		159		26		19.9076		2.54326		701
246		245		1		114		13.1244		2.92083		99
246		246		0		115		6.1904		0		55
247		0		247		0		0		0		56617
247		87		160		26		20.0031		2.69132		729
247		245		2		114		11.1589		2.87091		254
248		0		248		0		0		0		56065
248		87		161		26		21.3421		2.84597		834
248		245		3		114		28.6239		151.593		394
248		248		0		116		13.1752		0		262
248		248		0		117		4.90666		0		33
248		248		0		118		4.30658		0		12
249		0		249		0		0		0		56624
249		87		162		26		20.6857		2.63729		685
249		245		4		114		13.0326		10.6854		291
250		0		250		0		0		0		56611
250		87		163		26		18.6264		2.48049		730
250		245		5		114		10.63		2.27404		257
250		250		0		119		0		0		1
250		250		0		120		0		0		1
251		0		251		0		0		0		56774
251		87		164		26		19.5708		2.54304		696
251		245		6		114		9.58038		2.13		130
252		0		252		0		0		0		56006
252		87		165		26		19.928		2.49879		829
252		245		7		114		16.3472		4.49134		489
252		252		0		121		12.9153		0		225
252		252		0		122		6.20002		0		51
253		0		253		0		0		0		56425
253		87		166		26		19.7341		2.64027		669
253		245		8		114		15.1339		2.29133		506
254		0		254		0		0		0		56373
254		87		167		26		18.3957		2.4939		705
254		245		9		114		15.0623		2.32301		522
255		0		255		0		0		0		56481
255		87		168		26		19.2456		2.53479		684
255		245		10		114		15.3541		2.53251		435
256		0		256		0		0		0		56062
256		87		169		26		19.7683		2.54673		789
256		245		11		114		18.2828		2.95373		556
256		256		0		123		12.2703		0		177
256		256		0		124		3.54339		0		16
257		0		257		0		0		0		56721
257		87		170		26		18.4297		2.84947		563
257		245		12		114		16.2008		2.67545		316
258		0		258		0		0		0		56422
258		87		171		26		19.3166		2.84029		667
258		245		13		114		18.4316		3.26741		511
259		0		259		0		0		0		56301
259		87		172		26		19.0704		2.65299		640
259		245		14		114		18.7101		2.75949		659
260		0		260		0		0		0		55857
260		87		173		26		20.4355		2.77634		702
260		245		15		114		20.4954		2.61873		878
260		260		0		125		9.16697		0		163
261		0		261		0		0		0		56326
261		87		174		26		16.8717		2.8013		523
261		245		16		114		20.3478		2.50774		751
262		0		262		0		0		0		56207
262		87		175		26		19.3211		2.8795		595
262		245		17		114		20.7142		2.56605		798
263		0		263		0		0		0		56331
263		87		176		26		16.8872		2.45857		515
263		245		18		114		20.6912		2.46881		754
264		0		264		0		0		0		55947
264		87		177		26		18.9		2.70927		626
264		245		19		114		21.727		2.4563		981
264		264		0		126		7.56637		0		38
264		264		0		127		1.92873		0		6
264		264		0		128		1		0		2
265		0		265		0		0		0		56304
265		87		178		26		18.0958		2.66151		484
265		245		20		114		21.06		2.36679		812
266		0		266		0		0		0		56212
266		87		179		26		15.4246		2.42467		496
266		245		21		114		23.608		2.69368		892
267		0		267		0		0		0		56204
267		87		180		26		16.5875		2.60859		473
267		245		22		114		23.5126		2.61309		923
268		0		268		0		0		0		55921
268		87		181		26		18.7821		2.79105		536
268		245		23		114		24.7283		2.63547		1143
269		0		269		0		0		0		56012
269		87		182		26		15.8894		2.41946		457
269		245		24		114		23.3446		2.46558		954
269		269		0		129		5.75423		0		55
269		269		0		130		11		0		122
270		0		270		0		0		0		56112
270		87		183		26		15.2403		2.49037		312
270		245		25		114		23.5553		2.57935		999
270		269		1		130		11.9829		4.07239		177
271		0		271		0		0		0		56009
271		87		184		26		16.1995		2.684		434
271		245		26		114		22.6897		2.47212		930
271		269		2		130		13.0863		3.05553		227
272		0		272		0		0		0		55344
272		87		185		26		15.9933		2.50077		451
272		245		27		114		23.3178		2.56415		1133
272		269		3		130		15.5925		2.89674		353
272		272		0		131		37.9012		0		319
273		0		273		0		0		0		56005
273		87		186		26		15.7999		2.59664		346
273		245		28		114		21.0914		2.42824		850
273		269		4		130		16.9655		3.12127		399
274		0		274		0		0		0		55852
274		87		187		26		14.7909		2.49499		358
274		245		29		114		22.8875		2.63162		946
274		269		5		130		17.9856		3.03839		444
275		0		275		0		0		0		55975
275		87		188		26		11.5402		2.48807		150
275		245		30		114		22.3868		2.4139		931
275		269		6		130		20.3839		2.85899		544
276		0		276		0		0		0		54988
276		87		189		26		40.2455		9.90891		380
276		245		31		114		23.6303		2.43657		1172
276		269		7		130		21.5422		3.03591		721
276		276		0		132		34.0294		0		330
276		276		0		133		5.66666		0		9
277		0		277		0		0		0		55521
277		87		190		26		14.2307		2.22492		282
277		245		32		114		22.5206		2.3826		1035
277		269		8		130		21.8864		3.06141		762
278		0		278		0		0		0		55501
278		87		191		26		14.4987		3.17312		159
278		245		33		114		23.3482		2.46606		1024
278		269		9		130		21.8271		2.91254		837
278		278		0		134		6.32859		0		79
279		0		279		0		0		0		55392
279		87		192		26		14.4987		3.17313		231
279		245		34		114		25.0965		2.54628		1058
279		269		10		130		21.861		2.908		911
279		278		1		134		5.45818		2.01773		8
280		0		280		0		0		0		55133
280		87		193		26		15.5319		3.10859		287
280		245		35		114		25.5599		2.51219		1147
280		269		11		130		22.4195		2.80906		1019
280		280		0		135		3.57429		0		8
280		280		0		136		1.80278		0		6
281		0		281		0		0		0		55423
281		87		194		26		12.8191		2.80453		102
281		245		36		114		24.3628		2.51504		936
281		269		12		130		22.3263		2.74509		1068
281		281		0		137		9.40053		0		71
282		0		282		0		0		0		55448
282		87		195		26		13.0098		4.27116		166
282		245		37		114		23.2425		2.54714		920
282		269		13		130		23.0782		2.47352		1066
283		0		283		0		0		0		55621
283		245		38		114		22.7076		2.54659		888
283		269		14		130		22.7402		2.67969		1091
284		0		284		0		0		0		55045
284		245		39		114		24.2492		2.58528		979
284		269		15		130		23.5858		2.75432		1175
284		284		0		138		13.78		0		302
284		284		0		139		8.26288		0		99
285		0		285		0		0		0		55624
285		245		40		114		20.7482		2.37266		794
285		269		16		130		23.8947		2.67756		1182
286		0		286		0		0		0		55640
286		245		41		114		20.9467		2.50593		789
286		269		17		130		24.204		2.83272		1171
287		0		287		0		0		0		55680
287		245		42		114		21.4099		2.57384		765
287		269		18		130		23.4282		2.78548		1155
288		0		288		0		0		0		55501
288		245		43		114		22.2372		2.58655		853
288		269		19		130		23.5232		2.79794		1214
288		288		0		140		5.84819		0		32
289		0		289		0		0		0		55864
289		245		44		114		20.3802		2.44621		667
289		269		20		130		23.0524		2.51753		1069
290		0		290		0		0		0		55918
290		245		45		114		20.9882		2.71989		652
290		269		21		130		22.3967		2.41797		1030
291		0		291		0		0		0		55975
291		245		46		114		19.9204		2.59903		630
291		269		22		130		22.3823		2.43721		995
292		0		292		0		0		0		55747
292		245		47		114		21.5689		2.82581		680
292		269		23		130		22.2171		2.44849		1078
292		292		0		141		38.8528		0		47
292		292		0		142		4.24264		0		19
292		292		0		143		3.84655		0		29
293		0		293		0		0		0		56180
293		245		48		114		17.983		2.51157		484
293		269		24		130		21.2022		2.40531		936
294		0		294		0		0		0		56337
294		245		49		114		17.3473		2.65137		319
294		269		25		130		20.5732		2.31964		944
295		0		295		0		0		0		56361
295		245		50		114		18.1082		3.25056		314
295		269		26		130		20.7295		2.38252		925
296		0		296		0		0		0		56092
296		245		51		114		16.6264		2.92573		408
296		269		27		130		22.1217		2.40522		1032
296		296		0		144		4.62074		0		41
296		296		0		145		7.74419		0		27
297		0		297		0		0		0		56461
297		245		52		114		14.9851		2.63469		196
297		269		28		130		20.1212		2.33559		943
298		0		298		0		0		0		56616
298		245		53		114		12.3017		2.19737		42
298		269		29		130		20.3299		2.32859		942
299		0		299		0		0		0		56652
299		245		54		114		13.7031		3.41097		12
299		269		30		130		20.1562		2.33849		936
300		0		300		0		0		0		56285
300		269		31		130		21.6235		2.41735		1076
300		300		0		146		9.64421		0		101
300		300		0		147		6.82825		0		43
300		300		0		148		4.60977		0		30
300		300		0		149		8.32586		0		65
301		0		301		0		0		0		56605
301		269		32		130		21.7211		2.43027		994
301		301		0		150		0		0		1
302		0		302		0		0		0		56609
302		269		33		130		22.3033		2.47986		991
303		0		303		0		0		0		56600
303		269		34		130		22.3304		2.47255		1000
304		0		304		0		0		0		56500
304		269		35		130		23.751		2.58009		1100
305		0		305		0		0		0		56604
305		269		36		130		23.0502		2.58463		996
306		0		306		0		0		0		56615
306		269		37		130		22.9274		2.56717		985
307		0		307		0		0		0		56623
307		269		38		130		22.9854		2.54701		977
308		0		308		0		0		0		56529
308		269		39		130		23.8405		2.62403		1054
308		308		0		151		2.23607		0		8
308		308		0		152		29.189		0		9
309		0		309		0		0		0		56659
309		269		40		130		22.9646		2.55701		941
310		0		310		0		0		0		56592
310		269		41		130		22.452		2.5535		902
310		310		0		153		10.198		0		106
311		0		311		0		0		0		56601
311		269		42		130		21.6317		2.51209		861
311		310		1		153		8.39303		0		138
312		0		312		0		0		0		56264
312		269		43		130		22.9969		2.68033		976
312		310		2		153		11.3193		0		259
312		312		0		154		7.51798		0		101
313		0		313		0		0		0		56624
313		269		44		130		22.9645		2.7658		800
313		310		3		153		9.36979		2.11569		176
314		0		314		0		0		0		56638
314		269		45		130		22.5217		2.7123		815
314		310		4		153		8.74108		2.33576		147
315		0		315		0		0		0		56519
315		269		46		130		22.9859		2.75939		839
315		310		5		153		11.7789		3.16645		242
316		0		316		0		0		0		56317
316		269		47		130		23.8173		2.79022		947
316		310		6		153		12.7618		2.71525		336
317		0		317		0		0		0		56777
317		269		48		130		22.4563		2.67874		823
318		0		318		0		0		0		56512
318		269		49		130		21.9897		2.64433		826
318		318		0		155		12.9785		0		262
319		0		319		0		0		0		56491
319		269		50		130		21.4713		2.59628		804
319		318		1		155		12.7909		2.56509		305
320		0		320		0		0		0		56299
320		269		51		130		22.6714		2.70401		911
320		318		2		155		16.0415		39.3667		390
321		0		321		0		0		0		56439
321		269		52		130		22.1137		2.64002		805
321		318		3		155		17.3821		7.57429		356
322		0		322		0		0		0		56447
322		269		53		130		21.4869		2.48632		830
322		318		4		155		17.5493		3.2141		323
323		0		323		0		0		0		56395
323		269		54		130		21.3304		2.47469		844
323		318		5		155		17.0185		3.0616		361
324		0		324		0		0		0		55994
324		269		55		130		34.63		4.04371		944
324		318		6		155		20.7292		3.31874		635
324		324		0		156		4.52769		0		24
324		324		0		157		2		0		3
325		0		325		0		0		0		56210
325		269		56		130		21.3505		2.48012		852
325		318		7		155		19.8392		2.62726		538
326		0		326		0		0		0		56217
326		269		57		130		21.4484		2.51199		837
326		318		8		155		18.9975		2.69408		546
327		0		327		0		0		0		56269
327		269		58		130		21.2347		2.55258		813
327		318		9		155		16.6955		2.5261		518
328		0		328		0		0		0		55990
328		269		59		130		22.1807		2.58155		916
328		318		10		155		20.1438		2.88197		694
329		0		329		0		0		0		56243
329		269		60		130		20.8574		2.51593		805
329		318		11		155		17.8967		2.44818		552
330		0		330		0		0		0		56254
330		269		61		130		21.1754		2.52367		829
330		318		12		155		16.7317		2.55312		490
330		330		0		158		5		0		27
331		0		331		0		0		0		56239
331		269		62		130		20.8567		2.60721		806
331		318		13		155		17.7447		2.57918		555
332		0		332		0		0		0		56282
332		269		63		130		20.7229		2.58792		802
332		318		14		155		16.9669		2.51481		516
333		0		333		0		0		0		55877
333		269		64		130		20.6591		2.47928		920
333		318		15		155		19.9259		2.65339		777
333		333		0		159		34.0086		0		26
334		0		334		0		0		0		56177
334		269		65		130		20.3231		2.5744		802
334		318		16		155		18.3772		2.29914		601
334		334		0		160		5.60899		0		20
335		0		335		0		0		0		56100
335		269		66		130		20.0017		2.41215		814
335		318		17		155		18.5137		2.45116		585
335		334		1		160		11.7583		12.345		99
335		335		0		161		1		0		2
336		0		336		0		0		0		56034
336		269		67		130		25.4266		3.01796		831
336		318		18		155		18.4566		2.48052		606
336		334		2		160		13.2073		3.61486		129
337		0		337		0		0		0		55324
337		269		68		130		21.174		2.47658		932
337		318		19		155		23.0601		2.82032		860
337		334		3		160		17.0925		3.31114		266
337		337		0		162		10.1242		0		203
337		337		0		163		3.39935		0		15
338		0		338		0		0		0		55676
338		269		69		130		20.345		2.49746		825
338		318		20		155		21.7418		2.60367		773
338		334		4		160		16.9245		2.69054		326
339		0		339		0		0		0		55610
339		269		70		130		20.8831		2.50235		859
339		318		21		155		22.5785		2.50848		750
339		334		5		160		18.4265		2.51049		381
340		0		340		0		0		0		55520
340		269		71		130		20.3807		2.38318		863
340		318		22		155		22.1636		2.54974		708
340		334		6		160		19.2365		3.01076		465
340		340		0		164		6.10318		0		44
341		0		341		0		0		0		54947
341		269		72		130		42.1153		4.92596		960
341		318		23		155		24.9866		2.78961		1026
341		334		7		160		21.6578		3.00262		572
341		340		1		164		8.37852		8.27939		82
341		341		0		165		3		0		13
342		0		342		0		0		0		55265
342		269		73		130		21.2706		2.50727		878
342		318		24		155		23.1585		2.51561		783
342		334		8		160		20.465		2.59693		612
342		340		2		164		34.3607		26.0257		62
343		0		343		0		0		0		55334
343		269		74		130		21.2639		2.45993		883
343		318		25		155		20.5675		2.34507		696
343		334		9		160		21.9341		2.96677		687
344		0		344		0		0		0		55259
344		269		75		130		20.9424		2.43497		858
344		318		26		155		21.4369		2.55348		694
344		334		10		160		22.686		2.67309		749
344		344		0		166		9.43398		0		40
345		0		345		0		0		0		54698
345		269		76		130		21.5452		2.47588		955
345		318		27		155		25.7889		2.56006		900
345		334		11		160		23.5037		2.94833		888
345		344		1		166		8.09669		0		159
346		0		346		0		0		0		54977
346		269		77		130		21.8114		2.58114		854
346		318		28		155		23.0175		2.63658		670
346		334		12		160		22.5789		2.81129		875
346		344		2		166		9.69335		0		224
347		0		347		0		0		0		55193
347		269		78		130		21.0563		2.46475		840
347		318		29		155		23.1224		2.82992		648
347		334		13		160		22.7419		2.73455		919
348		0		348		0		0		0		55182
348		269		79		130		21.1724		2.4916		845
348		318		30		155		22.7573		2.95674		730
348		334		14		160		24.7805		2.79274		843
349		0		349		0		0		0		54659
349		269		80		130		22.135		2.55314		939
349		318		31		155		22.3926		2.71515		867
349		334		15		160		26.5342		2.83244		983
349		349		0		167		8.17749		0		151
349		349		0		168		0		0		1
350		0		350		0		0		0		55032
350		269		81		130		21.6303		2.60292		840
350		318		32		155		17.0726		2.12363		641
350		334		16		160		26.2159		2.74128		909
350		349		1		167		9.43177		2.82097		178
351		0		351		0		0		0		55277
351		269		82		130		21.0634		2.49187		829
351		318		33		155		15.2122		2.1115		514
351		334		17		160		26.3328		2.71318		980
352		0		352		0		0		0		55256
352		269		83		130		21.0466		2.46287		830
352		318		34		155		18.3041		2.78658		449
352		334		18		160		25.8138		2.59495		988
352		352		0		169		7.2759		0		77
353		0		353		0		0		0		54650
353		269		84		130		21.788		2.50657		930
353		318		35		155		21.7762		3.27194		747
353		334		19		160		26.5106		2.66531		1122
353		352		1		169		8.60496		3.80673		116
353		353		0		170		8.544		0		35
354		0		354		0		0		0		55234
354		269		85		130		21.1491		2.53986		821
354		318		36		155		15.6067		2.03869		473
354		334		20		160		25.7868		2.94189		1062
354		352		2		169		5.64332		1.99927		10
355		0		355		0		0		0		55229
355		269		86		130		21.2006		2.499		828
355		318		37		155		14.7089		2.28442		434
355		334		21		160		26.1148		2.90392		1074
355		355		0		171		6.06092		0		35
356		0		356		0		0		0		55252
356		269		87		130		20.6726		2.41955		821
356		318		38		155		22.5614		3.82646		413
356		334		22		160		26.4145		2.88196		1114
357		0		357		0		0		0		54704
357		269		88		130		39.9181		4.50562		1155
357		318		39		155		21.6029		3.39705		470
357		334		23		160		27.2888		2.89869		1228
357		357		0		172		6.26099		0		39
357		357		0		173		3		0		4
358		0		358		0		0		0		55349
358		269		89		130		22.8969		2.44288		816
358		318		40		155		13.4885		2.31366		372
358		334		24		160		25.9036		2.72868		1063
359		0		359		0		0		0		55350
359		269		90		130		20.3682		2.4236		795
359		318		41		155		15.6102		2.75308		408
359		334		25		160		25.5071		2.80754		1047
360		0		360		0		0		0		55307
360		269		91		130		20.3654		2.46667		789
360		318		42		155		15.8199		2.55602		435
360		334		26		160		25.8442		2.9158		1067
360		360		0		174		2		0		2
361		0		361		0		0		0		54733
361		269		92		130		40.3105		4.53868		1102
361		318		43		155		15.0295		2.28764		325
361		334		27		160		25.8165		2.86392		1138
361		360		1		174		12.0126		0		302
362		0		362		0		0		0		55417
362		269		93		130		20.8582		2.51633		796
362		318		44		155		11.9117		2.91053		193
362		334		28		160		24.7928		2.7882		1002
362		360		2		174		9.82494		2.21638		192
363		0		363		0		0		0		55429
363		269		94		130		20.7889		2.46262		804
363		318		45		155		11.3669		2.97799		152
363		334		29		160		23.8611		2.82629		974
363		360		3		174		10.629		2.46874		241
364		0		364		0		0		0		55489
364		269		95		130		20.532		2.46608		816
364		318		46		155		12.5152		3.82354		57
364		334		30		160		23.427		2.80244		966
364		360		4		174		11.0539		2.51761		272
365		0		365		0		0		0		55038
365		269		96		130		41.154		4.84511		922
365		318		47		155		12.8459		3.3952		58
365		334		31		160		23.8718		2.83701		1071
365		360		5		174		12.7693		2.4169		415
365		365		0		175		13.0043		0		96
366		0		366		0		0		0		55459
366		269		97		130		21.0509		2.51665		813
366		334		32		160		22.7808		2.76204		946
366		360		6		174		12.6014		2.30697		382
367		0		367		0		0		0		55477
367		269		98		130		20.4912		2.46854		793
367		334		33		160		21.6126		2.77713		939
367		360		7		174		12.9178		2.27487		391
368		0		368		0		0		0		55576
368		269		99		130		20.8357		2.54783		775
368		334		34		160		21.0383		2.79187		917
368		360		8		174		14.41		2.87538		332
369		0		369		0		0		0		55114
369		269		100		130		20.7323		2.50497		876
369		334		35		160		22.941		2.85617		1040
369		360		9		174		16.8959		2.8334		570
370		0		370		0		0		0		55446
370		269		101		130		20.2102		2.49037		770
370		334		36		160		21.4844		2.42674		928
370		360		10		174		16.3957		2.71715		456
371		0		371		0		0		0		55441
371		269		102		130		19.9219		2.4985		760
371		334		37		160		21.3741		2.42182		929
371		360		11		174		16.7922		2.68453		470
372		0		372		0		0		0		55411
372		269		103		130		25.2461		3.06049		767
372		334		38		160		21.4251		2.40682		956
372		360		12		174		17.6638		2.91737		464
372		372		0		176		1		0		2
373		0		373		0		0		0		54834
373		269		104		130		40.1193		5.03423		846
373		334		39		160		23.616		2.6876		1080
373		360		13		174		19.6933		2.84442		734
373		373		0		177		13.1297		0		35
373		373		0		178		10.9642		0		71
374		0		374		0		0		0		55080
374		269		105		130		19.6503		2.4963		744
374		334		40		160		23.0712		2.61848		983
374		360		14		174		19.1792		2.71824		657
374		373		1		177		10.3527		6.89711		136
375		0		375		0		0		0		55044
375		269		106		130		19.1252		2.43021		748
375		334		41		160		23.5943		2.64347		973
375		360		15		174		19.2312		2.66345		668
375		373		2		177		12.7598		3.11409		163
375		375		0		179		2		0		4
376		0		376		0		0		0		54966
376		269		107		130		19.7201		2.51545		730
376		334		42		160		25.4863		2.87571		980
376		360		16		174		19.8324		2.58351		699
376		373		3		177		13.9623		3.22648		225
377		0		377		0		0		0		54304
377		269		108		130		41.8597		5.08626		849
377		334		43		160		26.5998		2.85035		1077
377		360		17		174		21.1726		2.57028		837
377		373		4		177		16.7386		3.29895		356
377		377		0		180		15.4632		0		177
378		0		378		0		0		0		54774
378		269		109		130		19.5415		2.5152		723
378		334		44		160		25.6242		2.85744		978
378		360		18		174		20.7053		2.41166		734
378		373		5		177		17.9197		3.18981		391
379		0		379		0		0		0		54683
379		269		110		130		33.7958		4.17917		747
379		334		45		160		26.0771		2.87553		966
379		360		19		174		22.1877		2.54175		786
379		373		6		177		17.4025		2.85173		418
380		0		380		0		0		0		54656
380		269		111		130		19.5138		2.47138		735
380		334		46		160		25.5487		2.81629		965
380		360		20		174		21.7905		2.54699		771
380		373		7		177		18.7798		2.96101		473
381		0		381		0		0		0		53867
381		269		112		130		42.8825		5.30531		833
381		334		47		160		25.8346		2.76425		1063
381		360		21		174		24.4364		2.73583		981
381		373		8		177		22.53		3.10266		637
381		381		0		181		12.083		0		219
382		0		382		0		0		0		54380
382		269		113		130		19.346		2.45449		720
382		334		48		160		24.9583		2.74433		953
382		360		22		174		22.5157		2.4908		839
382		373		9		177		21.3575		3.03204		697
382		381		1		181		7.34901		0		10
382		382		0		182		0		0		1
383		0		383		0		0		0		54376
383		269		114		130		19.3581		2.49328		693
383		334		49		160		25.152		2.73527		951
383		360		23		174		22.6171		2.47994		830
383		373		10		177		21.8925		3.11563		750
384		0		384		0		0		0		54315
384		269		115		130		19.7982		2.52831		703
384		334		50		160		24.5954		2.66836		936
384		360		24		174		22.5271		2.5067		836
384		373		11		177		22.5291		3.13057		810
385		0		385		0		0		0		53699
385		269		116		130		42.3892		5.42475		823
385		334		51		160		24.9396		2.77138		997
385		360		25		174		22.6834		2.49678		999
385		373		12		177		25.9215		2.99745		961
385		385		0		183		14.3952		0		109
385		385		0		184		3		0		12
386		0		386		0		0		0		54194
386		269		117		130		18.5749		2.37376		723
386		334		52		160		24.0429		2.76353		855
386		360		26		174		22.3315		2.35446		875
386		373		13		177		23.8014		3.17801		953
387		0		387		0		0		0		54150
387		269		118		130		18.976		2.44841		689
387		334		53		160		24.1433		2.75345		871
387		360		27		174		22.7824		2.59024		888
387		373		14		177		25.2045		2.97548		976
387		387		0		185		4.20845		0		26
388		0		388		0		0		0		54176
388		269		119		130		18.5869		2.43696		656
388		334		54		160		23.4034		2.66859		862
388		360		28		174		23.5511		2.53218		899
388		373		15		177		23.9019		3.03273		1007
389		0		389		0		0		0		53325
389		269		120		130		41.4343		5.39423		811
389		334		55		160		25.1003		3.06575		1013
389		360		29		174		23.9111		2.56516		1060
389		373		16		177		25.407		3.06503		1156
389		389		0		186		11.6739		0		235
390		0		390		0		0		0		54049
390		269		121		130		18.7729		2.39803		704
390		334		56		160		24.35		2.68158		878
390		360		30		174		24.2325		2.57897		890
390		373		17		177		25.1016		2.91272		1079
391		0		391		0		0		0		54143
391		269		122		130		19.4792		2.53419		673
391		334		57		160		23.5669		2.69163		868
391		360		31		174		24.1469		2.64529		865
391		373		18		177		26.1326		3.04943		1051
392		0		392		0		0		0		54184
392		269		123		130		18.987		2.56833		656
392		334		58		160		23.2816		2.68449		861
392		360		32		174		21.7875		2.44739		802
392		373		19		177		25.9184		3.05168		1097
393		0		393		0		0		0		53335
393		269		124		130		20.709		2.65872		797
393		334		59		160		23.8257		2.64777		960
393		360		33		174		23.6937		2.71613		864
393		373		20		177		26.7728		2.91979		1271
393		393		0		187		15.3861		0		373
394		0		394		0		0		0		54259
394		269		125		130		19.2754		2.47389		691
394		334		60		160		22.7103		2.61416		843
394		360		34		174		22.3081		2.71743		664
394		373		21		177		26.2533		2.8565		1143
395		0		395		0		0		0		54317
395		269		126		130		19.771		2.63438		662
395		334		61		160		22.5994		2.65889		840
395		360		35		174		20.0343		2.65026		651
395		373		22		177		26.6711		3.20754		1130
396		0		396		0		0		0		54287
396		269		127		130		19.4262		2.63589		661
396		334		62		160		22.6495		2.65201		854
396		360		36		174		18.3805		2.39205		624
396		373		23		177		26.9937		3.20258		1174
397		0		397		0		0		0		53337
397		269		128		130		21.5305		2.86669		808
397		334		63		160		22.619		2.59553		924
397		360		37		174		22.0541		2.74421		786
397		373		24		177		42.7937		3.53665		1356
397		397		0		188		13.3417		0		306
397		397		0		189		10.5251		0		75
397		397		0		190		1.879		0		8
398		0		398		0		0		0		54242
398		269		129		130		18.7715		2.49679		665
398		334		64		160		21.7296		2.51585		841
398		360		38		174		19.8584		2.64565		573
398		373		25		177		27.0327		3.13508		1279
399		0		399		0		0		0		54153
399		269		130		130		18.9556		2.50159		644
399		334		65		160		21.5642		2.49888		832
399		360		39		174		17.3622		2.49828		578
399		373		26		177		26.8721		3.10447		1246
399		399		0		191		8.2587		0		147
400		0		400		0		0		0		54450
400		269		131		130		18.6748		2.50924		655
400		334		66		160		22.0556		2.57994		828
400		360		40		174		17.5451		2.72941		482
400		373		27		177		26.7322		2.99154		1185
401		0		401		0		0		0		53383
401		269		132		130		19.7922		2.53427		764
401		334		67		160		23.0017		2.66102		929
401		360		41		174		18.9068		2.71167		654
401		373		28		177		27.1016		3.09819		1337
401		401		0		192		14.3003		0		393
401		401		0		193		8.92903		0		140
402		0		402		0		0		0		54536
402		269		133		130		18.9408		2.56811		619
402		334		68		160		22.0463		2.5736		836
402		360		42		174		18.1918		2.83944		426
402		373		29		177		26.2702		2.89944		1183
403		0		403		0		0		0		54656
403		269		134		130		18.793		2.64182		605
403		334		69		160		23.1327		2.74164		853
403		360		43		174		13.3236		2.38174		318
403		373		30		177		25.5613		2.90792		1168
404		0		404		0		0		0		54793
404		269		135		130		18.6525		2.63902		575
404		334		70		160		22.9104		2.69555		868
404		360		44		174		14.2128		3.91399		187
404		373		31		177		24.9533		2.90599		1177
405		0		405		0		0		0		54105
405		269		136		130		19.7522		2.76292		691
405		334		71		160		24.3748		2.79951		946
405		360		45		174		14.8316		4.59593		177
405		373		32		177		26.1014		2.86487		1315
405		405		0		194		14.3003		0		363
405		405		0		195		1.41421		0		3
406		0		406		0		0		0		54964
406		269		137		130		19.0826		2.55195		549
406		334		72		160		23.272		2.71085		874
406		360		46		174		13.8911		8.01337		21
406		373		33		177		24.936		2.7963		1152
406		405		1		194		8.5482		0		6
406		406		0		196		10.4433		0		34
407		0		407		0		0		0		54891
407		269		138		130		18.4526		2.77722		517
407		334		73		160		22.5768		2.61971		857
407		360		47		174		12.732		7.15368		56
407		373		34		177		23.8161		2.74912		1160
407		406		1		196		10.0044		0		119
408		0		408		0		0		0		54904
408		269		139		130		17.9832		2.73156		508
408		334		74		160		22.027		2.62902		825
408		360		48		174		10.0358		3.3114		118
408		373		35		177		23.5414		2.75369		1131
408		406		2		196		7.86366		2.53044		114
409		0		409		0		0		0		54069
409		269		140		130		19.7871		2.88587		587
409		334		75		160		22.9421		2.67764		951
409		373		36		177		24.8682		2.7145		1290
409		406		3		196		11.3211		3.43		259
409		409		0		197		33.9085		0		71
409		409		0		198		14.3003		0		362
409		409		0		199		3.53553		0		11
410		0		410		0		0		0		54994
410		269		141		130		17.7492		2.57041		448
410		334		76		160		21.7258		2.60733		824
410		373		37		177		23.5345		2.79375		1097
410		406		4		196		10.6568		2.4596		237
411		0		411		0		0		0		54977
411		269		142		130		16.4338		2.68358		390
411		334		77		160		21.154		2.55465		848
411		373		38		177		22.9624		2.7784		1101
411		406		5		196		11.7877		2.46197		284
412		0		412		0		0		0		54908
412		269		143		130		16.6629		2.76727		416
412		334		78		160		20.8218		2.49994		857
412		373		39		177		23.005		2.77776		1074
412		406		6		196		14.7179		2.80433		345
413		0		413		0		0		0		53988
413		269		144		130		17.0728		2.70755		459
413		334		79		160		21.1413		2.59296		940
413		373		40		177		24.2952		2.91792		1263
413		406		7		196		15.0576		2.78542		446
413		413		0		200		7.2361		0		118
413		413		0		201		17.2047		0		386
414		0		414		0		0		0		54909
414		269		145		130		17.1702		2.79822		370
414		334		80		160		21.0313		2.51043		857
414		373		41		177		23.1858		2.39397		1147
414		406		8		196		14.0649		2.46309		317
415		0		415		0		0		0		54941
415		269		146		130		14.7459		2.52399		323
415		334		81		160		21.0279		2.49768		830
415		373		42		177		24.2766		2.47134		1124
415		406		9		196		16.0354		2.97051		382
416		0		416		0		0		0		54871
416		269		147		130		14.3163		2.5857		292
416		334		82		160		20.6241		2.48079		879
416		373		43		177		25.7626		2.6547		1166
416		406		10		196		16.2946		2.7193		389
416		416		0		202		1.11803		0		3
417		0		417		0		0		0		53627
417		269		148		130		15.2351		2.73		375
417		334		83		160		21.4536		2.55274		945
417		373		44		177		27.3666		2.75587		1319
417		406		11		196		19.7505		3.242		661
417		417		0		203		10.1242		0		127
417		417		0		204		9.23273		0		176
417		417		0		205		17.2047		0		370
418		0		418		0		0		0		54708
418		269		149		130		14.1287		2.32985		241
418		334		84		160		21.3726		2.52472		878
418		373		45		177		25.9009		2.60781		1121
418		406		12		196		18.4888		2.63635		591
418		417		1		203		5.67639		2.06753		56
418		418		0		206		2.23607		0		5
419		0		419		0		0		0		54741
419		269		150		130		13.8119		2.69348		247
419		334		85		160		21.4817		2.53421		849
419		373		46		177		25.6873		2.66544		1144
419		406		13		196		18.3609		2.68715		619
420		0		420		0		0		0		54831
420		269		151		130		10.8784		2.32123		160
420		334		86		160		21.7172		2.57325		851
420		373		47		177		25.726		2.65446		1127
420		406		14		196		18.2148		2.62091		631
421		0		421		0		0		0		53730
421		269		152		130		15.6154		3.24848		261
421		334		87		160		22.6124		2.65137		933
421		373		48		177		26.595		2.70809		1261
421		406		15		196		22.2754		2.78649		858
421		421		0		207		7.2111		0		117
421		421		0		208		12.24		0		373
421		421		0		209		11		0		67
422		0		422		0		0		0		54799
422		269		153		130		10.6978		2.2353		106
422		334		88		160		22.1931		2.63883		852
422		373		49		177		25.3477		2.59183		1102
422		406		16		196		20.3365		2.3934		734
422		421		1		207		4.07008		1.22214		7
423		0		423		0		0		0		54769
423		269		154		130		7.71734		2.09859		86
423		334		89		160		21.9726		2.60378		858
423		373		50		177		25.1938		2.6657		1071
423		406		17		196		21.1066		2.47717		816
424		0		424		0		0		0		54763
424		334		90		160		21.7323		2.5697		827
424		373		51		177		25.0867		2.638		1076
424		406		18		196		20.7789		2.42137		787
424		424		0		210		8.47114		0		147
425		0		425		0		0		0		53916
425		334		91		160		22.0049		2.61346		913
425		373		52		177		25.8473		2.64264		1198
425		406		19		196		24.386		2.62846		1083
425		424		1		210		7.94997		2.26152		165
425		425		0		211		16.6433		0		325
426		0		426		0		0		0		54753
426		334		92		160		21.9151		2.62169		825
426		373		53		177		25.293		2.68247		1009
426		406		20		196		24.6028		2.42139		948
426		426		0		212		11.8242		0		65
427		0		427		0		0		0		54546
427		334		93		160		22.5155		2.69474		844
427		373		54		177		25.1244		2.66935		1027
427		406		21		196		26.2691		2.72206		1023
427		426		1		212		11.5918		0		160
428		0		428		0		0		0		54565
428		334		94		160		22.8872		2.73579		832
428		373		55		177		25.029		2.6534		989
428		406		22		196		25.842		2.66095		1024
428		426		2		212		12.4574		3.29439		177
428		428		0		213		4.2		0		13
429		0		429		0		0		0		53369
429		334		95		160		41.9516		5.12839		931
429		373		56		177		24.8496		2.61074		1130
429		406		23		196		26.8568		2.59808		1353
429		426		3		212		14.0311		3.55972		296
429		428		1		213		8.53568		0		134
429		429		0		214		12.9385		0		376
429		429		0		215		34.4589		0		11
430		0		430		0		0		0		54325
430		334		96		160		22.7029		2.71645		831
430		373		57		177		23.8482		2.65448		955
430		406		24		196		26.577		2.50707		1150
430		426		4		212		16.7487		3.05313		339
431		0		431		0		0		0		54306
431		334		97		160		22.21		2.62289		832
431		373		58		177		24.8249		2.63208		980
431		406		25		196		25.9296		2.5745		1091
431		426		5		212		17.1763		3.16126		376
431		431		0		216		1.5		0		3
431		431		0		217		4.01386		0		12
432		0		432		0		0		0		54257
432		334		98		160		22.1669		2.58532		847
432		373		59		177		24.3329		2.75495		950
432		406		26		196		25.6411		2.58974		1122
432		426		6		212		18.8241		3.03372		424
433		0		433		0		0		0		53275
433		334		99		160		37.2017		4.58016		918
433		373		60		177		26.5277		2.80522		1160
433		406		27		196		26.996		2.6267		1201
433		426		7		212		41.0371		6.3738		679
433		433		0		218		16.7108		0		316
433		433		0		219		6.90335		0		51
434		0		434		0		0		0		54091
434		334		100		160		21.8578		2.53085		836
434		373		61		177		25.2909		2.68591		975
434		406		28		196		21.5368		2.3794		934
434		426		8		212		22.8338		3.00062		764
435		0		435		0		0		0		54027
435		334		101		160		21.4096		2.5559		804
435		373		62		177		25.3292		2.80801		982
435		406		29		196		20.647		2.36965		982
435		426		9		212		23.7053		2.94921		805
436		0		436		0		0		0		54041
436		334		102		160		21.3283		2.57765		831
436		373		63		177		25.4033		2.78352		935
436		406		30		196		20.7454		2.31555		927
436		426		10		212		23.6782		2.93934		866
437		0		437		0		0		0		53232
437		334		103		160		42.7436		5.09178		905
437		373		64		177		26.8757		2.90075		1044
437		406		31		196		23.2896		2.54208		1101
437		426		11		212		33.6673		2.98617		1008
437		437		0		220		7.28011		0		57
437		437		0		221		10		0		174
437		437		0		222		9.05539		0		79
438		0		438		0		0		0		54021
438		334		104		160		20.7813		2.49384		814
438		373		65		177		25.9434		2.97297		861
438		406		32		196		22.0231		2.47981		886
438		426		12		212		25.1008		2.98035		1018
439		0		439		0		0		0		53997
439		334		105		160		20.6505		2.49377		807
439		373		66		177		26.2525		3.04238		880
439		406		33		196		20.7602		2.51671		846
439		426		13		212		25.7198		2.88919		1070
440		0		440		0		0		0		53979
440		334		106		160		20.2458		2.45163		803
440		373		67		177		25.7797		2.95332		901
440		406		34		196		20.4046		2.39475		821
440		426		14		212		25.4825		2.87386		1096
441		0		441		0		0		0		53208
441		334		107		160		20.924		2.49276		892
441		373		68		177		26.4993		2.88981		1107
441		406		35		196		23.9672		2.70916		1094
441		426		15		212		25.8928		2.95986		1230
441		441		0		223		10.198		0		69
442		0		442		0		0		0		53961
442		334		108		160		21.0638		2.55403		799
442		373		69		177		24.3454		2.53581		998
442		406		36		196		21.0796		2.21228		686
442		426		16		212		26.8032		2.86037		1156
443		0		443		0		0		0		53955
443		334		109		160		20.729		2.5338		812
443		373		70		177		24.0341		2.50048		990
443		406		37		196		17.9763		2.4534		654
443		426		17		212		26.3573		2.4296		1189
444		0		444		0		0		0		54067
444		334		110		160		21.1212		2.55486		777
444		373		71		177		24.3839		2.57034		958
444		406		38		196		18.6748		2.33645		623
444		426		18		212		26.5743		2.79747		1175
445		0		445		0		0		0		53442
445		334		111		160		31.4784		3.94233		875
445		373		72		177		24.9587		2.6102		1033
445		406		39		196		24.3343		3.05214		893
445		426		19		212		42.5997		4.65801		1281
445		445		0		224		9.25126		0		76
446		0		446		0		0		0		54025
446		334		112		160		20.312		2.46546		793
446		373		73		177		24.0832		2.54957		938
446		406		40		196		21.2468		2.58841		637
446		426		20		212		27.1132		3.11012		1207
447		0		447		0		0		0		54139
447		334		113		160		20.7614		2.52449		789
447		373		74		177		24.8203		2.73265		982
447		406		41		196		19.378		2.58053		469
447		426		21		212		27.8678		3.14414		1221
448		0		448		0		0		0		54186
448		334		114		160		20.8099		2.56664		776
448		373		75		177		24.5005		2.65968		993
448		406		42		196		20.9513		3.49254		337
448		426		22		212		28.1418		3.10902		1308
449		0		449		0		0		0		53284
449		334		115		160		21.5211		2.63275		844
449		373		76		177		24.6626		2.64036		1136
449		406		43		196		20.3378		3.09068		686
449		426		23		212		28.5662		3.13438		1451
449		449		0		225		21.2562		0		146
449		449		0		226		8.76554		0		53
450		0		450		0		0		0		54122
450		334		116		160		20.6255		2.54249		770
450		373		77		177		23.8417		2.59473		1003
450		406		44		196		16.4595		2.25902		400
450		426		24		212		27.9183		3.02192		1296
450		449		1		225		20.7766		4.90094		9
451		0		451		0		0		0		54628
451		334		117		160		20.8179		2.61915		755
451		373		78		177		23.7179		2.60226		961
451		406		45		196		13.8145		4.31101		30
451		426		25		212		26.8334		2.90036		787
451		449		2		225		20.7766		4.90094		439
452		0		452		0		0		0		54636
452		334		118		160		20.3744		2.54993		753
452		373		79		177		22.9948		2.55847		961
452		406		46		196		15.4928		5.42369		38
452		426		26		212		22.4953		3.07795		667
452		449		3		225		20.6288		4.71984		545
453		0		453		0		0		0		54111
453		334		119		160		21.3864		2.67711		828
453		373		80		177		23.7161		2.57579		1043
453		406		47		196		19.6875		9.76888		190
453		426		27		212		22.5153		2.98658		719
453		449		4		225		36.0724		5.24867		709
454		0		454		0		0		0		54756
454		334		120		160		20.7772		2.64066		741
454		373		81		177		22.2147		2.54716		891
454		406		48		196		11.6716		1.85378		3
454		426		28		212		20.1236		2.99793		673
454		449		5		225		19.4302		3.69049		536
455		0		455		0		0		0		54687
455		334		121		160		20.6139		2.646		740
455		373		82		177		22.3403		2.54612		952
455		426		29		212		20.5037		2.896		624
455		449		6		225		21.1107		3.6456		597
456		0		456		0		0		0		54761
456		334		122		160		19.4273		2.45623		719
456		373		83		177		22.1076		2.49621		920
456		426		30		212		20.5999		3.04631		602
456		449		7		225		20.3139		3.53272		598
457		0		457		0		0		0		54306
457		334		123		160		21.7318		2.83724		811
457		373		84		177		23.0562		2.51407		1074
457		426		31		212		18.5216		2.63738		668
457		449		8		225		20.4889		3.65558		661
457		457		0		227		7.625		0		66
457		457		0		228		3.28824		0		14
458		0		458		0		0		0		54789
458		334		124		160		20.3837		2.59446		714
458		373		85		177		22.6629		2.49187		929
458		426		32		212		17.9977		2.41456		638
458		449		9		225		19.6159		3.43412		530
459		0		459		0		0		0		54794
459		334		125		160		18.0945		2.43364		698
459		373		86		177		21.9649		2.44802		943
459		426		33		212		18.0607		2.43064		638
459		449		10		225		19.614		3.54409		527
460		0		460		0		0		0		54688
460		334		126		160		21.7415		2.85271		728
460		373		87		177		22.3442		2.46832		962
460		426		34		212		18.0826		2.47056		627
460		449		11		225		19.0611		3.58787		517
460		460		0		229		5.73241		0		76
460		460		0		230		1		0		2
461		0		461		0		0		0		53839
461		334		127		160		34.4888		4.2185		918
461		373		88		177		22.94		2.67801		1075
461		426		35		212		20.1987		3.08649		696
461		449		12		225		20.1216		3.66392		591
461		460		1		229		35.18		8.71771		196
461		461		0		231		11.2322		0		285
462		0		462		0		0		0		54776
462		334		128		160		19.6738		2.48873		706
462		373		89		177		22.6341		2.51075		981
462		426		36		212		19.576		2.57858		635
462		449		13		225		20.1216		3.66392		502
463		0		463		0		0		0		54737
463		334		129		160		20.185		2.6357		731
463		373		90		177		22.7402		2.47883		977
463		426		37		212		18.4914		2.54704		637
463		449		14		225		18.935		3.00919		518
464		0		464		0		0		0		54743
464		334		130		160		19.8556		2.57522		709
464		373		91		177		23.2854		2.55717		966
464		426		38		212		19.0284		2.53528		651
464		449		15		225		18.8956		2.67042		531
465		0		465		0		0		0		54039
465		334		131		160		40.4679		4.85391		1135
465		373		92		177		23.8123		2.54167		1085
465		426		39		212		19.679		2.56556		727
465		449		16		225		19.449		2.86166		595
465		465		0		232		3.60555		0		19
466		0		466		0		0		0		54780
466		334		132		160		22.8241		2.2217		708
466		373		93		177		23.8626		2.67714		927
466		426		40		212		18.7966		2.51068		669
466		449		17		225		18.0758		2.57994		516
467		0		467		0		0		0		54738
467		334		133		160		18.8864		2.42231		703
467		373		94		177		23.5774		2.64665		982
467		426		41		212		19.2263		2.55872		640
467		449		18		225		18.9801		2.90852		532
467		467		0		233		2		0		5
468		0		468		0		0		0		54789
468		334		134		160		19.0021		2.5052		701
468		373		95		177		22.7517		2.49099		961
468		426		42		212		19.0912		2.63234		618
468		449		19		225		19.1029		2.88688		531
469		0		469		0		0		0		53805
469		334		135		160		19.875		2.59206		784
469		373		96		177		23.5513		2.53564		1074
469		426		43		212		20.3558		2.70842		695
469		449		20		225		20.8375		3.05741		590
469		469		0		234		20.309		0		377
469		469		0		235		19.7231		0		275
470		0		470		0		0		0		54706
470		334		136		160		18.8634		2.48136		694
470		373		97		177		23.2007		2.56112		953
470		426		44		212		19.9102		2.65595		627
470		449		21		225		19.2257		2.85776		519
470		469		1		234		15.7509		2.17606		101
471		0		471		0		0		0		54767
471		334		137		160		18.9588		2.52373		669
471		373		98		177		23.4694		2.57479		946
471		426		45		212		18.9883		2.84042		575
471		449		22		225		20.2975		3.0577		545
471		469		2		234		7.51897		2.67086		98
472		0		472		0		0		0		54704
472		334		138		160		18.5336		2.51503		693
472		373		99		177		23.0352		2.53312		956
472		426		46		212		18.9916		2.79265		546
472		449		23		225		19.7662		2.87312		575
472		469		3		234		7.908		2.53731		126
473		0		473		0		0		0		54083
473		334		139		160		19.5829		2.52392		765
473		373		100		177		23.9327		2.55975		1061
473		426		47		212		20.7188		2.85211		618
473		449		24		225		20.2421		2.77116		611
473		469		4		234		12.5156		3.19836		335
473		473		0		236		8.27983		0		106
473		473		0		237		3.45733		0		21
474		0		474		0		0		0		54629
474		334		140		160		18.7915		2.44515		670
474		373		101		177		23.8167		2.61397		955
474		426		48		212		19.1064		2.64295		532
474		449		25		225		19.8054		2.76385		547
474		469		5		234		12.5398		2.39386		267
475		0		475		0		0		0		54707
475		334		141		160		18.7222		2.48908		684
475		373		102		177		24.4578		2.72595		909
475		426		49		212		19.5963		2.88977		515
475		449		26		225		19.1578		2.76887		544
475		469		6		234		14.4643		2.94972		241
476		0		476		0		0		0		54803
476		334		142		160		18.1465		2.45375		622
476		373		103		177		24.3421		2.71345		959
476		426		50		212		18.882		2.85799		508
476		449		27		225		19.3431		2.74704		547
476		469		7		234		11.2109		2.7573		161
477		0		477		0		0		0		53757
477		334		143		160		20.146		2.7164		748
477		373		104		177		23.9917		2.54182		1044
477		426		51		212		20.1702		2.80363		600
477		449		28		225		19.9276		3.37123		594
477		469		8		234		21.4276		4.53149		452
477		477		0		238		10.1729		0		153
477		477		0		239		12.7135		0		252
478		0		478		0		0		0		54645
478		334		144		160		18.7205		2.44794		651
478		373		105		177		23.5479		2.57452		943
478		426		52		212		18.6016		2.66221		508
478		449		29		225		18.7448		2.48015		479
478		469		9		234		17.3709		2.84997		374
479		0		479		0		0		0		54538
479		334		145		160		18.4506		2.54287		658
479		373		106		177		24.0658		2.63501		927
479		426		53		212		17.3642		2.76303		511
479		449		30		225		17.4121		3.3714		527
479		469		10		234		17.7969		3.02259		439
480		0		480		0		0		0		54500
480		334		146		160		18.949		2.54437		662
480		373		107		177		24.0644		2.65793		945
480		426		54		212		17.5689		2.68839		514
480		449		31		225		17.0369		3.0159		490
480		469		11		234		19.2545		3.00067		489
481		0		481		0		0		0		53612
481		334		147		160		20.3454		2.67738		753
481		373		108		177		24.3527		2.59867		1043
481		426		55		212		18.4055		2.64845		584
481		449		32		225		18.6248		3.45631		610
481		469		12		234		20.0251		2.87028		746
481		481		0		240		7.51696		0		128
481		481		0		241		7.34091		0		88
481		481		0		242		23.3327		0		36
482		0		482		0		0		0		54405
482		334		148		160		19.2609		2.63217		659
482		373		109		177		23.5476		2.47954		940
482		426		56		212		18.0902		2.58402		541
482		449		33		225		17.4742		3.18553		476
482		469		13		234		19.3088		2.59151		579
483		0		483		0		0		0		54381
483		334		149		160		19.1104		2.57175		657
483		373		110		177		23.499		2.61629		911
483		426		57		212		17.5104		2.52758		523
483		449		34		225		17.5484		2.62664		491
483		469		14		234		19.8975		2.43881		637
484		0		484		0		0		0		54350
484		334		150		160		20.3664		2.83575		666
484		373		111		177		22.9552		2.57277		942
484		426		58		212		16.972		2.51733		483
484		449		35		225		17.9585		3.11331		501
484		469		15		234		21.9183		2.56113		629
484		484		0		243		3.60555		0		29
485		0		485		0		0		0		53673
485		334		151		160		26.1129		3.34667		782
485		373		112		177		23.3106		2.50267		1027
485		426		59		212		18.1961		2.69807		568
485		449		36		225		19.4227		3.36905		560
485		469		16		234		24.0793		2.98024		918
485		485		0		244		6.24887		0		72
486		0		486		0		0		0		54187
486		334		152		160		19.5418		2.50458		647
486		373		113		177		22.4308		2.45479		929
486		426		60		212		17.8873		2.6683		545
486		449		37		225		17.3331		3.25344		469
486		469		17		234		22.2382		2.50386		823
487		0		487		0		0		0		54254
487		334		153		160		18.8697		2.6992		619
487		373		114		177		22.7341		2.54778		891
487		426		61		212		16.7622		2.49029		500
487		449		38		225		16.7911		3.07145		480
487		469		18		234		21.9665		2.53901		856
488		0		488		0		0		0		54216
488		334		154		160		19.2513		2.67288		644
488		373		115		177		22.3314		2.50329		915
488		426		62		212		17.4734		2.55744		504
488		449		39		225		18.2128		3.07892		487
488		469		19		234		23.9064		2.70798		834
489		0		489		0		0		0		53583
489		334		155		160		41.4578		5.3973		768
489		373		116		177		22.8724		2.52368		997
489		426		63		212		18.6512		2.68948		566
489		449		40		225		18.5273		3.18373		528
489		469		20		234		23.3511		2.59602		1044
489		489		0		245		6.64662		0		30
489		489		0		246		16.2628		0		76
489		489		0		247		3		0		8
490		0		490		0		0		0		54295
490		334		156		160		19.0432		2.67804		620
490		373		117		177		22.0995		2.45827		908
490		426		64		212		18.0193		2.40823		524
490		449		41		225		18.5273		3.18373		415
490		469		21		234		21.7926		2.35166		834
490		489		1		246		12.104		5.68243		4
491		0		491		0		0		0		54312
491		334		157		160		17.5314		2.54732		434
491		373		118		177		22.6901		2.57497		863
491		426		65		212		16.0571		2.52052		501
491		449		42		225		16.7913		2.60567		455
491		469		22		234		21.2491		2.47309		823
491		489		2		246		13.6986		5.68243		212
492		0		492		0		0		0		54355
492		334		158		160		15.0178		2.43522		351
492		373		119		177		22.4597		2.56591		889
492		426		66		212		16.2151		2.46781		500
492		449		43		225		15.9909		2.58936		455
492		469		23		234		22.8848		2.41853		804
492		489		3		246		12.9604		3.06316		246
493		0		493		0		0		0		53600
493		334		159		160		15.0585		3.02646		362
493		373		120		177		22.9476		2.55664		991
493		426		67		212		17.3949		2.60152		557
493		449		44		225		16.1692		2.90095		505
493		469		24		234		24.4771		2.47704		1051
493		489		4		246		36.1983		8.02807		302
493		493		0		248		14.5673		0		232
494		0		494		0		0		0		54279
494		334		160		160		14.0521		2.72215		334
494		373		121		177		23.4644		2.69463		852
494		426		68		212		16.5038		2.3886		552
494		449		45		225		16.1428		2.59785		449
494		469		25		234		21.9702		2.3328		903
494		489		5		246		13.3575		2.97342		231
495		0		495		0		0		0		54278
495		334		161		160		14.2659		2.8298		286
495		373		122		177		23.0466		2.67224		869
495		426		69		212		18.019		2.56397		535
495		449		46		225		17.2582		2.85483		461
495		469		26		234		23.3103		2.43748		926
495		489		6		246		13.3575		2.99497		214
495		495		0		249		7.07107		0		31
496		0		496		0		0		0		54135
496		334		162		160		13.8211		3.13198		298
496		373		123		177		22.6636		2.60255		860
496		426		70		212		18.5512		2.60033		529
496		449		47		225		19.3887		3.10671		490
496		469		27		234		23.7627		2.35201		923
496		489		7		246		13.6134		3.11007		235
496		495		1		249		15.8631		0		130
497		0		497		0		0		0		53345
497		334		163		160		15.5663		3.08759		300
497		373		124		177		22.9464		2.62563		980
497		426		71		212		19.7562		2.70566		601
497		449		48		225		20.3197		2.97722		533
497		469		28		234		26.3263		2.45787		1073
497		489		8		246		15.8055		3.03839		270
497		495		2		249		15.7386		0		375
497		497		0		250		7.23543		0		117
497		497		0		251		3.5		0		6
498		0		498		0		0		0		54022
498		334		164		160		12.5559		2.37029		259
498		373		125		177		22.5049		2.63198		839
498		426		72		212		18.8894		2.53733		556
498		449		49		225		18.0532		2.73841		446
498		469		29		234		19.4962		2.2027		814
498		489		9		246		14.8041		2.71526		230
498		495		3		249		17.9069		5.1574		434
499		0		499		0		0		0		53983
499		334		165		160		10.8894		2.35097		217
499		373		126		177		22.193		2.56623		837
499		426		73		212		17.9152		2.42824		542
499		449		50		225		18.1516		2.82659		451
499		469		30		234		24.0495		2.71036		861
499		489		10		246		12.0781		2.55083		228
499		495		4		249		18.2907		4.14382		481
500		0		500		0		0		0		54088
500		334		166		160		11.3974		2.75598		201
500		373		127		177		22.3678		2.64374		835
500		426		74		212		18.0343		2.49422		483
500		449		51		225		17.4496		2.68479		457
500		469		31		234		22.499		2.47416		789
500		489		11		246		12.0781		2.55083		218
500		495		5		249		19.5948		3.81622		529
501		0		501		0		0		0		53426
501		334		167		160		11.6998		2.7063		236
501		373		128		177		23.5098		2.69027		949
501		426		75		212		18.0601		2.48046		530
501		449		52		225		19.1532		2.86202		518
501		469		32		234		24.1032		2.57028		927
501		489		12		246		11.1119		2.56701		231
501		495		6		249		21.5973		3.61633		666
501		501		0		252		8.1199		0		99
501		501		0		253		7.13507		0		18
502		0		502		0		0		0		54002
502		334		168		160		10.1467		2.32051		172
502		373		129		177		22.1775		2.51699		833
502		426		76		212		17.1731		2.46854		487
502		449		53		225		17.511		2.7583		451
502		469		33		234		21.4044		2.37893		771
502		489		13		246		10.0472		2.4756		171
502		495		7		249		21.5547		3.45957		713
503		0		503		0		0		0		54027
503		334		169		160		10.1097		2.55623		193
503		373		130		177		22.473		2.7197		803
503		426		77		212		17.2165		2.42947		493
503		449		54		225		17.5933		2.73104		473
503		469		34		234		20.978		2.62138		738
503		489		14		246		10.0472		2.55778		174
503		495		8		249		22.3066		3.34882		699
504		0		504		0		0		0		53907
504		334		170		160		9.77885		2.53668		167
504		373		131		177		22.7518		2.75124		853
504		426		78		212		16.4874		2.53761		483
504		449		55		225		17.4519		2.67745		486
504		469		35		234		21.1206		2.55717		715
504		489		15		246		9.23978		2.43278		166
504		495		9		249		23.4511		3.3494		823
505		0		505		0		0		0		53307
505		334		171		160		28.7674		7.60879		199
505		373		132		177		22.8824		2.6479		932
505		426		79		212		17.8541		2.59042		544
505		449		56		225		18.1735		3.00552		546
505		469		36		234		21.8285		2.62024		760
505		489		16		246		27.2858		6.11659		188
505		495		10		249		24.4119		3.28228		946
505		505		0		254		12.5477		0		178
506		0		506		0		0		0		54064
506		334		172		160		10.0002		2.04501		121
506		373		133		177		21.6785		2.64372		774
506		426		80		212		16.1525		2.39108		491
506		449		57		225		16.9923		2.57755		450
506		469		37		234		20.5061		2.71111		600
506		489		17		246		9.7971		2.41903		118
506		495		11		249		23.8012		3.07268		982
507		0		507		0		0		0		54014
507		334		173		160		8.67551		2.7282		119
507		373		134		177		22.9436		2.84493		833
507		426		81		212		17.1121		2.58827		503
507		449		58		225		17.246		2.64322		466
507		469		38		234		19.3568		2.86956		537
507		489		18		246		7.66744		2.45454		119
507		495		12		249		24.2071		3.06767		1009
508		0		508		0		0		0		54104
508		334		174		160		9.01739		2.93058		119
508		373		135		177		22.6303		2.7775		763
508		426		82		212		17.4105		2.6318		492
508		449		59		225		17.5392		2.60873		476
508		469		39		234		17.4151		2.69921		464
508		489		19		246		7.47575		2.4645		119
508		495		13		249		24.8279		3.12324		1063
509		0		509		0		0		0		53659
509		334		175		160		9.6261		3.15083		143
509		373		136		177		23.3344		2.73859		934
509		426		83		212		18.3134		2.65919		565
509		449		60		225		19.1166		2.96275		539
509		469		40		234		17.5396		2.81933		508
509		489		20		246		22.2345		5.99563		137
509		495		14		249		24.7012		2.92013		1115
510		0		510		0		0		0		54448
510		334		176		160		7.38196		2.79246		47
510		373		137		177		22.0708		2.59133		811
510		426		84		212		17.1251		2.46121		499
510		449		61		225		16.8548		2.78412		446
510		469		41		234		17.7175		2.90793		203
510		489		21		246		7.74128		1.88394		44
510		495		15		249		25.3792		2.54945		1102
511		0		511		0		0		0		54474
511		334		177		160		5.2793		0.377638		39
511		373		138		177		23.2607		2.88589		780
511		426		85		212		17.4469		2.55857		520
511		449		62		225		17.4742		2.73254		460
511		469		42		234		15.461		2.53537		168
511		489		22		246		6.35428		3.50627		38
511		495		16		249		25.9091		2.58424		1121
512		0		512		0		0		0		54514
512		334		178		160		4.17683		0.458266		26
512		373		139		177		22.5815		2.75965		816
512		426		86		212		17.6742		2.67344		499
512		449		63		225		18.254		2.72459		463
512		469		43		234		17.7579		4.15592		136
512		495		17		249		25.708		2.48255		1146
513		0		513		0		0		0		54018
513		373		140		177		24.1783		2.76776		931
513		426		87		212		18.8269		2.77701		559
513		449		64		225		19.7824		3.21527		530
513		469		44		234		12.3362		3.76937		211
513		495		18		249		26.0199		3.3529		1253
513		513		0		255		10.4403		0		98
514		0		514		0		0		0		54651
514		373		141		177		22.1097		2.69628		755
514		426		88		212		16.8678		2.58378		485
514		449		65		225		17.2177		2.94099		455
514		469		45		234		11.6308		2.50766		51
514		495		19		249		27.4566		3.28761		1203
515		0		515		0		0		0		54599
515		373		142		177		21.2381		2.63402		791
515		426		89		212		18.0458		2.81412		512
515		449		66		225		17.7878		2.76449		467
515		469		46		234		4.4022		1.61016		4
515		495		20		249		27.0159		3.29726		1221
515		515		0		256		1.79505		0		6
516		0		516		0		0		0		54621
516		373		143		177		22.3653		2.77706		789
516		426		90		212		17.9321		2.83662		497
516		449		67		225		18.1446		2.75503		470
516		495		21		249		26.9124		3.30946		1223
517		0		517		0		0		0		54059
517		373		144		177		22.6998		2.68849		905
517		426		91		212		17.7212		2.73902		548
517		449		68		225		18.5796		3.17173		516
517		495		22		249		27.9255		3.30523		1352
517		517		0		257		8.36841		0		141
517		517		0		258		7.07107		0		79
518		0		518		0		0		0		54719
518		373		145		177		20.6875		2.474		782
518		426		92		212		16.5223		2.4248		482
518		449		69		225		17.6781		2.66772		447
518		495		23		249		27.0278		3.25202		1170
519		0		519		0		0		0		54733
519		373		146		177		21.7938		2.73075		747
519		426		93		212		16.6979		2.62741		477
519		449		70		225		17.4017		2.62785		484
519		495		24		249		25.7596		3.19084		1159
520		0		520		0		0		0		54719
520		373		147		177		20.4362		2.54472		764
520		426		94		212		16.7846		2.66511		469
520		449		71		225		17.1902		2.57827		476
520		495		25		249		25.7356		3.13788		1172
521		0		521		0		0		0		54370
521		373		148		177		21.1551		2.58468		857
521		426		95		212		17.8552		2.70079		528
521		449		72		225		18.1262		2.65256		517
521		495		26		249		26.3948		3.19141		1278
521		521		0		259		2.06155		0		8
521		521		0		260		8.06226		0		42
522		0		522		0		0		0		54794
522		373		149		177		20.8195		2.60822		744
522		426		96		212		15.6831		2.4864		476
522		449		73		225		16.4831		2.43648		458
522		495		27		249		25.9422		2.99406		1128
523		0		523		0		0		0		54803
523		373		150		177		19.7227		2.54234		722
523		426		97		212		16.1285		2.64079		473
523		449		74		225		16.8113		2.60824		485
523		495		28		249		23.8673		3.06659		1117
524		0		524		0		0		0		54844
524		373		151		177		20.7676		2.66509		704
524		426		98		212		15.6758		2.42271		468
524		449		75		225		15.9538		2.58223		477
524		495		29		249		23.6896		3.055		1107
525		0		525		0		0		0		54263
525		373		152		177		21.7917		2.72287		857
525		426		99		212		16.3431		2.57894		515
525		449		76		225		16.7282		2.54776		516
525		495		30		249		25.3446		3.04054		1210
525		525		0		261		28.627		0		81
525		525		0		262		10.0328		0		158
526		0		526		0		0		0		54865
526		373		153		177		20.5111		2.62704		665
526		426		100		212		15.4271		2.44837		493
526		449		77		225		16.3234		2.64761		461
526		495		31		249		24.1647		2.96859		1116
527		0		527		0		0		0		54803
527		373		154		177		20.5152		2.64716		734
527		426		101		212		16.4445		2.7469		469
527		449		78		225		15.8887		2.64301		478
527		495		32		249		23.8247		3.00575		1116
528		0		528		0		0		0		54873
528		373		155		177		20.3245		2.61817		708
528		426		102		212		14.9214		2.3405		484
528		449		79		225		14.7033		2.46786		438
528		495		33		249		24.0801		3.0084		1097
529		0		529		0		0		0		54890
529		373		156		177		20.4133		2.58551		698
529		426		103		212		15.0665		2.50309		460
529		449		80		225		15.4087		2.56203		453
529		495		34		249		24.2639		3.01415		1099
530		0		530		0		0		0		54186
530		373		157		177		22.0161		2.74215		830
530		426		104		212		17.9664		2.54367		534
530		449		81		225		17.4851		2.87012		502
530		495		35		249		24.8944		3.1011		1192
530		530		0		263		11.5963		0		277
530		530		0		264		8.43274		0		78
530		530		0		265		0		0		1
531		0		531		0		0		0		54593
531		373		158		177		22.2176		2.77411		730
531		426		105		212		15.0755		2.46294		484
531		449		82		225		15.5157		2.63799		413
531		495		36		249		23.7006		2.45981		1110
531		530		1		263		10.926		2.31818		270
532		0		532		0		0		0		54566
532		373		159		177		19.9904		2.53076		710
532		426		106		212		14.8367		2.33985		482
532		449		83		225		14.7151		2.61518		401
532		495		37		249		23.5837		2.4212		1119
532		530		2		263		12.1138		2.32223		322
533		0		533		0		0		0		54544
533		373		160		177		23.353		3.10705		723
533		426		107		212		16.5675		2.57315		484
533		449		84		225		15.8871		2.71715		428
533		495		38		249		24.3606		2.53742		1118
533		530		3		263		11.2229		2.3472		300
533		533		0		266		1.11803		0		3
534		0		534		0		0		0		53950
534		373		161		177		22.4575		2.74887		861
534		426		108		212		20.9933		3.3412		537
534		449		85		225		17.3037		2.78685		466
534		495		39		249		25.4877		2.58404		1228
534		530		4		263		13.344		2.5068		423
534		534		0		267		9.05539		0		91
534		534		0		268		7.03356		0		44
535		0		535		0		0		0		54541
535		373		162		177		22.7896		2.9457		661
535		426		109		212		15.8179		2.25126		485
535		449		86		225		15.1041		2.46769		397
535		495		40		249		25.8633		2.70084		1132
535		530		5		263		13.4758		2.29548		384
536		0		536		0		0		0		54437
536		373		163		177		22.5616		2.92823		757
536		426		110		212		15.9665		2.68317		431
536		449		87		225		15.7705		2.67185		410
536		495		41		249		25.7367		2.68863		1106
536		530		6		263		14.3084		2.48145		459
537		0		537		0		0		0		54443
537		373		164		177		21.1283		2.67156		740
537		426		111		212		15.7944		2.5768		506
537		449		88		225		15.5643		2.67667		415
537		495		42		249		25.3415		2.6425		1099
537		530		7		263		15.0326		2.58942		397
538		0		538		0		0		0		53885
538		373		165		177		21.7156		2.73413		859
538		426		112		212		16.807		2.4449		549
538		449		89		225		17.7115		2.87006		440
538		495		43		249		26.7748		3.01312		1193
538		530		8		263		17.8035		2.91049		642
538		538		0		269		5.75202		0		25
538		538		0		270		1.88679		0		7
539		0		539		0		0		0		54481
539		373		166		177		21.0537		2.80312		651
539		426		113		212		16.8789		2.52758		451
539		449		90		225		16.7149		2.6789		398
539		495		44		249		26.418		2.74733		1100
539		530		9		263		17.6107		2.73708		519
540		0		540		0		0		0		54297
540		373		167		177		20.777		2.73169		734
540		426		114		212		15.9893		2.61226		482
540		449		91		225		16.3265		2.63999		412
540		495		45		249		26.141		2.69776		1113
540		530		10		263		18.935		2.84758		561
540		540		0		271		0		0		1
541		0		541		0		0		0		54404
541		373		168		177		21.1216		2.68942		714
541		426		115		212		14.7975		2.46325		401
541		449		92		225		14.4836		2.57719		363
541		495		46		249		25.3908		2.62648		1082
541		530		11		263		19.4348		2.78539		636
542		0		542		0		0		0		53774
542		373		169		177		22.1525		2.80627		835
542		426		116		212		17.8943		2.78889		535
542		449		93		225		17.3754		2.9456		443
542		495		47		249		26.1368		2.67781		1159
542		530		12		263		20.7714		2.6736		827
542		542		0		272		3.53553		0		23
542		542		0		273		2		0		4
543		0		543		0		0		0		54248
543		373		170		177		21.2483		2.77524		678
543		426		117		212		16.1735		2.44066		483
543		449		94		225		35.6948		6.28017		380
543		495		48		249		25.3075		2.6383		1055
543		530		13		263		20.378		2.54611		756
544		0		544		0		0		0		54363
544		373		171		177		20.9162		2.79046		619
544		426		118		212		15.6596		2.8741		409
544		449		95		225		15.9946		2.7529		390
544		495		49		249		25.5766		2.66561		1049
544		530		14		263		19.9843		2.45277		770
545		0		545		0		0		0		54160
545		373		172		177		21.4851		2.93201		703
545		426		119		212		16.9716		2.68076		469
545		449		96		225		16.6862		2.87697		415
545		495		50		249		25.161		2.65003		1038
545		530		15		263		21.9424		2.52616		815
546		0		546		0		0		0		53740
546		373		173		177		21.6609		2.81284		767
546		426		120		212		17.2473		2.73746		507
546		449		97		225		17.1279		2.75071		459
546		495		51		249		25.4368		2.9324		1113
546		530		16		263		24.2885		2.567		996
546		546		0		274		3.60555		0		8
546		546		0		275		38.0789		0		10
547		0		547		0		0		0		54334
547		373		174		177		20.6622		2.76284		650
547		426		121		212		15.8554		2.48002		424
547		449		98		225		16.6743		2.6565		388
547		495		52		249		25.404		2.82312		935
547		530		17		263		22.6638		2.47554		869
548		0		548		0		0		0		54389
548		373		175		177		18.7005		2.74032		530
548		426		122		212		16.1822		2.60798		446
548		449		99		225		17.1033		2.68628		419
548		495		53		249		25.0866		2.70155		966
548		530		18		263		22.3213		2.45863		850
549		0		549		0		0		0		54200
549		373		176		177		19.7585		2.7796		642
549		426		123		212		14.9747		2.50199		383
549		449		100		225		16.0609		2.54287		406
549		495		54		249		25.5702		2.8087		978
549		530		19		263		23.1475		2.55183		862
549		549		0		276		18.7328		0		129
550		0		550		0		0		0		53198
550		373		177		177		19.9873		2.69617		672
550		426		124		212		17.1623		2.85803		496
550		449		101		225		17.022		2.86484		448
550		495		55		249		26.1054		3.10828		1148
550		530		20		263		23.6075		2.57852		1052
550		549		1		276		19.3071		3.73653		291
550		550		0		277		32.2762		0		263
550		550		0		278		7.07107		0		32
551		0		551		0		0		0		54132
551		373		178		177		18.4625		2.59251		589
551		426		125		212		15.6564		2.50557		403
551		449		102		225		16.5635		2.41466		389
551		495		56		249		26.026		2.70505		969
551		530		21		263		22.5756		2.56111		865
551		549		2		276		14.9573		2.78181		253
552		0		552		0		0		0		54128
552		373		179		177		17.622		2.63849		494
552		426		126		212		13.9681		2.59138		391
552		449		103		225		14.6631		2.67926		373
552		495		57		249		25.0148		2.70425		972
552		530		22		263		22.0157		2.47766		883
552		549		3		276		16.9024		2.99625		359
553		0		553		0		0		0		54043
553		373		180		177		17.4218		2.65421		536
553		426		127		212		15.9959		2.85687		403
553		449		104		225		15.9252		2.66417		394
553		495		58		249		24.4585		2.66252		971
553		530		23		263		22.3604		2.584		889
553		549		4		276		15.9833		2.70493		364
554		0		554		0		0		0		53379
554		373		181		177		18.9086		2.78046		578
554		426		128		212		15.5364		2.696		487
554		449		105		225		16.5913		2.70572		415
554		495		59		249		25.1225		2.772		1075
554		530		24		263		23.9418		2.56835		1076
554		549		5		276		19.9246		2.68434		490
554		554		0		279		7.10901		0		100
555		0		555		0		0		0		54070
555		373		182		177		17.0301		2.51884		473
555		426		129		212		15.4094		2.33635		426
555		449		106		225		15.6693		2.6486		369
555		495		60		249		24.4222		2.68972		954
555		530		25		263		22.832		2.6148		838
555		549		6		276		17.7529		2.63285		470
556		0		556		0		0		0		54010
556		373		183		177		16.2496		2.57371		437
556		426		130		212		15.7174		2.76779		383
556		449		107		225		15.5407		2.60352		377
556		495		61		249		24.5671		2.70315		946
556		530		26		263		23.0701		2.56145		861
556		549		7		276		18.4245		2.84807		577
556		556		0		280		3.07739		0		9
557		0		557		0		0		0		53953
557		373		184		177		16.9068		2.71692		452
557		426		131		212		14.8586		2.65299		423
557		449		108		225		14.0017		2.62473		321
557		495		62		249		24.1954		2.69051		954
557		530		27		263		22.0902		2.46557		830
557		549		8		276		20.7112		2.76934		667
558		0		558		0		0		0		53393
558		373		185		177		16.5483		2.61078		485
558		426		132		212		16.8025		2.68568		509
558		449		109		225		16.8796		2.97523		419
558		495		63		249		24.136		2.74154		1032
558		530		28		263		23.8779		2.56462		950
558		549		9		276		40.276		5.32843		810
558		558		0		281		1		0		2
559		0		559		0		0		0		54024
559		373		186		177		16.1463		2.48148		400
559		426		133		212		15.5252		2.59199		377
559		449		110		225		14.6601		2.6375		344
559		495		64		249		23.2602		2.62969		934
559		530		29		263		21.8484		2.4446		729
559		549		10		276		20.337		2.63715		792
560		0		560		0		0		0		53972
560		373		187		177		14.3369		2.56392		309
560		426		134		212		16.107		2.53185		468
560		449		111		225		14.4831		2.61723		340
560		495		65		249		22.9701		2.51827		938
560		530		30		263		21.0102		2.67326		716
560		549		11		276		23.3076		2.59354		857
561		0		561		0		0		0		53991
561		373		188		177		14.9949		2.79057		349
561		426		135		212		14.9221		2.64055		379
561		449		112		225		15.312		2.70811		359
561		495		66		249		22.8721		2.54278		944
561		530		31		263		20.1792		2.55618		670
561		549		12		276		25.0382		2.73159		908
562		0		562		0		0		0		53337
562		373		189		177		16.1347		2.76984		408
562		426		136		212		17.5788		2.8377		537
562		449		113		225		25.1745		4.50552		417
562		495		67		249		23.4702		2.59446		1021
562		530		32		263		21.1987		2.53443		783
562		549		13		276		26.2969		3.0099		1087
562		562		0		282		2.33331		0		10
563		0		563		0		0		0		54133
563		373		190		177		14.3258		2.58703		313
563		426		137		212		14.54		2.19387		384
563		449		114		225		15.2804		2.38314		333
563		495		68		249		23.0928		2.57196		934
563		530		33		263		18.8824		2.5013		544
563		549		14		276		25.3803		2.67083		959
564		0		564		0		0		0		54104
564		373		191		177		11.3977		2.38207		187
564		426		138		212		15.482		2.54115		459
564		449		115		225		35.328		6.64033		339
564		495		69		249		35.9669		4.22447		964
564		530		34		263		15.7282		2.50378		508
564		549		15		276		25.0612		2.6183		1039
565		0		565		0		0		0		54217
565		373		192		177		14.7966		3.76385		266
565		426		139		212		14.5978		2.57607		377
565		449		116		225		14.9924		2.70024		341
565		495		70		249		23.6645		2.64828		936
565		530		35		263		16.6407		2.58146		480
565		549		16		276		25.4903		2.76377		983
566		0		566		0		0		0		53370
566		373		193		177		15.3768		3.08548		307
566		426		140		212		17.0669		2.81614		530
566		449		117		225		15.9882		2.88862		375
566		495		71		249		24.3871		2.65235		1036
566		530		36		263		17.2137		2.46293		611
566		549		17		276		37.2456		2.9645		1206
566		566		0		283		30.7743		0		165
567		0		567		0		0		0		54305
567		373		194		177		12.6045		3.00276		146
567		426		141		212		14.891		2.41509		409
567		449		118		225		14.6624		2.67124		342
567		495		72		249		24.2448		2.7463		932
567		530		37		263		16.2039		2.84365		311
567		549		18		276		26.2248		2.60335		1155
568		0		568		0		0		0		54404
568		373		195		177		8.23847		7.69035		81
568		426		142		212		15.167		2.55578		422
568		449		119		225		15.228		2.65886		352
568		495		73		249		24.3568		2.75383		954
568		530		38		263		12.7438		2.66645		224
568		549		19		276		26.3632		2.52458		1163
569		0		569		0		0		0		54498
569		373		196		177		8.14603		3.27953		83
569		426		143		212		15.2079		2.58155		366
569		449		120		225		15.3852		2.67627		320
569		495		74		249		23.7702		2.68342		922
569		530		39		263		15.5194		4.86281		266
569		549		20		276		26.4884		2.60685		1145
570		0		570		0		0		0		54000
570		373		197		177		7.68277		2.85477		84
570		426		144		212		16.5899		2.72333		482
570		449		121		225		17.4658		3.30896		392
570		495		75		249		24.5041		2.67874		1045
570		530		40		263		14.2102		2.65786		250
570		549		21		276		40.2557		3.74895		1331
570		570		0		284		39.7292		0		16
571		0		571		0		0		0		54696
571		426		145		212		14.9711		2.35602		426
571		449		122		225		15.4123		2.64709		332
571		495		76		249		23.7463		2.70393		914
571		549		22		276		27.8823		2.84317		1232
572		0		572		0		0		0		54783
572		426		146		212		15.8853		2.59724		361
572		449		123		225		15.4016		2.87326		330
572		495		77		249		22.7299		2.59027		902
572		549		23		276		28.5422		2.82518		1221
572		572		0		285		1.5		0		3
573		0		573		0		0		0		54684
573		426		147		212		15.0405		2.59948		427
573		449		124		225		15.0415		2.80819		329
573		495		78		249		22.7152		2.6225		907
573		549		24		276		27.8286		2.72176		1253
574		0		574		0		0		0		54268
574		426		148		212		16.3238		2.57537		490
574		449		125		225		16.5861		2.94376		368
574		495		79		249		22.5305		2.66695		997
574		549		25		276		27.8397		2.73827		1379
574		574		0		286		12.4393		0		98
575		0		575		0		0		0		54846
575		426		149		212		15.1336		2.42824		438
575		449		126		225		14.8681		2.63765		313
575		495		80		249		21.9752		2.47968		896
575		549		26		276		26.6686		2.56616		1107
576		0		576		0		0		0		54870
576		426		150		212		15.5789		2.62517		372
576		449		127		225		15.6052		2.87257		317
576		495		81		249		21.524		2.47396		925
576		549		27		276		26.2166		2.49139		1116
577		0		577		0		0		0		54807
577		426		151		212		16.0748		2.71627		414
577		449		128		225		15.8229		2.736		340
577		495		82		249		21.2491		2.46006		902
577		549		28		276		25.6619		2.43562		1137
578		0		578		0		0		0		54162
578		426		152		212		16.4992		2.65662		473
578		449		129		225		17.238		2.86017		372
578		495		83		249		22.9752		2.6694		1013
578		549		29		276		25.9156		2.59103		1271
578		578		0		287		31.2942		0		309
579		0		579		0		0		0		54865
579		426		153		212		16.2379		2.55923		427
579		449		130		225		15.6234		2.68791		318
579		495		84		249		22.3095		2.56786		908
579		549		30		276		24.792		2.49602		1082
580		0		580		0		0		0		54824
580		426		154		212		14.6972		2.47284		377
580		449		131		225		15.8919		2.70904		338
580		495		85		249		22.2556		2.57863		949
580		549		31		276		24.3051		2.43338		1112
581		0		581		0		0		0		54834
581		426		155		212		15.9687		2.72774		402
581		449		132		225		15.7433		2.75374		350
581		495		86		249		22.2173		2.52344		926
581		549		32		276		24.387		2.39495		1088
582		0		582		0		0		0		54342
582		426		156		212		16.0545		2.73726		470
582		449		133		225		16.8313		2.69756		393
582		495		87		249		23.2878		2.65192		1019
582		549		33		276		25.6658		2.50983		1240
582		582		0		288		34.4201		0		120
582		582		0		289		3		0		16
583		0		583		0		0		0		54856
583		426		157		212		14.8462		2.43828		414
583		449		134		225		15.4424		2.75381		349
583		495		88		249		22.3039		2.48445		925
583		549		34		276		24.3113		2.42034		1056
584		0		584		0		0		0		54936
584		426		158		212		14.6571		2.57387		363
584		449		135		225		14.4933		2.60938		342
584		495		89		249		22.5951		2.59929		920
584		549		35		276		24.0732		2.41356		1039
585		0		585		0		0		0		54867
585		426		159		212		14.7101		2.61868		394
585		449		136		225		15.0641		2.75121		364
585		495		90		249		23.0533		2.66013		914
585		549		36		276		24.1883		2.43105		1061
586		0		586		0		0		0		54471
586		426		160		212		16.2751		2.69276		485
586		449		137		225		16.0099		2.86384		405
586		495		91		249		22.9115		2.6669		981
586		549		37		276		25.0612		2.56388		1191
586		586		0		290		6.78263		0		67
587		0		587		0		0		0		54870
587		426		161		212		14.7223		2.41787		411
587		449		138		225		14.1184		2.62064		329
587		495		92		249		22.6205		2.61099		908
587		549		38		276		23.8253		2.53365		1068
587		587		0		291		3.5		0		14
588		0		588		0		0		0		54921
588		426		162		212		15.0895		2.50696		353
588		449		139		225		14.6963		2.8247		360
588		495		93		249		22.5705		2.59182		885
588		549		39		276		23.2813		2.36064		1031
588		587		1		291		9.6453		0		50
589		0		589		0		0		0		54809
589		426		163		212		14.1947		2.60451		371
589		449		140		225		13.4316		2.53304		358
589		495		94		249		22.2389		2.55794		882
589		549		40		276		23.5373		2.46205		1076
589		587		2		291		14.8805		0		104
590		0		590		0		0		0		54162
590		426		164		212		16.7557		2.66268		454
590		449		141		225		16.1299		2.92671		418
590		495		95		249		22.9557		2.71203		975
590		549		41		276		26.2549		2.68016		1250
590		587		3		291		15.1688		10.6124		283
590		590		0		292		31.5312		0		58
591		0		591		0		0		0		54573
591		426		165		212		14.2793		2.38649		402
591		449		142		225		16.1299		2.92671		339
591		495		96		249		22.0281		2.547		870
591		549		42		276		24.923		2.60294		1077
591		587		4		291		17.2448		4.39767		339
592		0		592		0		0		0		54588
592		426		166		212		14.9254		2.51437		356
592		449		143		225		14.4256		2.80011		303
592		495		97		249		21.2792		2.50868		847
592		549		43		276		24.6056		2.57377		1110
592		587		5		291		18.7225		3.21602		396
593		0		593		0		0		0		54535
593		426		167		212		14.5708		2.48907		372
593		449		144		225		13.5102		2.67009		344
593		495		98		249		21.8001		2.57671		843
593		549		44		276		24.9943		2.6193		1063
593		587		6		291		18.6671		3.1796		443
594		0		594		0		0		0		53924
594		426		168		212		16.1816		2.85021		409
594		449		145		225		16.0596		2.89877		399
594		495		99		249		24.0395		2.81243		963
594		549		45		276		26.1348		2.72112		1215
594		587		7		291		23.1518		3.47987		670
594		594		0		293		6.04862		0		20
595		0		595		0		0		0		54253
595		426		169		212		15.4704		2.55893		383
595		449		146		225		13.6601		2.70638		303
595		495		100		249		23.0123		2.6705		843
595		549		46		276		25.2754		2.56591		1081
595		587		8		291		24.7106		3.4916		737
596		0		596		0		0		0		54246
596		426		170		212		13.7018		2.73038		336
596		449		147		225		12.8836		2.64365		278
596		495		101		249		22.3769		2.65997		852
596		549		47		276		25.2207		2.68771		1047
596		587		9		291		26.9235		3.46058		834
596		596		0		294		2.23607		0		7
597		0		597		0		0		0		54125
597		426		171		212		16.279		2.62774		354
597		449		148		225		13.8332		2.84833		280
597		495		102		249		23.5101		2.74255		891
597		549		48		276		25.2754		2.66172		1048
597		587		10		291		26.9366		3.21335		902
598		0		598		0		0		0		53543
598		426		172		212		16.312		2.83718		381
598		449		149		225		15.4157		2.97387		328
598		495		103		249		22.9164		2.61946		956
598		549		49		276		25.7214		2.67077		1154
598		587		11		291		28.4558		3.28969		1094
598		598		0		295		37.7011		0		111
598		598		0		296		6.02015		0		33
599		0		599		0		0		0		54020
599		426		173		212		16.3833		2.66403		340
599		449		150		225		14.9248		2.96407		262
599		495		104		249		22.499		2.61588		863
599		549		50		276		25.3326		2.70431		1015
599		587		12		291		27.4752		3.40502		1100
600		0		600		0		0		0		53999
600		426		174		212		16.4143		2.59116		317
600		449		151		225		14.377		3.0449		237
600		495		105		249		22.6541		2.62862		869
600		549		51		276		25.285		2.69368		1008
600		587		13		291		27.8328		3.23339		1165
600		600		0		297		2.23607		0		5
601		0		601		0		0		0		53996
601		426		175		212		16.0365		2.65676		304
601		449		152		225		14.7141		2.98486		258
601		495		106		249		21.4213		2.57024		840
601		549		52		276		25.3586		2.70744		990
601		587		14		291		28.4204		3.30229		1212
602		0		602		0		0		0		53099
602		426		176		212		16.0596		2.78642		322
602		449		153		225		16.9523		3.07865		287
602		495		107		249		22.1964		2.59678		939
602		549		53		276		25.1865		2.63029		1105
602		587		15		291		28.6745		3.18289		1364
602		602		0		298		10.6706		0		248
602		602		0		299		12.6293		0		236
603		0		603		0		0		0		53907
603		426		177		212		13.1227		2.67571		280
603		449		154		225		15.0928		2.60942		245
603		495		108		249		21.1302		2.46037		849
603		549		54		276		24.2343		2.55825		942
603		587		16		291		27.721		3.11139		1361
603		602		1		298		6.28034		1.37402		14
603		602		1		299		5.34439		3.27724		2
604		0		604		0		0		0		53909
604		426		178		212		11.1889		2.43468		225
604		449		155		225		12.3542		2.57246		230
604		495		109		249		21.0813		2.49506		828
604		549		55		276		24.496		2.63042		863
604		587		17		291		28.157		2.98496		1374
604		602		2		298		6.46274		3.61935		74
604		602		2		299		10.5512		3.59608		97
605		0		605		0		0		0		53927
605		426		179		212		11.2881		2.54529		221
605		449		156		225		11.6517		2.47716		264
605		495		110		249		20.7197		2.50763		832
605		549		56		276		24.3566		2.65399		854
605		587		18		291		28.0193		3.02231		1428
605		602		3		298		7.6625		2.66377		74
606		0		606		0		0		0		52798
606		426		180		212		12.7456		2.89937		266
606		449		157		225		12.3923		2.57849		273
606		495		111		249		21.3331		2.57992		924
606		549		57		276		27.2679		2.98138		1051
606		587		19		291		29.0202		3.04761		1576
606		602		4		298		37.3726		8.24603		387
606		606		0		300		15.7696		0		325
607		0		607		0		0		0		53884
607		426		181		212		10.8342		2.47976		214
607		449		158		225		12.3923		2.57849		226
607		495		112		249		20.6861		2.42108		821
607		549		58		276		26.493		3.00319		810
607		587		20		291		28.3122		2.47513		1400
607		602		5		298		9.85946		2.04995		245
608		0		608		0		0		0		54141
608		426		182		212		10.8783		2.72992		199
608		449		159		225		10.7042		2.39173		190
608		495		113		249		20.4164		2.41855		807
608		549		59		276		26.8696		3.03212		847
608		587		21		291		28.4898		3.07389		1416
609		0		609		0		0		0		53707
609		426		183		212		9.96223		2.48786		197
609		449		160		225		10.8575		2.60314		212
609		495		114		249		21.0421		2.52638		814
609		549		60		276		26.0094		2.91018		845
609		587		22		291		28.5693		2.51345		1440
609		609		0		301		15.5724		0		385
610		0		610		0		0		0		52775
610		426		184		212		11.2872		2.75251		219
610		449		161		225		10.9158		2.45526		228
610		495		115		249		20.9004		2.52215		902
610		549		61		276		26.9362		2.99282		988
610		587		23		291		29.627		2.47661		1663
610		609		1		301		14.9671		23.6212		557
610		610		0		302		17.2047		0		268
611		0		611		0		0		0		54048
611		426		185		212		8.72869		2.56996		104
611		449		162		225		9.62538		2.17991		147
611		495		116		249		20.8495		2.54761		789
611		549		62		276		25.7471		2.88654		834
611		587		24		291		29.1923		2.48		1571
611		609		2		301		10.0413		1.7737		107
612		0		612		0		0		0		53724
612		426		186		212		10.648		3.94274		189
612		449		163		225		9.34182		2.50218		149
612		495		117		249		28.4708		3.31493		887
612		549		63		276		26.3889		3.02902		756
612		587		25		291		28.9901		2.4398		1563
612		609		3		301		12.8066		3.41124		331
612		612		0		303		0		0		1
613		0		613		0		0		0		53983
613		426		187		212		8.31622		2.2724		121
613		449		164		225		8.48251		2.35711		139
613		495		118		249		20.7754		2.44399		777
613		549		64		276		26.2364		2.95272		774
613		587		26		291		29.3874		3.29154		1585
613		609		4		301		10.9147		2.51389		221
614		0		614		0		0		0		52692
614		426		188		212		11.0513		3.68885		204
614		449		165		225		9.86824		2.58291		164
614		495		119		249		21.6022		2.59259		909
614		549		65		276		26.4138		2.95895		908
614		587		27		291		30.6043		3.38186		1805
614		609		5		301		14.659		3.12443		535
614		614		0		304		15.7535		0		383
615		0		615		0		0		0		53898
615		426		189		212		8.11543		2.6085		73
615		449		166		225		8.13721		2.19445		90
615		495		120		249		20.7926		2.56544		739
615		549		66		276		25.6832		2.8545		735
615		587		28		291		30.0656		3.42098		1723
615		609		6		301		12.3638		2.31814		269
615		614		1		304		7.92327		0		73
616		0		616		0		0		0		53611
616		426		190		212		10.4239		5.15542		133
616		449		167		225		7.12872		2.27526		101
616		495		121		249		20.6094		2.5688		793
616		549		67		276		24.9442		2.70037		786
616		587		29		291		30.1177		3.39607		1748
616		609		7		301		13.6592		2.67941		428
617		0		617		0		0		0		53700
617		426		191		212		7.18241		3.33407		74
617		449		168		225		7.13945		2.16856		101
617		495		122		249		21.5557		2.63603		787
617		549		68		276		24.9848		2.66707		747
617		587		30		291		30.6899		3.36387		1759
617		609		8		301		11.7548		2.26691		266
617		617		0		305		9.74852		0		166
618		0		618		0		0		0		52853
618		426		192		212		13.2203		7.6329		155
618		449		169		225		7.15372		2.17567		96
618		495		123		249		21.9117		2.67649		881
618		549		69		276		25.1141		2.61991		956
618		587		31		291		30.6972		3.37529		1912
618		609		9		301		15.4482		3.00824		575
618		617		1		305		12.1282		0		172
619		0		619		0		0		0		53882
619		426		193		212		6.71785		1.69713		32
619		495		124		249		20.9244		2.50424		802
619		549		70		276		24.0391		2.54372		840
619		587		32		291		29.4396		3.40125		1635
619		609		10		301		13.2883		2.06556		409
620		0		620		0		0		0		54129
620		426		194		212		4.37015		0.820899		20
620		495		125		249		20.5994		2.513		741
620		549		71		276		24.9001		2.65392		795
620		587		33		291		28.2005		3.19642		1609
620		609		11		301		13.2527		2.47856		306
621		0		621		0		0		0		53900
621		426		195		212		4.45116		0.711153		28
621		495		126		249		21.1916		2.62479		791
621		549		72		276		24.8763		2.623		831
621		587		34		291		27.9159		3.17808		1624
621		609		12		301		13.9457		2.57115		425
621		621		0		306		0		0		1
622		0		622		0		0		0		53279
622		495		127		249		21.2153		2.63163		857
622		549		73		276		30.2026		3.19347		1008
622		587		35		291		30.2806		3.14755		1823
622		609		13		301		15.2765		2.45777		553
622		622		0		307		29.9618		0		80
623		0		623		0		0		0		54305
623		495		128		249		20.9551		2.59497		769
623		549		74		276		23.5687		2.56127		756
623		587		36		291		37.0555		3.20979		1619
623		609		14		301		11.6155		1.98792		149
623		622		1		307		23.5847		2.31347		2
624		0		624		0		0		0		54144
624		495		129		249		21.9703		2.66758		746
624		549		75		276		23.6595		2.76559		760
624		587		37		291		28.6425		3.08292		1581
624		609		15		301		14.0116		3.8161		349
624		624		0		308		39.2046		0		20
625		0		625		0		0		0		54317
625		495		130		249		20.4102		2.58778		738
625		549		76		276		25.4527		2.92749		770
625		587		38		291		28.6737		3.11415		1593
625		609		16		301		13.9424		4.50689		182
626		0		626		0		0		0		53118
626		495		131		249		20.1792		2.63154		852
626		549		77		276		29.4797		3.31315		915
626		587		39		291		29.787		3.10074		1813
626		609		17		301		17.6989		3.87219		487
626		626		0		309		13.3417		0		263
626		626		0		310		23.3345		0		152
627		0		627		0		0		0		54166
627		495		132		249		20.0242		2.55189		709
627		549		78		276		29.2969		3.17816		676
627		587		40		291		28.6884		3.12047		1569
627		609		18		301		12.8968		2.16971		338
627		626		1		309		8.3531		1.94764		141
627		626		1		310		14.1722		1.80738		1
628		0		628		0		0		0		54095
628		495		133		249		19.6217		2.52103		743
628		549		79		276		22.3348		2.80275		676
628		587		41		291		28.0893		3.11243		1551
628		609		19		301		11.6217		2.33116		338
628		626		2		309		9.70655		2.58907		197
629		0		629		0		0		0		54384
629		495		134		249		19.343		2.42918		716
629		549		80		276		22.4268		2.73853		717
629		587		42		291		27.9318		2.44312		1544
629		609		20		301		10.3927		3.42252		88
629		626		3		309		9.28527		2.47476		151
630		0		630		0		0		0		53052
630		495		135		249		20.4929		2.58833		840
630		549		81		276		28.9954		3.40976		950
630		587		43		291		29.5308		3.18763		1735
630		609		21		301		18.289		6.2002		445
630		626		4		309		11.5071		3.10423		287
630		630		0		311		12.5241		0		277
630		630		0		312		2.57539		0		14
631		0		631		0		0		0		54052
631		495		136		249		21.1065		2.75457		742
631		549		82		276		28.499		3.31925		773
631		587		44		291		28.4365		3.09862		1563
631		609		22		301		13.4002		2.41547		304
631		626		5		309		9.72107		2.0325		166
632		0		632		0		0		0		54394
632		495		137		249		19.5218		2.43076		741
632		549		83		276		21.5621		2.70219		769
632		587		45		291		28.4165		2.50594		1538
632		626		6		309		9.58691		2.65587		158
633		0		633		0		0		0		54059
633		495		138		249		18.5902		2.45974		686
633		549		84		276		21.4721		2.5577		801
633		587		46		291		29.0836		2.5933		1532
633		626		7		309		11.8472		3.15954		207
633		633		0		313		15.5242		0		303
633		633		0		314		2.5386		0		12
634		0		634		0		0		0		52918
634		495		139		249		40.3786		5.50013		1059
634		549		85		276		29.1013		3.20797		946
634		587		47		291		29.2055		2.53604		1680
634		626		8		309		13.8988		2.84383		309
634		633		1		313		40.3651		18.7738		425
634		633		1		314		14.9454		0		263
635		0		635		0		0		0		54302
635		495		140		249		22.637		2.60195		744
635		549		86		276		28.9569		3.22797		835
635		587		48		291		29.1516		2.63903		1470
635		626		9		309		10.399		2.36074		190
635		633		2		313		7.65179		1.05053		11
635		633		2		314		8.33657		1.94452		48
636		0		636		0		0		0		54128
636		495		141		249		19.2221		2.41977		716
636		549		87		276		29.0362		3.32576		825
636		587		49		291		29.551		2.66472		1446
636		626		10		309		11.5933		2.85626		218
636		633		3		313		11.1033		10.7825		239
636		633		3		314		4.06171		2.32001		28
637		0		637		0		0		0		54383
637		495		142		249		18.4133		2.49859		649
637		549		88		276		28.2242		3.22368		821
637		587		50		291		29.0654		2.64192		1459
637		626		11		309		11.2392		2.49451		203
637		633		4		314		7.31393		3.61435		84
637		637		0		315		0		0		1
638		0		638		0		0		0		53109
638		495		143		249		41.2065		5.84492		1001
638		549		89		276		28.8245		3.16768		978
638		587		51		291		29.1512		2.59106		1564
638		626		12		309		17.3738		3.17802		419
638		633		5		314		30.6492		13.4534		109
638		638		0		316		41.1593		0		302
638		638		0		317		28.2416		0		118
639		0		639		0		0		0		54122
639		495		144		249		21.3329		2.46388		740
639		549		90		276		21.9488		2.53325		883
639		587		52		291		28.7182		2.63657		1387
639		626		13		309		14.3878		2.4947		191
639		633		6		314		5.90406		5.05258		36
639		638		1		316		19.9217		2.58176		241
640		0		640		0		0		0		54454
640		495		145		249		19.1943		2.50963		703
640		549		91		276		22.8424		2.69635		778
640		587		53		291		28.4337		2.59115		1357
640		626		14		309		14.7191		3.39732		261
640		633		7		314		5.85499		4.93383		26
640		638		2		316		9.25166		1.76654		21
641		0		641		0		0		0		54331
641		495		146		249		18.5279		2.45287		662
641		549		92		276		22.9493		2.66369		879
641		587		54		291		28.4153		2.61309		1359
641		626		15		309		15.0915		2.94292		306
641		633		8		314		3.07185		2.26762		9
641		638		3		316		8.12181		4.96629		51
641		641		0		318		1.5		0		3
642		0		642		0		0		0		52796
642		495		147		249		40.6405		5.4897		1175
642		549		93		276		23.126		2.51066		1009
642		587		55		291		28.4444		2.58767		1533
642		626		16		309		19.9895		3.06684		598
642		633		9		314		26.8698		22.2943		254
642		638		4		316		41.4614		8.65681		205
642		642		0		319		6.3707		0		30
643		0		643		0		0		0		54171
643		495		148		249		24.0239		2.38291		711
643		549		94		276		23.1211		2.67123		840
643		587		56		291		28.4471		2.62914		1355
643		626		17		309		18.7872		2.81713		523
644		0		644		0		0		0		54004
644		495		149		249		19.0492		2.53966		639
644		549		95		276		28.3001		3.21124		833
644		587		57		291		28.0691		2.56821		1357
644		626		18		309		18.736		2.77973		566
644		644		0		320		21.4203		0		173
644		644		0		321		3.77359		0		28
645		0		645		0		0		0		53796
645		495		150		249		41.2004		5.49174		886
645		549		96		276		28.2287		3.12033		892
645		587		58		291		28.2464		2.79443		1365
645		626		19		309		18.4748		2.69041		568
645		645		0		322		9.20432		0		93
646		0		646		0		0		0		52669
646		495		151		249		37.2536		3.2705		1032
646		549		97		276		28.4234		2.98657		1025
646		587		59		291		28.1849		2.84459		1479
646		626		20		309		20.8858		2.74115		728
646		645		1		322		29.6973		10.6565		256
646		646		0		323		10.1242		0		189
646		646		0		324		32.6767		0		222
647		0		647		0		0		0		54035
647		495		152		249		21.6923		2.50086		683
647		549		98		276		27.7899		2.79641		885
647		587		60		291		27.6463		2.7814		1333
647		626		21		309		18.6266		2.61944		543
647		645		2		322		11.9527		2.18257		32
647		646		1		323		7.97506		2.54432		89
648		0		648		0		0		0		54127
648		495		153		249		38.525		5.21608		673
648		549		99		276		26.771		2.76112		907
648		587		61		291		27.4217		2.84334		1288
648		626		22		309		18.4651		2.47421		560
648		645		3		322		21.5714		65.4262		37
648		646		2		323		3.8297		1.71713		8
649		0		649		0		0		0		54181
649		495		154		249		19.5922		2.72922		661
649		549		100		276		27.2998		2.84315		885
649		587		62		291		27.4405		2.54332		1289
649		626		23		309		17.8729		2.52282		521
649		646		3		323		6.26404		5.56785		61
649		649		0		325		1		0		2
650		0		650		0		0		0		52575
650		495		155		249		42.5913		5.53291		1055
650		549		101		276		27.3662		2.77838		1055
650		587		63		291		27.0418		2.86633		1404
650		626		24		309		22.4474		2.7283		759
650		646		4		323		12.3748		5.19456		267
650		649		1		325		28.8796		0		215
650		650		0		326		30.6856		0		270
651		0		651		0		0		0		54107
651		495		156		249		35.3387		3.61963		786
651		549		102		276		26.8997		2.57095		936
651		587		64		291		26.231		2.46838		1244
651		626		25		309		17.8451		2.32672		521
651		646		5		323		8.39362		1.58374		5
651		651		0		327		0		0		1
652		0		652		0		0		0		54049
652		495		157		249		20.062		2.95059		648
652		549		103		276		26.472		2.66222		928
652		587		65		291		26.38		2.76882		1313
652		626		26		309		19.3553		2.73307		552
652		652		0		328		14.0431		0		110
653		0		653		0		0		0		53832
653		495		158		249		18.2021		2.55468		629
653		549		104		276		25.8674		2.64266		903
653		587		66		291		26.2449		2.79212		1292
653		626		27		309		17.5404		2.40369		543
653		652		1		328		18.462		4.88178		401
654		0		654		0		0		0		51898
654		495		159		249		40.8111		5.45018		1229
654		549		105		276		26.0427		2.70325		1040
654		587		67		291		25.9414		2.83081		1464
654		626		28		309		21.8402		2.7615		773
654		652		2		328		14.8953		4.86276		533
654		654		0		329		33.6291		0		398
654		654		0		330		5.09902		0		25
654		654		0		331		23.5577		0		240
655		0		655		0		0		0		54261
655		495		160		249		23.8518		2.46815		521
655		549		106		276		25.6463		2.66324		927
655		587		68		291		25.5651		2.82298		1280
655		626		29		309		19.4643		2.45493		598
655		652		3		328		13.6285		1.64971		13
656		0		656		0		0		0		53804
656		495		161		249		26.3393		3.80482		622
656		549		107		276		25.1576		2.58787		879
656		587		69		291		24.9852		2.79473		1251
656		626		30		309		17.1692		2.55326		499
656		652		4		328		21.0556		11.2498		427
656		656		0		332		10.2831		0		118
657		0		657		0		0		0		53948
657		495		162		249		37.2608		5.0479		854
657		549		108		276		24.8142		2.6061		925
657		587		70		291		24.7107		2.70844		1268
657		626		31		309		17.9395		2.64618		572
657		652		5		328		10.8552		1.51855		17
657		656		1		332		5.9142		0		16
658		0		658		0		0		0		52094
658		495		163		249		34.7752		3.03802		1129
658		549		109		276		25.3124		2.57713		1020
658		587		71		291		25.1189		2.86816		1407
658		626		32		309		22.5292		2.73517		846
658		652		6		328		21.6658		10.8292		572
658		656		2		332		16.5252		6.6987		496
658		658		0		333		3.16228		0		11
658		658		0		334		3.56001		0		25
659		0		659		0		0		0		53428
659		495		164		249		32.8576		2.62846		958
659		549		110		276		25.2261		2.66189		863
659		587		72		291		24.4768		2.75045		1265
659		626		33		309		20.1303		2.42113		699
659		652		7		328		13.6699		2.21021		375
659		656		3		332		14.6619		2.28074		12
660		0		660		0		0		0		53751
660		495		165		249		24.6486		2.68069		625
660		549		111		276		24.8149		2.63447		934
660		587		73		291		24.5661		2.40476		1250
660		626		34		309		19.5909		2.497		604
660		652		8		328		14.6812		2.67743		383
660		656		4		332		20.8241		12.4395		53
661		0		661		0		0		0		53867
661		495		166		249		19.0295		2.61831		617
661		549		112		276		24.9362		2.65804		856
661		587		74		291		24.5066		2.3993		1246
661		626		35		309		20.582		2.89267		648
661		652		9		328		12.8065		2.35031		352
661		656		5		332		3.90488		1.92022		14
662		0		662		0		0		0		52019
662		495		167		249		38.5528		5.37899		768
662		549		113		276		25.1057		2.66294		1015
662		587		75		291		24.9534		2.88428		1379
662		626		36		309		22.2748		2.64427		837
662		652		10		328		15.5948		3.0052		535
662		656		6		332		31.0836		10.0325		396
662		662		0		335		18.1246		0		602
662		662		0		336		29.5113		0		49
663		0		663		0		0		0		53755
663		495		168		249		18.6441		2.52603		635
663		549		114		276		24.6312		2.5304		937
663		587		76		291		24.2731		2.41039		1210
663		626		37		309		20.4434		2.78258		627
663		652		11		328		13.5564		2.3657		312
663		656		7		332		15.1679		7.33299		25
663		662		1		335		11.6591		2.00853		96
663		663		0		337		2		0		3
664		0		664		0		0		0		54066
664		495		169		249		20.8107		3.06502		479
664		549		115		276		24.7354		2.63328		865
664		587		77		291		25.2888		2.50677		1243
664		626		38		309		18.5723		2.55994		566
664		652		12		328		14.5828		3.28113		381
665		0		665		0		0		0		53847
665		495		170		249		41.1573		5.43563		676
665		549		116		276		24.5571		2.53894		906
665		587		78		291		25.1576		2.48477		1199
665		626		39		309		16.9102		2.34762		554
665		652		13		328		42.9057		10.1822		321
665		665		0		338		2.36343		0		6
665		665		0		339		41.7776		0		91
666		0		666		0		0		0		52089
666		495		171		249		19.9379		2.66246		766
666		549		117		276		25.4026		2.72921		1006
666		587		79		291		25.7048		2.78827		1377
666		626		40		309		18.92		2.65598		678
666		652		14		328		16.2521		2.95317		543
666		665		1		338		18.5578		26.6935		376
666		665		1		339		41.7776		5.08987		594
666		666		0		340		30.734		0		171
667		0		667		0		0		0		54111
667		495		172		249		15.4587		2.3507		383
667		549		118		276		24.9802		2.58006		931
667		587		80		291		24.4833		2.70559		1196
667		626		41		309		21.1225		3.27321		548
667		652		15		328		12.3946		2.33337		346
667		665		2		338		14.8911		3.94787		15
667		665		2		339		15.5062		2.60636		70
668		0		668		0		0		0		53470
668		495		173		249		32.9532		4.71681		678
668		549		119		276		24.8512		2.64789		861
668		587		81		291		24.8491		2.66196		1227
668		626		42		309		21.4187		3.41024		503
668		652		16		328		41.5802		7.79337		346
668		665		3		338		12.6962		15.7395		83
668		665		3		339		38.1048		20.7499		432
669		0		669		0		0		0		54283
669		495		174		249		19.3713		2.80944		572
669		549		120		276		24.3403		2.58903		903
669		587		82		291		24.212		2.63119		1212
669		626		43		309		15.4274		2.34294		478
669		652		17		328		19.1476		9.07077		127
669		665		4		338		12.9479		3.85759		25
670		0		670		0		0		0		52043
670		495		175		249		40.2161		5.24807		752
670		549		121		276		37.3667		4.14439		992
670		587		83		291		25.3905		2.79471		1363
670		626		44		309		18.3194		2.77248		574
670		652		18		328		40.8616		6.46478		844
670		665		5		338		17.6627		15.4935		384
670		670		0		341		33.0003		0		648
671		0		671		0		0		0		53887
671		495		176		249		18.2655		2.5709		556
671		549		122		276		24.5574		2.54548		863
671		587		84		291		25.4945		2.52003		1221
671		626		45		309		15.8087		2.25353		418
671		652		19		328		22.7801		2.03619		400
671		665		6		338		13.7491		4.39193		52
671		670		1		341		33.0003		2.49475		203
672		0		672		0		0		0		54090
672		495		177		249		18.5293		2.69863		590
672		549		123		276		24.8299		2.65709		856
672		587		85		291		24.3645		2.46056		1185
672		626		46		309		13.8276		2.42288		417
672		652		20		328		30.611		8.96287		137
672		665		7		338		8.89465		4.26044		67
672		670		2		341		36.0064		41.0639		258
673		0		673		0		0		0		54279
673		495		178		249		18.6612		2.74614		412
673		549		124		276		23.44		2.55532		832
673		587		86		291		23.4698		2.42481		1151
673		626		47		309		13.9612		2.47304		398
673		652		21		328		14.5557		3.93446		310
673		670		3		341		30.6927		71.9443		217
673		673		0		342		0		0		1
674		0		674		0		0		0		52759
674		495		179		249		18.9209		2.73866		721
674		549		125		276		23.6057		2.48122		950
674		587		87		291		24.1034		2.82225		1319
674		626		48		309		16.0007		2.62684		551
674		652		22		328		38.1639		7.67225		400
674		670		4		341		41.6684		7.12037		628
674		674		0		343		33.252		0		269
674		674		0		344		2		0		3
675		0		675		0		0		0		54344
675		495		180		249		19.2805		2.74449		608
675		549		126		276		24.0582		2.68769		782
675		587		88		291		23.375		2.72964		1194
675		626		49		309		14.6472		2.27955		345
675		652		23		328		11.2332		2.17734		292
675		670		5		341		9.21548		1.2		30
675		674		1		343		13.0637		3.14423		5
676		0		676		0		0		0		54316
676		495		181		249		15.351		2.54194		378
676		549		127		276		23.6302		2.631		843
676		587		89		291		22.439		2.3291		1119
676		626		50		309		42.4016		7.59218		441
676		652		24		328		10.9166		2.34288		196
676		670		6		341		17.0923		8.28354		243
676		674		2		343		11.4062		10.9486		64
677		0		677		0		0		0		54313
677		495		182		249		19.6445		3.12634		563
677		549		128		276		23.1644		2.59024		795
677		587		90		291		23.272		2.44896		1174
677		626		51		309		35.2979		3.00783		495
677		652		25		328		10.2429		2.5354		241
677		670		7		341		23.4217		22.402		19
678		0		678		0		0		0		52248
678		495		183		249		28.4898		3.92329		663
678		549		129		276		22.8251		2.9165		640
678		587		91		291		22.6907		2.69567		1254
678		626		52		309		32.7987		2.83288		777
678		652		26		328		28.3485		7.08191		268
678		670		8		341		29.7728		22.402		568
678		678		0		345		30.129		0		714
678		678		0		346		41.0559		0		468
679		0		679		0		0		0		54808
679		495		184		249		18.9119		2.87383		530
679		549		130		276		21.0662		2.59574		585
679		587		92		291		21.2991		2.18335		987
679		626		53		309		39.663		3.62632		314
679		670		9		341		19.0662		2.66732		303
679		678		1		345		15.1847		1.53794		73
680		0		680		0		0		0		55082
680		495		185		249		12.6122		2.04979		72
680		549		131		276		22.3301		2.83863		533
680		587		93		291		22.0491		2.57198		981
680		626		54		309		31.9195		5.50553		282
680		670		10		341		36.9491		6.02955		478
680		680		0		347		11.2614		0		144
680		680		0		348		4.30563		0		28
681		0		681		0		0		0		54644
681		495		186		249		20.6885		8.23615		553
681		549		132		276		18.0654		2.7933		535
681		587		94		291		20.8073		2.51869		857
681		626		55		309		40.8855		6.25648		440
681		670		11		341		16.4442		2.53126		513
681		681		0		349		9.19298		0		58
682		0		682		0		0		0		53117
682		495		187		249		17.878		2.62173		589
682		549		133		276		21.249		2.96081		616
682		587		95		291		22.6362		2.72426		883
682		626		56		309		37.0927		3.47206		675
682		670		12		341		33.4374		4.55025		787
682		681		1		349		41.0771		0		794
682		682		0		350		36.6439		0		131
682		682		0		351		2.83824		0		8
683		0		683		0		0		0		54741
683		495		188		249		19.8938		3.67413		386
683		549		134		276		19.5675		2.793		573
683		587		96		291		20.3151		2.40448		720
683		626		57		309		36.0142		2.9982		448
683		670		13		341		20.056		2.55601		564
683		681		2		349		22.8183		2.12697		145
683		682		1		350		16.8758		1.74236		23
684		0		684		0		0		0		54734
684		495		189		249		16.5286		3.01867		450
684		549		135		276		19.1908		2.93578		531
684		587		97		291		20.7137		2.75926		716
684		626		58		309		22.5824		2.73288		341
684		670		14		341		18.9728		2.58944		635
684		681		3		349		28.0538		7.85781		171
684		682		2		350		5.73407		2.07959		14
684		684		0		352		3		0		8
685		0		685		0		0		0		54780
685		495		190		249		19.1331		3.06261		472
685		549		136		276		19.0395		2.85708		582
685		587		98		291		20.7604		2.60812		673
685		626		59		309		15.1065		2.77636		452
685		670		15		341		19.2689		2.61176		611
685		682		3		350		6.16151		4.28752		27
685		684		1		352		1.86339		0		3
686		0		686		0		0		0		53484
686		495		191		249		29.6845		4.85779		549
686		549		137		276		20.8886		2.95713		636
686		587		99		291		21.5458		2.88398		716
686		626		60		309		17.7611		2.86391		568
686		670		16		341		30.2723		3.98711		794
686		682		4		350		34.1323		42.1827		51
686		686		0		353		32.0822		0		802
687		0		687		0		0		0		55359
687		495		192		249		16.0383		2.24079		11
687		549		138		276		20.4899		2.88441		547
687		587		100		291		19.9847		2.55651		631
687		626		61		309		16.7078		2.67851		421
687		670		17		341		20.1419		2.71027		622
687		686		1		353		22.9194		1.61938		9
688		0		688		0		0		0		54619
688		495		193		249		17.5907		11.9111		419
688		549		139		276		19.2492		2.78032		572
688		587		101		291		19.1661		2.58745		609
688		626		62		309		16.4309		2.60036		465
688		670		18		341		18.7983		2.52731		601
688		686		2		353		11.667		8.59252		274
688		688		0		354		6.00521		0		38
688		688		0		355		1.5		0		3
689		0		689		0		0		0		54928
689		495		194		249		12.9632		2.3417		370
689		549		140		276		19.3354		2.75185		499
689		587		102		291		18.922		2.55834		594
689		626		63		309		17.5596		2.69464		523
689		670		19		341		19.6588		2.72277		620
689		686		3		353		6.98631		1.72082		66
690		0		690		0		0		0		53687
690		495		195		249		17.754		2.9991		496
690		549		141		276		21.5238		2.80938		645
690		587		103		291		20.5171		2.73405		687
690		626		64		309		19.6591		2.98256		735
690		670		20		341		19.9794		2.65842		716
690		690		0		356		41.6796		0		392
690		690		0		357		11.2114		0		238
690		690		0		358		2.5		0		4
691		0		691		0		0		0		55238
691		549		142		276		18.7537		2.55225		573
691		587		104		291		19.28		2.45824		577
691		626		65		309		19.1913		2.7773		603
691		670		21		341		18.892		2.48683		607
691		690		1		356		40.9429		6.63353		2
692		0		692		0		0		0		54852
692		549		143		276		18.2406		2.63161		532
692		587		105		291		18.7829		2.59979		586
692		626		66		309		19.5676		2.75422		664
692		670		22		341		18.8765		2.50493		558
692		690		2		356		1.01612		0		2
692		692		0		359		15.7341		0		406
693		0		693		0		0		0		54793
693		549		144		276		18.6177		2.68236		574
693		587		106		291		18.4508		2.56767		618
693		626		67		309		19.2423		2.72718		693
693		670		23		341		18.4668		2.63312		590
693		690		3		356		1.01612		0		2
693		692		1		359		15.1249		0		330
694		0		694		0		0		0		54335
694		549		145		276		19.5482		2.69337		639
694		587		107		291		20.1878		2.7637		657
694		626		68		309		20.5612		2.63041		834
694		670		24		341		20.268		2.76859		694
694		690		4		356		36.4539		1.23302		12
694		692		2		359		15.1249		0		424
694		694		0		360		2.35702		0		5
695		0		695		0		0		0		55142
695		549		146		276		19.339		2.56331		575
695		587		108		291		18.0517		2.59052		577
695		626		69		309		19.2421		2.43108		719
695		670		25		341		18.0969		2.37979		584
695		692		3		359		9.43817		0		3
696		0		696		0		0		0		54848
696		549		147		276		17.8187		2.59144		554
696		587		109		291		17.6495		2.65593		615
696		626		70		309		19.7319		2.42727		702
696		670		26		341		18.4187		2.67292		534
696		692		4		359		15.7613		0		347
697		0		697		0		0		0		54965
697		549		148		276		18.274		2.60669		544
697		587		110		291		18.116		2.65916		568
697		626		71		309		19.7728		2.48838		720
697		670		27		341		17.7922		2.58637		574
697		692		5		359		10.4009		0		226
697		697		0		361		1.5		0		3
698		0		698		0		0		0		54218
698		549		149		276		20.1655		2.73303		641
698		587		111		291		20.8167		2.92632		655
698		626		72		309		24.2598		2.69587		930
698		670		28		341		19.7342		2.69302		676
698		692		6		359		15.3314		0		369
698		698		0		362		12.1655		0		111
699		0		699		0		0		0		55110
699		549		150		276		18.1615		2.63113		545
699		587		112		291		18.4127		2.49977		573
699		626		73		309		21.7934		2.39865		777
699		670		29		341		18.483		2.71733		553
699		698		1		362		6.19724		2.12086		42
700		0		700		0		0		0		54919
700		549		151		276		18.319		2.54977		581
700		587		113		291		18.9456		2.74219		571
700		626		74		309		20.5455		2.43331		786
700		670		30		341		18.3556		2.73388		521
700		698		2		362		6.17431		2.78232		34
700		700		0		363		10.3078		0		188
701		0		701		0		0		0		54931
701		549		152		276		17.4647		2.60857		529
701		587		114		291		18.2523		2.61283		581
701		626		75		309		19.9695		2.41343		781
701		670		31		341		17.428		2.66765		504
701		698		3		362		3.37067		1.92109		13
701		700		1		363		13.6685		0		261
702		0		702		0		0		0		53342
702		549		153		276		19.8841		2.79958		644
702		587		115		291		19.2521		2.74419		612
702		626		76		309		25.3218		2.68909		992
702		670		32		341		29.5424		4.32184		990
702		698		4		362		20.6186		35.8357		252
702		700		2		363		14.5638		0		281
702		702		0		364		30.6533		0		487
703		0		703		0		0		0		55130
703		549		154		276		18.4838		2.69203		567
703		587		116		291		18.1705		2.67396		538
703		626		77		309		21.3692		2.41482		751
703		670		33		341		18.2405		2.64623		468
703		700		3		363		10.3004		0		146
704		0		704		0		0		0		54990
704		549		155		276		16.7413		2.56305		570
704		587		117		291		17.0138		2.57019		546
704		626		78		309		22.106		2.59108		830
704		670		34		341		17.7137		2.62779		556
704		700		4		363		4.84454		0		4
704		704		0		365		8.26982		0		101
704		704		0		366		2		0		3
705		0		705		0		0		0		55152
705		549		156		276		18.7273		2.70999		530
705		587		118		291		18.5039		2.71121		535
705		626		79		309		20.535		2.41763		781
705		670		35		341		17.9358		2.77347		459
705		700		5		363		9.63703		0		143
706		0		706		0		0		0		54265
706		549		157		276		21.3841		3.01928		659
706		587		119		291		19.2135		2.75595		594
706		626		80		309		24.3562		2.62669		1035
706		670		36		341		42.9727		45.2261		861
706		700		6		363		18.0416		13.3722		185
706		706		0		367		0		0		1
707		0		707		0		0		0		55038
707		549		158		276		21.5282		2.87369		599
707		587		120		291		17.8242		2.71634		511
707		626		81		309		23.1247		2.42865		806
707		670		37		341		20.4809		1.99759		509
707		700		7		363		18.0041		5.49094		137
708		0		708		0		0		0		55244
708		549		159		276		18.3177		2.54273		561
708		587		121		291		18.144		2.75079		509
708		626		82		309		23.0294		2.55082		792
708		670		38		341		16.584		4.03247		466
708		700		8		363		15.7449		14.2596		28
709		0		709		0		0		0		55224
709		549		160		276		16.8898		2.57749		496
709		587		122		291		16.3756		2.44499		492
709		626		83		309		24.3164		2.63872		809
709		670		39		341		14.6367		2.26084		420
709		700		9		363		25.2523		4.26428		159
710		0		710		0		0		0		54067
710		549		161		276		19.6714		2.82357		602
710		587		123		291		18.9263		2.91612		539
710		626		84		309		24.299		2.81558		956
710		670		40		341		27.5969		5.26596		466
710		700		10		363		28.5176		4.08528		290
710		710		0		368		29.0736		0		663
710		710		0		369		33.2415		0		17
711		0		711		0		0		0		55369
711		549		162		276		17.8338		2.59324		522
711		587		124		291		16.7024		2.56113		448
711		626		85		309		20.6903		2.2981		719
711		670		41		341		13.7886		2.55849		339
711		700		11		363		12.3373		2.45585		203
712		0		712		0		0		0		55354
712		549		163		276		17.7054		2.64751		488
712		587		125		291		17.9981		2.83618		429
712		626		86		309		18.462		2.57572		621
712		670		42		341		12.5494		2.49879		322
712		700		12		363		13.2622		2.89806		316
712		712		0		370		11.3691		0		67
712		712		0		371		1.5		0		3
713		0		713		0		0		0		55279
713		549		164		276		17.4494		2.82977		499
713		587		126		291		16.8832		2.69941		405
713		626		87		309		19.7849		2.78206		685
713		670		43		341		14.0552		2.59805		342
713		700		13		363		12.0795		2.38466		277
713		712		1		371		8.78413		0		68
713		713		0		372		10.0918		0		45
714		0		714		0		0		0		53842
714		549		165		276		18.6008		2.925		534
714		587		127		291		18.1067		3.0487		453
714		626		88		309		21.0671		2.70574		799
714		670		44		341		27.4105		5.62563		415
714		700		14		363		24.7672		7.19249		473
714		712		2		371		27.1182		0		425
714		713		1		372		8.35999		3.69566		42
714		714		0		373		31.2609		0		617
715		0		715		0		0		0		55531
715		549		166		276		16.7263		2.46274		485
715		587		128		291		16.9123		2.93497		350
715		626		89		309		18.474		2.51011		566
715		670		45		341		14.1658		2.68762		305
715		700		15		363		13.4128		2.20469		332
715		714		1		373		28.4566		1.86232		31
716		0		716		0		0		0		55590
716		549		167		276		16.4308		2.62104		437
716		587		129		291		16.3514		2.8115		360
716		626		90		309		19.4816		2.83261		603
716		670		46		341		12.9361		2.66832		310
716		700		16		363		12.2602		2.64569		269
716		714		2		373		4.17395		2.45164		25
716		716		0		374		1.79506		0		6
717		0		717		0		0		0		55462
717		549		168		276		17.0311		2.7258		492
717		587		130		291		16.9356		2.84332		352
717		626		91		309		15.8204		2.32073		521
717		670		47		341		15.4628		2.78796		326
717		700		17		363		15.7535		3.07828		447
718		0		718		0		0		0		54304
718		549		169		276		18.2784		2.61235		506
718		587		131		291		17.2883		2.91007		380
718		626		92		309		19.2743		2.67899		697
718		670		48		341		15.3865		2.78234		404
718		700		18		363		14.8855		2.48558		499
718		718		0		375		42.9486		0		440
718		718		0		376		32.9752		0		370
719		0		719		0		0		0		55245
719		549		170		276		16.9041		2.49069		470
719		587		132		291		15.3417		2.66149		314
719		626		93		309		17.9158		2.66841		501
719		670		49		341		15.6743		2.61321		377
719		700		19		363		14.2657		2.41608		404
719		718		1		375		41.5523		7.96145		289
720		0		720		0		0		0		55747
720		549		171		276		16.1093		2.56393		409
720		587		133		291		15.0273		2.77722		310
720		626		94		309		15.5441		2.42486		449
720		670		50		341		13.5341		2.63637		312
720		700		20		363		14.33		2.54248		373
721		0		721		0		0		0		55546
721		549		172		276		16.5701		2.63197		473
721		587		134		291		15.3928		2.88114		301
721		626		95		309		16.9386		2.90984		497
721		670		51		341		16.76		2.87187		375
721		700		21		363		13.8759		2.50224		371
721		721		0		377		4.89798		0		37
722		0		722		0		0		0		54673
722		549		173		276		17.7788		2.57773		495
722		587		135		291		16.662		3.01599		350
722		626		96		309		16.1886		2.44641		597
722		670		52		341		16.2102		2.78658		413
722		700		22		363		15.5483		2.83688		519
722		721		1		377		11.4741		7.36196		100
722		722		0		378		34.0075		0		415
722		722		0		379		8.06226		0		38
723		0		723		0		0		0		55601
723		549		174		276		16.4001		2.46936		440
723		587		136		291		15.2054		2.79684		296
723		626		97		309		15.856		2.79079		401
723		670		53		341		15.3208		2.50782		357
723		700		23		363		15.0487		2.51898		388
723		721		2		377		8.66799		2.61329		62
723		722		1		379		6.7566		3.87846		55
724		0		724		0		0		0		55685
724		549		175		276		16.4635		2.59262		410
724		587		137		291		15.1191		2.6834		295
724		626		98		309		13.71		2.38469		326
724		670		54		341		13.8112		2.48067		339
724		700		24		363		15.4365		2.71039		412
724		721		3		377		8.49185		11.7627		3
724		724		0		380		11.6938		0		130
725		0		725		0		0		0		55419
725		549		176		276		16.17		2.65951		453
725		587		138		291		14.9556		2.78102		294
725		626		99		309		17.8746		3.79777		323
725		670		55		341		15.0251		2.70447		368
725		700		25		363		15.5512		2.73153		419
725		721		4		377		32.3125		30.3522		169
725		724		1		380		4.66433		0		6
725		725		0		381		11.4115		0		149
726		0		726		0		0		0		54209
726		549		177		276		18.3509		2.64124		498
726		587		139		291		17.2536		2.92224		341
726		626		100		309		19.4701		3.46642		492
726		670		56		341		34.9996		6.3305		432
726		700		26		363		16.8766		3.65774		495
726		721		5		377		38.9712		5.13014		155
726		724		2		380		40.5769		2.54683		389
726		725		1		381		10.9811		0		298
726		726		0		382		19.7737		0		291
727		0		727		0		0		0		55740
727		549		178		276		16.9759		2.51908		433
727		587		140		291		15.7037		2.73189		296
727		626		101		309		18.8649		3.35854		289
727		670		57		341		14.2683		2.23469		303
727		700		27		363		15.2684		2.73368		267
727		721		6		377		8.05139		1.22638		24
727		724		3		380		20.0463		2.32059		13
727		725		2		381		9.51865		2.33308		190
727		726		1		382		12.3408		3.61618		43
727		727		0		383		1		0		2
728		0		728		0		0		0		55709
728		549		179		276		16.9971		2.84091		389
728		587		141		291		16.06		2.64275		306
728		626		102		309		12.5878		2.64758		237
728		670		58		341		15.2001		2.92147		329
728		700		28		363		17.1368		3.09298		443
728		725		3		381		9.25274		2.40951		187
729		0		729		0		0		0		55803
729		549		180		276		15.3782		2.56869		422
729		587		142		291		16.06		2.79992		312
729		626		103		309		9.89832		2.69905		115
729		670		59		341		13.9472		2.6726		332
729		700		29		363		16.155		2.72013		338
729		725		4		381		7.38272		2.14728		109
729		729		0		384		36.2373		0		169
730		0		730		0		0		0		55776
730		549		181		276		17.0664		2.7707		396
730		587		143		291		16.5153		2.66426		321
730		626		104		309		8.40614		5.60508		90
730		670		60		341		14.8159		2.78795		317
730		700		30		363		16.7705		3.43351		451
730		725		5		381		6.32203		3.09852		16
730		729		1		384		24.665		4.29297		233
731		0		731		0		0		0		54136
731		549		182		276		18.1455		2.82794		463
731		587		144		291		18.3415		2.72788		369
731		626		105		309		11.9788		4.68773		225
731		670		61		341		16.6813		2.88736		433
731		700		31		363		15.8181		3.36237		498
731		725		6		381		13.6772		7.90249		417
731		729		2		384		14.8804		3.30676		417
731		731		0		385		15.7542		0		202
731		731		0		386		29.6057		0		423
731		731		0		387		3.07318		0		17
732		0		732		0		0		0		55923
732		549		183		276		16.681		2.61839		375
732		587		145		291		27.7965		5.57364		346
732		626		106		309		9.67979		2.58913		157
732		670		62		341		15.6883		2.46746		335
732		700		32		363		13.3685		2.79474		246
732		725		7		381		9.99293		2.03364		171
732		732		0		388		12.6415		0		47
733		0		733		0		0		0		55848
733		549		184		276		15.1344		2.56573		373
733		587		146		291		15.9531		2.48446		321
733		670		63		341		13.8346		2.86335		318
733		700		33		363		17.6197		3.73595		490
733		725		8		381		10.7773		3.4838		237
733		732		1		388		5.99995		1.92796		13
734		0		734		0		0		0		56003
734		549		185		276		15.7074		2.74176		301
734		587		147		291		16.007		2.40839		348
734		670		64		341		15.4792		2.74337		319
734		700		34		363		15.3571		2.54325		352
734		725		9		381		10.0702		2.77461		229
734		732		2		388		7.86886		6.51965		48
735		0		735		0		0		0		55096
735		549		186		276		14.4353		2.90827		364
735		587		148		291		17.179		2.34266		396
735		670		65		341		16.709		3.02307		460
735		700		35		363		17.2111		2.93435		535
735		725		10		381		12.7667		2.91938		428
735		735		0		389		8.63547		0		73
735		735		0		390		8.49837		0		67
735		735		0		391		42.0869		0		181
736		0		736		0		0		0		55857
736		549		187		276		13.5507		2.44534		282
736		587		149		291		15.6459		2.34704		355
736		670		66		341		14.874		2.45038		409
736		700		36		363		15.7608		2.56546		420
736		725		11		381		11.2346		2.02934		253
736		735		1		389		6.18694		1.74196		24
737		0		737		0		0		0		56074
737		549		188		276		12.4819		2.78954		293
737		587		150		291		14.6051		2.32859		344
737		670		67		341		15.1648		2.55094		406
737		700		37		363		15.5639		2.61817		419
737		725		12		381		8.61366		4.49926		62
737		737		0		392		1		0		2
738		0		738		0		0		0		55929
738		549		189		276		11.9801		2.39716		274
738		587		151		291		15.1172		2.28983		345
738		670		68		341		15.459		2.7909		346
738		700		38		363		15.6785		2.57148		309
738		725		13		381		10.5285		4.31658		214
738		738		0		393		11.025		0		183
739		0		739		0		0		0		55092
739		549		190		276		13.4149		2.91743		334
739		587		152		291		15.7421		2.30319		390
739		670		69		341		16.4333		2.76921		442
739		700		39		363		16.9842		2.91669		506
739		725		14		381		12.1612		2.61393		329
739		738		1		393		12.2699		4.18597		270
739		739		0		394		5		0		19
739		739		0		395		38.2238		0		218
740		0		740		0		0		0		56051
740		549		191		276		12.7961		2.46976		273
740		587		153		291		15.7421		2.30319		339
740		670		70		341		15.492		2.32292		401
740		700		40		363		16.3676		2.65346		404
740		725		15		381		8.37988		2.0354		93
740		739		1		395		29.0109		2.43477		39
741		0		741		0		0		0		56259
741		549		192		276		12.1584		2.58209		260
741		587		154		291		14.4328		2.2701		313
741		670		71		341		14.3595		2.53667		362
741		700		41		363		14.0284		2.44238		260
741		725		16		381		5.89085		2.84992		50
741		739		2		395		4.15615		1.83423		4
741		741		0		396		8.13941		0		92
742		0		742		0		0		0		56184
742		549		193		276		12.479		2.82125		259
742		587		155		291		15.0349		2.30171		338
742		670		72		341		14.4255		2.53637		336
742		700		42		363		15.4144		3.11718		405
742		725		17		381		6.14235		3.03019		78
743		0		743		0		0		0		55233
743		549		194		276		14.0753		2.85634		287
743		587		156		291		15.4206		2.26686		359
743		670		73		341		16.5192		2.62676		454
743		700		43		363		18.5267		3.024		493
743		725		18		381		11.4081		3.68444		281
743		743		0		397		8.19892		0		133
743		743		0		398		11.694		0		100
743		743		0		399		10.198		0		147
743		743		0		400		8.59261		0		113
744		0		744		0		0		0		56206
744		549		195		276		12.9341		2.63911		259
744		587		157		291		14.1743		2.18204		318
744		670		74		341		14.8682		2.2859		375
744		700		44		363		15.0217		2.52307		267
744		725		19		381		8.57095		2.30642		56
744		743		1		398		8.67427		11.2489		119
745		0		745		0		0		0		56276
745		549		196		276		12.0063		2.66121		237
745		587		158		291		13.9123		2.14686		272
745		670		75		341		14.6037		2.5645		343
745		700		45		363		14.5588		2.87276		410
745		725		20		381		6.108		4.34926		62
746		0		746		0		0		0		56290
746		549		197		276		13.466		2.8894		265
746		587		159		291		14.9662		2.47705		322
746		670		76		341		14.9961		2.57894		338
746		700		46		363		16.6522		2.84319		385
747		0		747		0		0		0		55819
747		549		198		276		15.5869		3.05665		310
747		587		160		291		15.1155		2.30217		348
747		670		77		341		15.1283		2.69515		390
747		700		47		363		17.3537		2.87616		443
747		747		0		401		7.61577		0		66
747		747		0		402		13.2358		0		79
747		747		0		403		10.2267		0		133
747		747		0		404		10.2956		0		12
748		0		748		0		0		0		56073
748		549		199		276		13.8416		2.60949		234
748		587		161		291		14.1		2.25388		289
748		670		78		341		13.9922		2.25949		334
748		700		48		363		15.9864		2.61903		413
748		747		1		403		14.3699		3.62759		257
749		0		749		0		0		0		56273
749		549		200		276		12.8292		2.73184		261
749		587		162		291		13.1067		2.36514		284
749		670		79		341		13.5901		2.33171		308
749		700		49		363		16.0225		2.93955		349
749		747		2		403		11.5246		6.83758		125
750		0		750		0		0		0		56253
750		549		201		276		12.3977		2.61031		270
750		587		163		291		13.1629		2.33918		283
750		670		80		341		13.4237		2.26376		255
750		700		50		363		12.0551		3.97469		290
750		747		3		403		10.5475		3.15546		234
750		750		0		405		4.54006		0		15
751		0		751		0		0		0		55480
751		549		202		276		13.4374		2.70786		302
751		587		164		291		13.1414		2.44864		304
751		670		81		341		31.1081		6.48223		344
751		700		51		363		18.605		3.54085		487
751		747		4		403		12.7797		2.83739		417
751		751		0		406		6.4791		0		84
751		751		0		407		33.017		0		182
752		0		752		0		0		0		56233
752		549		203		276		11.6218		2.59536		228
752		587		165		291		11.7611		2.38924		252
752		670		82		341		11.9687		2.43425		289
752		700		52		363		13.1414		2.23355		329
752		747		5		403		12.0866		2.2612		269
753		0		753		0		0		0		56330
753		549		204		276		11.8494		2.835		270
753		587		166		291		11.5475		2.30668		256
753		670		83		341		12.0748		2.63254		288
753		700		53		363		13.6235		2.568		342
753		747		6		403		12.3787		2.76799		114
754		0		754		0		0		0		56186
754		549		205		276		11.4156		2.71299		247
754		587		167		291		11.3339		2.29065		248
754		670		84		341		11.6545		2.41905		228
754		700		54		363		14.9907		3.24595		338
754		747		7		403		15.2997		3.50304		353
755		0		755		0		0		0		55591
755		549		206		276		12.6404		3.1615		298
755		587		168		291		13.2831		2.63588		287
755		670		85		341		13.6791		3.04041		334
755		700		55		363		16.7042		3.07253		452
755		747		8		403		15.9725		2.80898		622
755		755		0		408		39.4588		0		11
755		755		0		409		1.66667		0		5
756		0		756		0		0		0		56048
756		549		207		276		11.0146		2.26496		232
756		587		169		291		11.106		2.37471		239
756		670		86		341		11.6239		2.2626		268
756		700		56		363		15.9716		2.61911		332
756		747		9		403		14.7855		2.08872		481
757		0		757		0		0		0		55975
757		549		208		276		11.8943		2.57561		241
757		587		170		291		11.6506		2.43969		255
757		670		87		341		12.3816		2.7045		257
757		700		57		363		14.4929		2.68767		356
757		747		10		403		14.4138		2.31405		516
758		0		758		0		0		0		56006
758		549		209		276		11.1843		2.55116		270
758		587		171		291		11.0414		2.29305		249
758		670		88		341		11.517		2.57216		244
758		700		58		363		14.7681		2.7351		332
758		747		11		403		14.782		2.27133		499
759		0		759		0		0		0		55361
759		549		210		276		13.6322		2.94543		302
759		587		172		291		12.0276		2.4872		274
759		670		89		341		13.3129		3.02853		319
759		700		59		363		16.0617		2.85866		411
759		747		12		403		22.7117		3.44878		701
759		759		0		410		32.1147		0		232
760		0		760		0		0		0		56038
760		549		211		276		11.4081		2.36722		221
760		587		173		291		11.5234		2.38801		226
760		670		90		341		10.8169		2.32989		227
760		700		60		363		14.6994		2.48685		329
760		747		13		403		20.1858		2.63448		559
761		0		761		0		0		0		55999
761		549		212		276		11.0356		2.54838		262
761		587		174		291		11.4266		2.52412		215
761		670		91		341		13.0565		3.15391		252
761		700		61		363		11.6743		2.41897		285
761		747		14		403		18.6317		2.70603		587
762		0		762		0		0		0		55857
762		549		213		276		14.1608		3.37841		232
762		587		175		291		10.9545		2.42785		235
762		670		92		341		11.6119		2.45378		241
762		700		62		363		16.4619		3.43164		336
762		747		15		403		19.5943		2.62217		699
763		0		763		0		0		0		55362
763		549		214		276		15.0847		3.01874		304
763		587		176		291		11.8152		2.46825		246
763		670		93		341		12.7168		2.90236		291
763		700		63		363		15.0433		2.70233		364
763		747		16		403		39.785		4.85804		904
763		763		0		411		12.2656		0		103
763		763		0		412		5.54024		0		26
764		0		764		0		0		0		55803
764		549		215		276		13.0687		2.65301		263
764		587		177		291		10.7669		2.29924		200
764		670		94		341		11.6794		2.45403		229
764		700		64		363		13.4509		2.48771		308
764		747		17		403		20.5703		2.54107		793
764		764		0		413		2.5		0		4
765		0		765		0		0		0		55954
765		549		216		276		12.7036		2.71605		231
765		587		178		291		11.1226		2.59515		220
765		670		95		341		10.8055		2.26482		231
765		700		65		363		12.2495		2.8179		200
765		747		18		403		19.9699		2.53089		764
766		0		766		0		0		0		55808
766		549		217		276		10.5509		2.51718		244
766		587		179		291		11.1829		2.59515		210
766		670		96		341		11.4598		2.87198		225
766		700		66		363		12.8677		2.86815		304
766		747		19		403		20.3105		2.44934		809
767		0		767		0		0		0		55407
767		549		218		276		12.4698		2.65439		296
767		587		180		291		11.2856		2.5208		242
767		670		97		341		11.8961		2.63702		276
767		700		67		363		13.8203		2.77874		310
767		747		20		403		21.5812		2.54839		992
767		767		0		414		38.3275		0		77
768		0		768		0		0		0		55768
768		549		219		276		11.8679		2.43596		223
768		587		181		291		42.9134		9.37176		193
768		670		98		341		9.90291		2.26947		216
768		700		68		363		11.5729		2.38675		247
768		747		21		403		21.8842		2.36143		893
768		768		0		415		5.47159		0		35
768		768		0		416		19.8718		0		25
769		0		769		0		0		0		55840
769		549		220		276		10.9679		2.44897		258
769		587		182		291		11.0489		2.52027		179
769		670		99		341		9.62873		2.32327		204
769		700		69		363		11.4332		2.62236		250
769		747		22		403		20.2276		2.29401		782
769		768		1		416		19.8652		3.38715		87
770		0		770		0		0		0		55829
770		549		221		276		10.733		2.40587		243
770		587		183		291		10.4257		2.39928		185
770		670		100		341		10.1004		2.30291		214
770		700		70		363		11.2726		2.51602		239
770		747		23		403		17.3777		2.31856		586
770		768		2		416		19.8652		3.38715		301
770		770		0		417		1.11803		0		3
771		0		771		0		0		0		54939
771		549		222		276		11.2796		2.42375		279
771		587		184		291		10.7803		2.36977		232
771		670		101		341		11.4852		2.82939		248
771		700		71		363		12.9364		2.92454		283
771		747		24		403		17.2191		2.54785		667
771		768		3		416		19.6615		2.76983		434
771		770		1		417		14.3575		0		135
771		771		0		418		11.2089		0		192
771		771		0		419		40.6646		0		191
772		0		772		0		0		0		55565
772		549		223		276		10.7209		2.37983		242
772		587		185		291		9.71202		2.13948		164
772		670		102		341		9.60314		2.18351		183
772		700		72		363		11.2377		2.37357		238
772		747		25		403		16.1934		2.42058		543
772		768		4		416		15.1956		2.69446		347
772		770		2		417		15.5323		4.12584		275
772		771		1		418		8.01873		2.36317		43
773		0		773		0		0		0		55369
773		549		224		276		10.8238		2.57661		217
773		587		186		291		11.0562		2.581		192
773		670		103		341		11.0494		2.64472		217
773		700		73		363		10.9237		2.58651		246
773		747		26		403		16.8295		2.69071		501
773		768		5		416		29.9479		5.51197		440
773		770		3		417		17.04		2.74556		387
773		771		2		418		5.50265		3.21918		31
774		0		774		0		0		0		55418
774		549		225		276		10.0286		2.38838		229
774		587		187		291		9.85779		2.38107		160
774		670		104		341		9.43142		2.25476		187
774		700		74		363		11.2333		2.71402		204
774		747		27		403		16.3652		2.57222		579
774		768		6		416		15.7676		2.29418		282
774		770		4		417		17.4538		2.95701		443
774		771		3		418		7.14005		3.62295		98
775		0		775		0		0		0		54491
775		549		226		276		10.4175		2.50692		226
775		587		188		291		10.8679		2.42172		210
775		670		105		341		11.383		3.09663		243
775		700		75		363		11.8422		2.71402		261
775		747		28		403		18.403		2.56352		672
775		768		7		416		37.3277		5.99034		480
775		770		5		417		20.4009		3.23091		555
775		771		4		418		38.3122		21.2168		331
775		775		0		420		10.6769		0		131
776		0		776		0		0		0		55354
776		549		227		276		10.6702		2.50047		213
776		587		189		291		9.63578		2.17714		165
776		670		106		341		9.3192		2.14761		178
776		700		76		363		10.5057		2.41898		178
776		747		29		403		16.3954		2.52597		543
776		768		8		416		15.2437		2.35984		333
776		770		6		417		22.4462		3.20135		631
776		771		5		418		10.444		1.73561		5
777		0		777		0		0		0		54971
777		549		228		276		9.73256		2.51721		188
777		587		190		291		8.64464		2.15226		126
777		670		107		341		9.57492		2.54098		170
777		700		77		363		11.8468		2.98829		242
777		747		30		403		15.5395		2.48417		564
777		768		9		416		16.2421		2.6853		373
777		770		7		417		22.5996		2.89267		680
777		771		6		418		11.858		10.7121		286
778		0		778		0		0		0		54818
778		549		229		276		9.64209		2.46692		204
778		587		191		291		9.60801		2.41444		166
778		670		108		341		10.1511		2.56011		184
778		700		78		363		11.0781		2.61085		215
778		747		31		403		16.9523		2.58804		556
778		768		10		416		16.6191		3.0438		403
778		770		8		417		22.4497		3.03159		724
778		771		7		418		16.2238		3.19514		330
779		0		779		0		0		0		54078
779		549		230		276		10.4901		2.52402		220
779		587		192		291		10.1251		2.34474		194
779		670		109		341		10.5336		2.94825		214
779		700		79		363		10.9509		2.63197		234
779		747		32		403		20.4925		2.78232		802
779		768		11		416		18.2339		2.79205		535
779		770		9		417		23.5993		3.1023		820
779		771		8		418		40.953		6.99267		493
779		779		0		421		3.09609		0		10
780		0		780		0		0		0		54765
780		549		231		276		9.87275		2.40491		192
780		587		193		291		8.3386		1.92634		96
780		670		110		341		8.72605		2.41135		128
780		700		80		363		9.6489		2.31251		181
780		747		33		403		18.4358		2.44004		622
780		768		12		416		17.5755		2.85125		466
780		770		10		417		23.5884		2.83854		896
780		771		9		418		11.4521		2.17523		254
781		0		781		0		0		0		54634
781		549		232		276		9.15079		2.43043		165
781		587		194		291		10.2094		2.48208		165
781		670		111		341		10.6966		2.9989		163
781		700		81		363		8.69203		2.42335		145
781		747		34		403		16.6923		2.4404		548
781		768		13		416		42.6829		6.54891		493
781		770		11		417		25.0538		2.95706		965
781		771		10		418		9.26008		2.28205		156
781		781		0		422		9.972		0		166
782		0		782		0		0		0		54461
782		549		233		276		8.15188		2.50839		138
782		587		195		291		8.14873		2.07039		96
782		670		112		341		8.80087		2.52718		135
782		700		82		363		12.5325		3.06729		203
782		747		35		403		17.4832		2.50513		616
782		768		14		416		17.2893		2.60286		450
782		770		12		417		25.5094		3.03888		1032
782		771		11		418		14.6398		3.14247		389
782		781		1		422		10.95		2.36079		80
783		0		783		0		0		0		53854
783		549		234		276		9.84452		2.76686		189
783		587		196		291		10.6357		2.80731		202
783		670		113		341		10.8342		2.75831		182
783		700		83		363		11.1658		2.63996		194
783		747		36		403		19.2319		2.77082		664
783		768		15		416		19.6993		2.71453		550
783		770		13		417		26.1597		2.89007		1123
783		771		12		418		14.4603		2.49388		482
783		781		2		422		8.1124		2.88008		115
783		783		0		423		8.78169		0		44
783		783		0		424		0		0		1
784		0		784		0		0		0		54518
784		549		235		276		9.84452		2.76686		174
784		587		197		291		9.22791		2.32467		131
784		670		114		341		9.41168		2.55945		136
784		700		84		363		10.9668		2.68644		160
784		747		37		403		18.1942		2.55129		547
784		768		16		416		18.4348		2.57785		411
784		770		14		417		25.7069		2.87141		1168
784		771		13		418		12.3789		2.2061		355
785		0		785		0		0		0		54631
785		549		236		276		8.57328		2.55372		151
785		587		198		291		9.22791		2.32467		88
785		670		115		341		8.6162		2.49625		127
785		700		85		363		11.3512		2.9281		153
785		747		38		403		16.8945		2.56419		546
785		768		17		416		18.0376		2.65311		438
785		770		15		417		26.1079		2.86979		1210
785		771		14		418		12.5826		2.66468		255
785		785		0		425		0		0		1
786		0		786		0		0		0		54586
786		549		237		276		8.3594		2.83083		151
786		587		199		291		8.90499		2.29805		140
786		670		116		341		7.90175		2.24435		120
786		700		86		363		8.1267		2.31782		123
786		747		39		403		17.6448		2.6623		499
786		768		18		416		40.5941		6.59324		447
786		770		16		417		28.3202		2.86567		1245
786		771		15		418		11.1331		2.49178		288
786		786		0		426		0		0		1
787		0		787		0		0		0		53520
787		549		238		276		9.42603		2.78914		171
787		587		200		291		9.39794		2.32147		160
787		670		117		341		37.9345		11.6231		167
787		700		87		363		14.1183		4.12735		186
787		747		40		403		20.5481		2.82702		612
787		768		19		416		40.1902		5.40805		517
787		770		17		417		30.3084		2.94692		1357
787		771		16		418		27.4652		5.03067		479
787		787		0		427		10.7463		0		54
787		787		0		428		20.6893		0		287
787		787		0		429		18.0409		0		90
788		0		788		0		0		0		54605
788		549		239		276		8.72801		43.8271		65
788		587		201		291		7.63478		1.83531		73
788		670		118		341		8.25944		1.9854		89
788		700		88		363		8.70529		2.20993		126
788		747		41		403		17.3036		2.61251		517
788		768		20		416		20.0325		2.83453		396
788		770		18		417		28.7513		2.61605		1317
788		771		17		418		11.5714		2.18535		311
788		787		1		427		5.62468		2.03823		16
788		787		1		428		20.573		4.74445		85
789		0		789		0		0		0		54428
789		549		240		276		10.9052		43.8271		170
789		587		202		291		9.50793		2.60645		123
789		670		119		341		7.03918		2.64587		106
789		700		89		363		11.7404		4.06289		117
789		747		42		403		15.8688		2.55083		490
789		768		21		416		16.0306		2.72428		363
789		770		19		417		28.6616		2.57083		1326
789		771		18		418		10.9772		2.69085		252
789		787		2		427		9.74333		8.01948		58
789		787		2		428		9.15065		3.63457		167
790		0		790		0		0		0		54428
790		549		241		276		7.67352		3.51316		132
790		587		203		291		8.04301		2.07668		131
790		670		120		341		7.38625		2.59247		105
790		700		90		363		8.32192		2.46493		110
790		747		43		403		16.8596		2.5299		454
790		768		22		416		16.0069		2.84785		405
790		770		20		417		29.218		2.60533		1362
790		771		19		418		12.5095		3.91759		132
790		787		3		427		7.89694		3.16478		65
790		787		3		428		20.0962		4.47952		268
790		790		0		430		2.08891		0		8
791		0		791		0		0		0		53305
791		549		242		276		10.002		4.37787		155
791		587		204		291		23.3913		5.30437		174
791		670		121		341		8.48619		2.81805		141
791		700		91		363		10.1895		2.88437		128
791		747		44		403		17.529		2.88312		499
791		768		23		416		17.2242		2.9459		459
791		770		21		417		30.1278		2.63884		1471
791		771		20		418		40.9961		9.69913		406
791		787		4		427		14.5065		5.81996		156
791		787		4		428		18.4734		3.73756		527
791		790		1		430		34.8514		0		139
791		791		0		431		28.5876		0		40
792		0		792		0		0		0		54404
792		549		243		276		8.76828		3.79776		142
792		587		205		291		7.20576		1.83365		91
792		670		122		341		8.00732		2.29987		105
792		700		92		363		8.28726		2.56063		126
792		747		45		403		17.0906		2.59323		395
792		768		24		416		16.5594		2.70564		348
792		770		22		417		29.068		2.57442		1458
792		771		21		418		8.71245		1.9368		198
792		787		5		427		11.318		3.15066		21
792		787		5		428		14.3628		2.34012		305
792		792		0		432		25.3314		0		7
793		0		793		0		0		0		54434
793		549		244		276		8.2238		3.67314		134
793		587		206		291		7.74748		2.10681		100
793		670		123		341		7.88872		2.69288		104
793		700		93		363		8.13777		2.46716		110
793		747		46		403		15.8649		2.76335		387
793		768		25		416		14.6784		2.77998		327
793		770		23		417		29.8807		2.58613		1502
793		771		22		418		41.4834		9.61635		262
793		787		6		427		3.59849		2.1867		4
793		787		6		428		11.1504		2.29945		236
794		0		794		0		0		0		54703
794		549		245		276		7.82494		6.14572		117
794		587		207		291		6.8246		1.87214		80
794		670		124		341		7.79194		2.32704		87
794		700		94		363		8.35211		2.63156		116
794		747		47		403		14.7643		2.84259		347
794		768		26		416		14.6784		2.8285		329
794		770		24		417		29.9699		2.57695		1519
794		787		7		427		11.0294		17.7229		93
794		787		7		428		9.72052		2.39275		209
795		0		795		0		0		0		53679
795		549		246		276		7.48219		8.05504		116
795		587		208		291		8.25859		2.16084		129
795		670		125		341		9.74272		2.88951		132
795		700		95		363		8.44734		2.77776		124
795		747		48		403		17.5045		2.88401		409
795		768		27		416		17.272		3.10676		358
795		770		25		417		30.3862		2.60966		1612
795		787		8		427		13.709		5.04638		185
795		787		8		428		18.0522		3.82816		532
795		795		0		433		10.1242		0		250
795		795		0		434		6.16649		0		61
795		795		0		435		10.3078		0		13
796		0		796		0		0		0		54388
796		549		247		276		7.78169		1.43847		114
796		587		209		291		7.21833		1.88125		89
796		670		126		341		7.2518		2.25978		88
796		700		96		363		7.9542		2.33466		92
796		747		49		403		14.9701		2.67127		313
796		768		28		416		13.9718		2.61934		271
796		770		26		417		30.1983		2.56793		1561
796		787		9		427		14.0667		3.59437		175
796		787		9		428		14.3861		2.27452		455
796		795		1		433		8.09779		2.27645		54
797		0		797		0		0		0		54390
797		549		248		276		6.85964		1.25684		68
797		587		210		291		5.93115		1.51966		44
797		670		127		341		5.79589		2.19534		50
797		700		97		363		7.82228		2.64599		102
797		747		50		403		14.731		2.75289		266
797		768		29		416		14.408		2.84207		272
797		770		27		417		30.4142		3.05475		1566
797		787		10		427		13.1699		4.00091		134
797		787		10		428		15.7418		2.33562		503
797		795		2		433		10.4666		3.51701		205
798		0		798		0		0		0		54737
798		549		249		276		8.96188		1.67614		103
798		587		211		291		7.14285		2.17323		80
798		670		128		341		8.07938		3.66607		75
798		700		98		363		7.59668		2.70322		91
798		747		51		403		15.1299		2.73702		307
798		768		30		416		16.4764		3.27205		274
798		770		28		417		30.7797		2.60248		1579
798		787		11		427		14.9237		3.72973		9
798		787		11		428		14.9919		2.49438		345
799		0		799		0		0		0		53759
799		549		250		276		7.59355		1.36643		102
799		587		212		291		6.98568		1.94462		96
799		670		129		341		9.01195		2.98766		108
799		700		99		363		10.0283		3.54596		130
799		747		52		403		14.3124		2.43523		308
799		768		31		416		17.1679		3.27205		295
799		770		29		417		30.9752		3.15138		1721
799		787		12		427		15.8961		10.6849		263
799		787		12		428		18.2379		3.18834		698
799		799		0		436		7.96019		0		120
800		0		800		0		0		0		54776
800		549		251		276		7.32077		1.58201		83
800		587		213		291		5.71771		1.52342		53
800		670		130		341		7.34323		2.50615		66
800		700		100		363		8.22332		2.30584		77
800		747		53		403		14.0553		3.09732		216
800		768		32		416		16.6494		3.46122		117
800		770		30		417		30.6327		3.13002		1652
800		787		13		427		13.2487		2.59331		73
800		787		13		428		15.7408		2.23004		469
800		800		0		437		4.12311		0		18
801		0		801		0		0		0		54526
801		549		252		276		6.68998		1.27253		72
801		587		214		291		5.60777		1.55381		41
801		670		131		341		4.84703		2.18658		51
801		700		101		363		9.70959		4.94524		46
801		747		54		403		13.5591		2.77172		329
801		768		33		416		14.8655		3.03818		216
801		770		31		417		30.2649		3.14336		1662
801		787		14		427		16.7302		6.01557		187
801		787		14		428		16.3473		2.63202		414
801		801		0		438		5.35189		0		56
802		0		802		0		0		0		54777
802		549		253		276		5.5475		1.00322		51
802		587		215		291		5.24771		1.35883		51
802		670		132		341		5.53134		2.75859		58
802		700		102		363		4.77505		2.27961		34
802		747		55		403		13.7758		2.37552		312
802		768		34		416		14.3916		2.86702		315
802		770		32		417		29.6936		3.05231		1612
802		787		15		428		13.9424		2.42132		385
802		801		1		438		3.83764		3.16337		5
803		0		803		0		0		0		54074
803		549		254		276		7.01391		0.954085		66
803		587		216		291		7.72672		2.30206		78
803		670		133		341		13.2481		5.66325		134
803		700		103		363		14.5974		7.05194		73
803		747		56		403		12.6295		2.20402		197
803		768		35		416		17.0899		2.88561		460
803		770		33		417		30.7949		3.1763		1745
803		787		16		428		16.4914		2.82071		480
803		801		2		438		4.68341		5.42196		34
803		803		0		439		17.2288		0		259
804		0		804		0		0		0		55059
804		549		255		276		5.52858		0.805546		4
804		587		217		291		36.8372		7.26107		19
804		670		134		341		9.40897		2.86021		17
804		700		104		363		6.78526		2.64424		24
804		747		57		403		9.93894		1.93676		45
804		768		36		416		15.8339		2.41436		474
804		770		34		417		29.939		2.95347		1541
804		787		17		428		15.2315		2.77357		363
804		803		1		439		10.0269		0		54
805		0		805		0		0		0		54973
805		549		256		276		6.39678		1.07237		52
805		587		218		291		6.19901		1.18367		39
805		670		135		341		9.27535		3.24242		98
805		700		105		363		5.98012		3.30643		52
805		747		58		403		7.77356		1.7883		4
805		768		37		416		15.0849		2.4324		463
805		770		35		417		28.5261		2.98353		1559
805		787		18		428		14.6507		2.71125		360
806		0		806		0		0		0		55146
806		549		257		276		6.32042		1.09619		30
806		670		136		341		5.73271		1.88299		18
806		700		106		363		5.26791		2.10356		25
806		747		59		403		1.5809		0		1
806		768		38		416		15.9759		2.55566		480
806		770		36		417		28.4441		2.94263		1470
806		787		19		428		14.7944		2.74074		384
806		806		0		440		5.2904		0		46
807		0		807		0		0		0		54478
807		549		258		276		7.16717		0.748518		64
807		670		137		341		8.39114		3.66627		68
807		700		107		363		8.76809		4.38438		85
807		768		39		416		17.6139		2.73814		562
807		770		37		417		29.6566		3.01662		1633
807		787		20		428		17.2463		2.75586		481
807		806		1		440		7.47711		0		123
807		807		0		441		3		0		18
807		807		0		442		12.6248		0		88
808		0		808		0		0		0		55182
808		768		40		416		16.7559		2.64472		548
808		770		38		417		28.5241		2.84048		1479
808		787		21		428		15.1749		2.57687		391
809		0		809		0		0		0		55076
809		768		41		416		17.1402		2.54045		570
809		770		39		417		27.3799		2.88091		1448
809		787		22		428		16.8982		2.81679		432
809		809		0		443		6.47765		0		62
809		809		0		444		2.53106		0		12
810		0		810		0		0		0		55115
810		768		42		416		16.4418		2.59816		578
810		770		40		417		27.6508		2.91196		1446
810		787		23		428		16.5416		2.71339		453
810		809		1		443		2.8281		0		7
810		809		1		444		1.14396		0		1
811		0		811		0		0		0		54590
811		768		43		416		18.5306		2.71395		673
811		770		41		417		28.7251		3.01919		1584
811		787		24		428		18.6126		2.8329		525
811		809		2		443		14.1663		10.4359		166
811		811		0		445		3.07318		0		14
811		811		0		446		6.8469		0		48
812		0		812		0		0		0		55001
812		768		44		416		17.1948		2.63309		626
812		770		42		417		28.8617		2.89169		1448
812		787		25		428		16.4126		2.73137		429
812		809		3		443		7.20906		1.70553		53
812		812		0		447		12.2304		0		43
813		0		813		0		0		0		54961
813		768		45		416		17.2789		2.63514		615
813		770		43		417		28.296		2.83226		1450
813		787		26		428		17.7072		2.94471		456
813		809		4		443		21.8011		10.2949		118
814		0		814		0		0		0		55120
814		768		46		416		17.5363		2.61432		606
814		770		44		417		28.983		2.59744		1444
814		787		27		428		17.5547		2.86911		430
815		0		815		0		0		0		54572
815		768		47		416		18.4926		2.5699		710
815		770		45		417		30.6541		2.88537		1566
815		787		28		428		18.6148		2.83668		518
815		815		0		448		18.3267		0		225
815		815		0		449		2.56898		0		9
816		0		816		0		0		0		55069
816		768		48		416		17.9077		2.54733		635
816		770		46		417		29.8355		2.63427		1444
816		787		29		428		17.9837		2.86937		452
817		0		817		0		0		0		55106
817		768		49		416		17.9359		2.51836		580
817		770		47		417		29.4108		2.64191		1431
817		787		30		428		16.9762		2.56498		461
817		817		0		450		4.26651		0		22
818		0		818		0		0		0		55058
818		768		50		416		18.2181		2.5703		609
818		770		48		417		30.1217		2.71294		1451
818		787		31		428		17.5308		2.8831		482
819		0		819		0		0		0		54281
819		768		51		416		19.7544		2.61988		737
819		770		49		417		30.1859		2.66042		1563
819		787		32		428		19.1447		2.81423		576
819		819		0		451		32.1978		0		253
819		819		0		452		19.1001		0		105
819		819		0		453		23.4912		0		85
820		0		820		0		0		0		54988
820		768		52		416		18.7061		2.43489		669
820		770		50		417		30.451		2.74336		1434
820		787		33		428		19.1029		2.6648		468
820		819		1		451		3.6847		0.612677		16
820		819		1		452		9.10574		0		25
821		0		821		0		0		0		55041
821		768		53		416		19.0379		2.50768		663
821		770		51		417		29.9508		2.6708		1386
821		787		34		428		19.2662		2.80064		510
822		0		822		0		0		0		55081
822		768		54		416		18.8631		2.57232		617
822		770		52		417		29.8832		2.70659		1409
822		787		35		428		19.2423		2.74022		472
822		822		0		454		4.20195		0		21
823		0		823		0		0		0		54653
823		768		55		416		20.264		2.77453		653
823		770		53		417		30.0841		2.82054		1535
823		787		36		428		19.7859		2.81265		554
823		823		0		455		16.408		0		142
823		823		0		456		41.6413		0		63
824		0		824		0		0		0		55173
824		768		56		416		18.8974		2.60868		596
824		770		54		417		29.2627		2.60418		1386
824		787		37		428		18.1213		2.71204		421
824		824		0		457		7.81025		0		24
825		0		825		0		0		0		55229
825		768		57		416		19.3298		2.68835		572
825		770		55		417		28.7867		2.64394		1340
825		787		38		428		18.7774		2.9773		413
825		825		0		458		5.83095		0		46
826		0		826		0		0		0		55216
826		768		58		416		18.3752		2.68227		536
826		770		56		417		28.4214		2.61657		1360
826		787		39		428		17.3232		2.77689		426
826		825		1		458		7.06944		2.35672		62
827		0		827		0		0		0		54606
827		768		59		416		20.1375		2.75873		570
827		770		57		417		29.4399		2.68387		1486
827		787		40		428		18.8368		2.89386		482
827		825		2		458		20.2038		7.15724		149
827		827		0		459		38.1742		0		307
828		0		828		0		0		0		55376
828		768		60		416		17.777		2.51125		499
828		770		58		417		28.5608		2.62764		1325
828		787		41		428		17.4783		2.83378		397
828		825		3		458		10.793		1.64297		2
828		828		0		460		0		0		1
829		0		829		0		0		0		55432
829		768		61		416		18.4383		2.73679		475
829		770		59		417		30.0831		2.79454		1297
829		787		42		428		16.7		2.80164		385
829		829		0		461		3.2596		0		11
830		0		830		0		0		0		55386
830		768		62		416		18.5896		2.74942		442
830		770		60		417		30.6751		2.86661		1318
830		787		43		428		19.2198		3.0209		410
830		830		0		462		7.66051		0		44
831		0		831		0		0		0		54900
831		768		63		416		18.0806		2.79065		451
831		770		61		417		30.8503		2.77991		1474
831		787		44		428		19.083		2.94668		470
831		830		1		462		19.0933		0		231
831		831		0		463		7.85723		0		74
832		0		832		0		0		0		55543
832		768		64		416		16.5542		2.70541		385
832		770		62		417		30.0944		2.77852		1295
832		787		45		428		17.3925		2.63361		343
832		830		2		462		7.00323		0		34
833		0		833		0		0		0		55587
833		768		65		416		15.2793		2.63306		356
833		770		63		417		29.8935		2.76657		1287
833		787		46		428		16.2034		2.86062		370
834		0		834		0		0		0		55403
834		768		66		416		14.4602		2.55147		331
834		770		64		417		29.8137		2.75488		1302
834		787		47		428		14.5968		2.73717		336
834		834		0		464		10.7511		0		228
835		0		835		0		0		0		55049
835		768		67		416		14.6416		2.60293		335
835		770		65		417		29.7952		2.73999		1416
835		787		48		428		14.5968		2.73717		372
835		834		1		464		15.4705		0		336
835		835		0		465		8.94427		0		92
836		0		836		0		0		0		55710
836		768		68		416		13.1642		2.50592		243
836		770		66		417		28.3764		2.66368		1186
836		787		49		428		13.3719		2.45006		259
836		834		2		464		12.8958		0		199
836		836		0		466		2.14144		0		3
837		0		837		0		0		0		55520
837		768		69		416		11.007		2.54309		200
837		770		67		417		28.3367		2.66435		1250
837		787		50		428		10.8918		2.38287		235
837		834		3		464		12.3359		0		116
837		837		0		467		9.54945		0		129
837		837		0		468		16.0183		0		150
838		0		838		0		0		0		55653
838		768		70		416		9.98361		2.83025		160
838		770		68		417		28.7365		2.74358		1246
838		787		51		428		10.9275		2.44168		257
838		834		4		464		8.10114		0		3
838		837		1		468		12.7777		3.52842		195
838		838		0		469		7.2111		0		86
839		0		839		0		0		0		54530
839		768		71		416		13.4948		3.53002		212
839		770		69		417		28.8552		3.0215		1390
839		787		52		428		12.767		2.79887		254
839		834		5		464		18.9859		0		323
839		837		2		468		17.2568		2.95789		320
839		838		1		469		9.20265		0		191
839		839		0		470		14.8858		0		236
839		839		0		471		15.8969		0		122
839		839		0		472		3.67696		0		22
840		0		840		0		0		0		55815
840		768		72		416		9.34644		2.13374		79
840		770		70		417		28.411		2.69167		1191
840		787		53		428		10.1785		2.14518		139
840		837		3		468		17.0697		2.74881		312
840		838		2		469		7.12802		1.93992		61
840		839		1		471		8.07505		2.50192		3
841		0		841		0		0		0		55782
841		768		73		416		7.57342		2.83188		45
841		770		71		417		28.3913		2.71472		1230
841		787		54		428		8.53585		2.69454		124
841		837		4		468		18.4075		2.91001		349
841		838		3		469		5.64201		3.38286		70
842		0		842		0		0		0		55689
842		768		74		416		12.7543		8.63242		32
842		770		72		417		27.8647		2.61491		1224
842		787		55		428		7.00411		2.05799		72
842		837		5		468		19.8859		3.00987		405
842		838		4		469		3.12644		1.30845		2
842		842		0		473		9.24417		0		176
843		0		843		0		0		0		55190
843		768		75		416		10.2539		26.2738		48
843		770		73		417		28.4806		2.68731		1367
843		837		6		468		19.5531		3.02718		511
843		838		5		469		8.34543		13.8034		171
843		842		1		473		11.7839		19.5379		283
843		843		0		474		3.13249		0		22
843		843		0		475		2.61008		0		8
844		0		844		0		0		0		55772
844		770		74		417		27.9875		2.59758		1216
844		837		7		468		18.7907		2.75119		547
844		838		6		469		3.00338		0.888494		10
844		842		2		473		6.778		1.51759		55
845		0		845		0		0		0		55740
845		770		75		417		27.251		2.60452		1200
845		837		8		468		19.5147		2.90023		659
845		845		0		476		0		0		1
846		0		846		0		0		0		55662
846		770		76		417		27.1517		2.59716		1209
846		837		9		468		20.8982		2.9075		729
847		0		847		0		0		0		55008
847		770		77		417		27.8756		2.70825		1332
847		837		10		468		24.9693		3.00534		857
847		847		0		477		9.66061		0		65
847		847		0		478		11.1938		0		258
847		847		0		479		7.06723		0		22
847		847		0		480		5.25163		0		58
848		0		848		0		0		0		55518
848		770		78		417		26.7936		2.60521		1176
848		837		11		468		22.1728		2.80128		853
848		847		1		478		8.9566		0		51
848		847		1		480		4.7157		2.50288		2
849		0		849		0		0		0		55468
849		770		79		417		26.3248		2.56203		1179
849		837		12		468		24.8827		2.65703		903
849		847		2		480		5.75411		111.611		50
850		0		850		0		0		0		55437
850		770		80		417		27.0854		2.65578		1161
850		837		13		468		25.7496		2.67994		947
850		850		0		481		6.16458		0		55
851		0		851		0		0		0		54807
851		770		81		417		27.9372		2.65445		1317
851		837		14		468		25.9675		2.77699		1098
851		850		1		481		19.8193		0		278
851		851		0		482		42.4784		0		80
851		851		0		483		7.00446		0		17
851		851		0		484		3.04138		0		3
852		0		852		0		0		0		55396
852		770		82		417		27.0752		2.66205		1159
852		837		15		468		24.1712		2.70844		1044
852		852		0		485		0		0		1
853		0		853		0		0		0		55441
853		770		83		417		26.805		2.61832		1176
853		837		16		468		24.7133		2.57655		983
854		0		854		0		0		0		55408
854		770		84		417		27.4034		2.6466		1201
854		837		17		468		25.6245		2.59045		991
855		0		855		0		0		0		54838
855		770		85		417		27.9037		2.63814		1324
855		837		18		468		25.4521		2.75619		1211
855		855		0		486		4.07922		0		31
855		855		0		487		15.8114		0		169
855		855		0		488		11.6458		0		23
855		855		0		489		5.09902		0		4
856		0		856		0		0		0		55068
856		770		86		417		27.3121		2.62773		1209
856		837		19		468		25.786		2.49346		1144
856		855		1		488		9.3994		1.61664		4
856		855		1		489		10.2902		0		175
857		0		857		0		0		0		55059
857		770		87		417		27.7037		2.68296		1187
857		837		20		468		25.5323		3.0748		1108
857		855		2		488		7.25		8.57293		11
857		855		2		489		10.3057		0		235
858		0		858		0		0		0		54937
858		770		88		417		27.4476		2.65765		1195
858		837		21		468		26.0147		2.54794		1140
858		855		3		488		6.71996		4.15929		21
858		855		3		489		10.6652		2.39202		256
858		858		0		490		6.5494		0		51
859		0		859		0		0		0		54207
859		770		89		417		28.0484		2.63393		1337
859		837		22		468		26.7816		3.13475		1309
859		855		4		488		30.1886		9.7824		207
859		855		4		489		12.6728		36.4796		370
859		858		1		490		12.2032		0		161
859		859		0		491		4.38431		0		9
860		0		860		0		0		0		54888
860		770		90		417		27.2535		2.62264		1172
860		837		23		468		27.6551		3.05019		1200
860		855		5		488		10.1535		3.7943		21
860		855		5		489		11.3852		2.2891		268
860		858		2		490		8.54487		0		51
861		0		861		0		0		0		54878
861		770		91		417		27.695		2.65997		1216
861		837		24		468		27.3386		2.99223		1224
861		855		6		488		8.31687		3.23245		44
861		855		6		489		10.2758		2.23035		238
862		0		862		0		0		0		54991
862		770		92		417		26.5242		2.60977		1175
862		837		25		468		26.5429		2.96904		1164
862		855		7		489		11.4553		2.42046		270
863		0		863		0		0		0		53838
863		770		93		417		27.7988		2.65699		1341
863		837		26		468		27.1857		2.98306		1292
863		855		8		489		15.0546		2.74767		529
863		863		0		492		16.7129		0		330
863		863		0		493		16.6104		0		270
864		0		864		0		0		0		55131
864		770		94		417		31.6723		3.30729		1163
864		837		27		468		26.6069		2.46791		1097
864		855		9		489		16.8615		3.1078		207
864		864		0		494		1		0		2
865		0		865		0		0		0		55020
865		770		95		417		25.4267		2.56892		1145
865		837		28		468		25.7087		2.48327		1031
865		855		10		489		17.5651		2.92866		404
866		0		866		0		0		0		55043
866		770		96		417		26.5392		2.63328		1170
866		837		29		468		24.3445		2.52417		962
866		855		11		489		15.3724		2.69076		425
867		0		867		0		0		0		54367
867		770		97		417		26.8824		2.63074		1299
867		837		30		468		25.373		2.64184		1181
867		855		12		489		18.0036		2.96983		573
867		867		0		495		31.4721		0		89
867		867		0		496		7.53693		0		91
868		0		868		0		0		0		55066
868		770		98		417		25.7756		2.59747		1122
868		837		31		468		24.6057		2.54504		960
868		855		13		489		17.9337		2.82941		452
869		0		869		0		0		0		55064
869		770		99		417		25.2099		2.54707		1092
869		837		32		468		23.0277		2.52537		931
869		855		14		489		18.4015		2.83641		513
870		0		870		0		0		0		55077
870		770		100		417		26.0416		2.68528		1106
870		837		33		468		21.93		2.35723		922
870		855		15		489		17.9889		2.73159		495
871		0		871		0		0		0		54252
871		770		101		417		26.5119		2.68483		1291
871		837		34		468		23.804		2.66881		1122
871		855		16		489		20.4757		2.88236		735
871		871		0		497		10.5112		0		138
871		871		0		498		5.22012		0		47
871		871		0		499		18.3064		0		15
872		0		872		0		0		0		54851
872		770		102		417		26.0093		2.62958		1143
872		837		35		468		23.0532		2.34822		921
872		855		17		489		19.4013		2.53721		666
872		871		1		498		3.2567		0		19
873		0		873		0		0		0		54890
873		770		103		417		24.9664		2.57358		1087
873		837		36		468		21.7283		2.40038		955
873		855		18		489		20.6987		2.61589		658
873		873		0		500		2.68742		0		10
874		0		874		0		0		0		54869
874		770		104		417		26.0088		2.73124		1103
874		837		37		468		21.4478		2.35097		979
874		855		19		489		18.4004		2.39091		649
875		0		875		0		0		0		53905
875		770		105		417		26.1699		2.65785		1281
875		837		38		468		23.5384		2.69283		1131
875		855		20		489		24.1101		2.97991		842
875		875		0		501		10.9499		0		107
875		875		0		502		15.7584		0		271
875		875		0		503		8.00391		0		56
875		875		0		504		2.66667		0		7
876		0		876		0		0		0		54765
876		770		106		417		26.6145		2.69711		1149
876		837		39		468		22.5046		2.34708		983
876		855		21		489		22.0862		2.68371		703
877		0		877		0		0		0		54880
877		770		107		417		26.1099		2.65237		1077
877		837		40		468		21.5849		2.42035		947
877		855		22		489		21.7777		2.67017		696
878		0		878		0		0		0		54840
878		770		108		417		24.7092		2.55966		1097
878		837		41		468		21.4211		2.37776		972
878		855		23		489		23.3099		2.86702		691
879		0		879		0		0		0		53990
879		770		109		417		25.8699		2.59005		1251
879		837		42		468		23.712		2.59971		1157
879		855		24		489		23.5214		2.75283		933
879		879		0		505		18.455		0		184
879		879		0		506		23.7697		0		72
879		879		0		507		2.5		0		7
879		879		0		508		2		0		6
880		0		880		0		0		0		54628
880		770		110		417		25.1272		2.5443		1104
880		837		43		468		23.4574		2.51565		1019
880		855		25		489		20.3483		2.44533		711
880		879		1		505		17.8252		12.3864		120
880		879		1		507		3.93138		0		18
881		0		881		0		0		0		54808
881		770		111		417		25.1969		2.61944		1047
881		837		44		468		24.1077		2.58369		1024
881		855		26		489		20.2926		2.40315		721
882		0		882		0		0		0		54736
882		770		112		417		24.6073		2.59624		1095
882		837		45		468		25.0395		2.71099		1017
882		855		27		489		21.0706		2.48785		733
882		882		0		509		4.14886		0		19
883		0		883		0		0		0		53849
883		770		113		417		25.7427		2.57141		1219
883		837		46		468		25.291		2.61086		1160
883		855		28		489		23.1816		2.51194		1002
883		882		1		509		7.97619		13.6566		148
883		883		0		510		10.4403		0		222
884		0		884		0		0		0		54515
884		770		114		417		25.2047		2.5747		1113
884		837		47		468		25.0523		2.70299		1025
884		855		29		489		22.2214		2.4824		839
884		882		2		509		8.19149		23.5096		108
885		0		885		0		0		0		54630
885		770		115		417		24.9322		2.66811		974
885		837		48		468		25.4867		2.77003		997
885		855		30		489		22.6026		2.61561		795
885		882		3		509		9.71393		2.89807		197
885		885		0		511		2.82843		0		7
886		0		886		0		0		0		54649
886		770		116		417		24.6925		2.62786		1087
886		837		49		468		25.7096		2.80945		1024
886		855		31		489		22.5735		2.54454		840
887		0		887		0		0		0		53809
887		770		117		417		26.0823		2.57659		1204
887		837		50		468		25.6853		2.6457		1135
887		855		32		489		23.9205		2.6815		959
887		887		0		512		10.4159		0		255
887		887		0		513		13.4446		0		228
887		887		0		514		2.23607		0		10
888		0		888		0		0		0		54817
888		770		118		417		25.4497		2.60369		1079
888		837		51		468		25.0694		2.6743		989
888		855		33		489		22.9805		2.73297		715
889		0		889		0		0		0		54949
889		770		119		417		24.7369		2.5989		1034
889		837		52		468		24.6381		2.69202		957
889		855		34		489		21.3995		2.73398		651
889		889		0		515		2.33522		0		9
890		0		890		0		0		0		54773
890		770		120		417		26.8206		2.90337		1008
890		837		53		468		24.9871		2.67735		960
890		855		35		489		21.1802		2.83757		614
890		890		0		516		10.547		0		245
891		0		891		0		0		0		54460
891		770		121		417		26.9149		2.83674		1230
891		837		54		468		25.0746		2.66795		1089
891		855		36		489		22.4971		2.8992		783
891		890		1		516		9.0769		2.59307		38
892		0		892		0		0		0		55103
892		770		122		417		25.4948		2.59358		991
892		837		55		468		25.1467		2.73081		892
892		855		37		489		19.9406		2.5993		614
893		0		893		0		0		0		55062
893		770		123		417		26.1004		2.80176		1082
893		837		56		468		25.0399		2.75924		900
893		855		38		489		18.9126		2.69757		556
894		0		894		0		0		0		55156
894		770		124		417		25.5877		2.61091		1052
894		837		57		468		24.9507		2.71863		857
894		855		39		489		18.8211		2.83546		535
895		0		895		0		0		0		54562
895		770		125		417		26.3658		2.59836		1219
895		837		58		468		25.8465		2.73579		1015
895		855		40		489		41.8349		5.45505		789
895		895		0		517		3.83424		0		15
896		0		896		0		0		0		55179
896		770		126		417		25.327		2.58303		1062
896		837		59		468		24.9602		2.8328		791
896		855		41		489		33.6706		2.66608		568
897		0		897		0		0		0		55191
897		770		127		417		26.1072		2.8064		936
897		837		60		468		24.6579		2.76038		801
897		855		42		489		30.9339		2.75899		639
897		897		0		518		6.94622		0		33
898		0		898		0		0		0		55210
898		770		128		417		25.9617		2.85442		1059
898		837		61		468		25.931		3.01718		784
898		855		43		489		30.1964		2.68049		547
899		0		899		0		0		0		53990
899		770		129		417		25.426		2.61566		1180
899		837		62		468		26.9173		3.03732		978
899		855		44		489		35.3917		2.62688		929
899		899		0		519		10.2622		0		120
899		899		0		520		24.4723		0		262
899		899		0		521		8.55132		0		135
899		899		0		522		2.5		0		6
900		0		900		0		0		0		55270
900		770		130		417		24.0796		2.42005		1001
900		837		63		468		24.6003		2.76777		764
900		855		45		489		32.3984		2.49885		491
900		899		1		520		23.9181		0		74
901		0		901		0		0		0		55462
901		770		131		417		22.2756		2.39173		716
901		837		64		468		25.3994		2.97297		713
901		855		46		489		42.7645		4.16157		384
901		899		2		520		23.9181		0		325
902		0		902		0		0		0		55472
902		770		132		417		16.0324		2.3018		557
902		837		65		468		25.3199		2.95334		810
902		855		47		489		18.4101		2.38085		330
902		899		3		520		23.9181		0		431
903		0		903		0		0		0		54625
903		770		133		417		18.2381		2.76508		610
903		837		66		468		24.6999		2.73835		946
903		855		48		489		17.3234		3.29765		558
903		899		4		520		18.618		0		587
903		903		0		523		9.02489		0		187
903		903		0		524		18.8856		0		87
904		0		904		0		0		0		55463
904		770		134		417		23.9515		4.04292		490
904		837		67		468		24.3755		2.83643		713
904		855		49		489		13.8433		2.22012		440
904		899		5		520		15.1179		0		484
904		903		1		524		14.6165		9.85371		10
905		0		905		0		0		0		55267
905		770		135		417		24.154		4.09176		506
905		837		68		468		24.0174		2.74587		742
905		855		50		489		16.0278		2.40192		532
905		899		6		520		15.765		0		537
905		903		2		524		8.53439		16.9925		16
906		0		906		0		0		0		55570
906		770		136		417		24.0415		3.97654		501
906		837		69		468		23.8959		2.79559		631
906		855		51		489		16.9486		2.80863		388
906		899		7		520		16.423		0		510
907		0		907		0		0		0		54557
907		770		137		417		24.0579		3.84814		579
907		837		70		468		24.1903		2.7413		877
907		855		52		489		21.8259		3.59242		842
907		899		8		520		18.1553		0		598
907		907		0		525		33.379		0		85
907		907		0		526		9.01022		0		62
908		0		908		0		0		0		55174
908		770		138		417		23.7892		3.81217		466
908		837		71		468		23.2533		2.63273		698
908		855		53		489		19.0787		2.46612		713
908		899		9		520		16.1231		0		549
909		0		909		0		0		0		55357
909		770		139		417		23.2289		3.89626		457
909		837		72		468		23.815		2.56041		623
909		855		54		489		18.9635		2.49958		707
909		899		10		520		16.0269		0		456
910		0		910		0		0		0		55143
910		770		140		417		23.2289		3.89626		478
910		837		73		468		23.6738		2.53671		725
910		855		55		489		18.8869		2.57756		702
910		899		11		520		16.3493		0		552
911		0		911		0		0		0		54235
911		770		141		417		22.7918		3.50891		550
911		837		74		468		23.4302		2.49722		880
911		855		56		489		20.8514		2.62999		943
911		899		12		520		17.8575		0		606
911		911		0		527		33.9013		0		184
911		911		0		528		14.4042		0		202

